Fixed-point neural samplers on discrete spaces

Sampling from discrete, unnormalized distributions without access to data is a challenging problem. Neural samplers offer a promising approach by training generative models from density evaluations directly. However, existing discrete neural samplers are prone to mode collapse, come without convergence guarantees when trained via fixed-point iterations, and are often tied to a specific reference process such as masked or uniform diffusion. In this work, we introduce Discrete Gibbs Iterative Neural Sampler, a fixed-point neural sampler that addresses these limitations, enabling efficient, scalable learning, substantially reducing mode collapse in practice. Besides masked diffusion, the framework also extends to transport between arbitrary distributions. DIG-IN mitigates mode collapse on Ising and Potts models and scales to amortized sampling with up to 2,500 sites, recovers alloy phase diagrams, and learns to sample biomolecular Boltzmann distributions from energy alone. Its transport formulation accurately estimates solvation and conformational free energies. As a maximum-entropy RL policy, DIG-IN outperforms the Gaussian, diffusion, and flow policies we compare against across 20 continuous-control tasks.

==> data/alloy/agpd125_dsi_bounds.dat <==
c T
0.0000 200
0.0000 225
0.0000 250
0.0000 275
0.0000 300
0.0000 325
0.0080 350
0.0080 375
0.0160 400
0.0160 425
0.0240 450
0.0320 475
0.0400 500
0.0480 525
0.0720 550
0.2000 550
0.2320 525
0.2560 500
0.2560 475
0.2880 450
0.2960 425
0.3200 400
0.3280 375
0.3520 350
0.3600 325
0.3680 300
0.3760 275
0.3760 250
0.3920 225
0.3920 200
0.0000 200
nan nan


==> data/alloy/agpd125_dsi_ess.dat <==
T dmu ess
200 -0.400 0.9995
200 -0.390 0.9997
200 -0.380 0.9999
200 -0.370 0.9999
200 -0.360 1.0000
200 -0.350 0.9997
200 -0.340 0.9998
200 -0.330 0.9997
200 -0.320 0.9996
200 -0.310 0.9999
200 -0.300 0.9999
200 -0.290 0.9998
200 -0.280 0.9998
200 -0.270 0.9996
200 -0.260 0.9998
200 -0.250 0.9997
200 -0.240 0.9999
200 -0.230 0.9999
200 -0.220 0.9999
200 -0.210 0.9999
200 -0.200 1.0000
200 -0.190 1.0000
200 -0.180 1.0000
200 -0.170 0.9999
200 -0.160 0.9999
200 -0.150 0.9997
200 -0.140 0.9395
200 -0.130 0.4539
200 -0.120 0.7200
200 -0.110 0.7464
200 -0.100 0.7292
200 -0.090 0.6985
200 -0.080 0.6815
200 -0.070 0.6675
200 -0.060 0.6687
200 -0.050 0.6540
200 -0.040 0.6473
200 -0.030 0.6493
200 -0.020 0.6458
200 -0.010 0.6391
200 0.000 0.6457
200 0.010 0.6482
200 0.020 0.6304
200 0.030 0.6378
200 0.040 0.6518
200 0.050 0.6576
200 0.060 0.6424
200 0.070 0.6260
200 0.080 0.6569
200 0.090 0.6507
200 0.100 0.6597
200 0.110 0.6509
200 0.120 0.6332
200 0.130 0.6072
200 0.140 0.5254
200 0.150 0.4218
200 0.160 0.1285
200 0.170 0.1477
200 0.180 0.1608
200 0.190 0.1432
200 0.200 0.3630
200 0.210 0.5245
200 0.220 0.7598
200 0.230 0.8372
200 0.240 0.8834
200 0.250 0.9111
200 0.260 0.9305
200 0.270 0.9434
200 0.280 0.9543
200 0.290 0.9615
200 0.300 0.9658
200 0.310 0.9713
200 0.320 0.9742
200 0.330 0.9778
200 0.340 0.9859
200 0.350 0.9922
200 0.360 0.9942
200 0.370 0.9943
200 0.380 0.9935
200 0.390 0.9904
200 0.400 0.9777
225 -0.400 0.9998
225 -0.390 0.9998
225 -0.380 0.9997
225 -0.370 0.9999
225 -0.360 0.9999
225 -0.350 0.9997
225 -0.340 0.9999
225 -0.330 0.9999
225 -0.320 1.0000
225 -0.310 0.9998
225 -0.300 0.9999
225 -0.290 0.9999
225 -0.280 0.9999
225 -0.270 1.0000
225 -0.260 0.9999
225 -0.250 1.0000
225 -0.240 1.0000
225 -0.230 1.0000
225 -0.220 1.0000
225 -0.210 0.9999
225 -0.200 0.9999
225 -0.190 1.0000
225 -0.180 0.9999
225 -0.170 0.9999
225 -0.160 0.9998
225 -0.150 0.9995
225 -0.140 0.8966
225 -0.130 0.6638
225 -0.120 0.8321
225 -0.110 0.8309
225 -0.100 0.8247
225 -0.090 0.8138
225 -0.080 0.8176
225 -0.070 0.8150
225 -0.060 0.8099
225 -0.050 0.8062
225 -0.040 0.8062
225 -0.030 0.8042
225 -0.020 0.8050
225 -0.010 0.8102
225 0.000 0.8087
225 0.010 0.8072
225 0.020 0.8099
225 0.030 0.8119
225 0.040 0.8163
225 0.050 0.8180
225 0.060 0.8296
225 0.070 0.8260
225 0.080 0.8310
225 0.090 0.8365
225 0.100 0.8404
225 0.110 0.8495
225 0.120 0.8492
225 0.130 0.8498
225 0.140 0.8514
225 0.150 0.8024
225 0.160 0.8133
225 0.170 0.8226
225 0.180 0.8364
225 0.190 0.8003
225 0.200 0.8546
225 0.210 0.9023
225 0.220 0.9139
225 0.230 0.9346
225 0.240 0.9454
225 0.250 0.9557
225 0.260 0.9606
225 0.270 0.9688
225 0.280 0.9739
225 0.290 0.9781
225 0.300 0.9821
225 0.310 0.9851
225 0.320 0.9881
225 0.330 0.9906
225 0.340 0.9926
225 0.350 0.9938
225 0.360 0.9934
225 0.370 0.9947
225 0.380 0.9965
225 0.390 0.9970
225 0.400 0.9928
250 -0.400 0.9997
250 -0.390 0.9998
250 -0.380 0.9999
250 -0.370 0.9998
250 -0.360 0.9999
250 -0.350 0.9999
250 -0.340 0.9998
250 -0.330 1.0000
250 -0.320 0.9997
250 -0.310 0.9998
250 -0.300 0.9998
250 -0.290 0.9999
250 -0.280 0.9999
250 -0.270 0.9999
250 -0.260 1.0000
250 -0.250 0.9999
250 -0.240 0.9999
250 -0.230 1.0000
250 -0.220 1.0000
250 -0.210 1.0000
250 -0.200 0.9999
250 -0.190 0.9999
250 -0.180 0.9999
250 -0.170 0.9999
250 -0.160 0.9998
250 -0.150 0.9993
250 -0.140 0.8215
250 -0.130 0.8235
250 -0.120 0.8731
250 -0.110 0.8735
250 -0.100 0.8700
250 -0.090 0.8662
250 -0.080 0.8624
250 -0.070 0.8624
250 -0.060 0.8607
250 -0.050 0.8601
250 -0.040 0.8599
250 -0.030 0.8599
250 -0.020 0.8604
250 -0.010 0.8622
250 0.000 0.8579
250 0.010 0.8579
250 0.020 0.8664
250 0.030 0.8669
250 0.040 0.8732
250 0.050 0.8734
250 0.060 0.8752
250 0.070 0.8790
250 0.080 0.8826
250 0.090 0.8862
250 0.100 0.8916
250 0.110 0.8960
250 0.120 0.8988
250 0.130 0.9002
250 0.140 0.9056
250 0.150 0.9103
250 0.160 0.9137
250 0.170 0.9133
250 0.180 0.9159
250 0.190 0.9276
250 0.200 0.9339
250 0.210 0.9413
250 0.220 0.9494
250 0.230 0.9556
250 0.240 0.9622
250 0.250 0.9672
250 0.260 0.9717
250 0.270 0.9766
250 0.280 0.9801
250 0.290 0.9835
250 0.300 0.9861
250 0.310 0.9889
250 0.320 0.9908
250 0.330 0.9924
250 0.340 0.9940
250 0.350 0.9944
250 0.360 0.9948
250 0.370 0.9947
250 0.380 0.9957
250 0.390 0.9972
250 0.400 0.9974
275 -0.400 0.9998
275 -0.390 0.9997
275 -0.380 0.9997
275 -0.370 0.9999
275 -0.360 0.9999
275 -0.350 0.9998
275 -0.340 0.9998
275 -0.330 0.9998
275 -0.320 0.9999
275 -0.310 1.0000
275 -0.300 0.9999
275 -0.290 0.9999
275 -0.280 0.9999
275 -0.270 0.9999
275 -0.260 1.0000
275 -0.250 1.0000
275 -0.240 1.0000
275 -0.230 0.9999
275 -0.220 1.0000
275 -0.210 0.9999
275 -0.200 0.9999
275 -0.190 0.9999
275 -0.180 0.9999
275 -0.170 0.9998
275 -0.160 0.9997
275 -0.150 0.9988
275 -0.140 0.6468
275 -0.130 0.8909
275 -0.120 0.8974
275 -0.110 0.8971
275 -0.100 0.8922
275 -0.090 0.8940
275 -0.080 0.8912
275 -0.070 0.8911
275 -0.060 0.8873
275 -0.050 0.8871
275 -0.040 0.8889
275 -0.030 0.8921
275 -0.020 0.8910
275 -0.010 0.8897
275 0.000 0.8918
275 0.010 0.8933
275 0.020 0.8979
275 0.030 0.8975
275 0.040 0.9037
275 0.050 0.9066
275 0.060 0.9081
275 0.070 0.9145
275 0.080 0.9150
275 0.090 0.9175
275 0.100 0.9206
275 0.110 0.9230
275 0.120 0.9279
275 0.130 0.9316
275 0.140 0.9357
275 0.150 0.9379
275 0.160 0.9425
275 0.170 0.9443
275 0.180 0.9466
275 0.190 0.9486
275 0.200 0.9530
275 0.210 0.9581
275 0.220 0.9626
275 0.230 0.9680
275 0.240 0.9723
275 0.250 0.9764
275 0.260 0.9791
275 0.270 0.9819
275 0.280 0.9842
275 0.290 0.9868
275 0.300 0.9888
275 0.310 0.9908
275 0.320 0.9918
275 0.330 0.9928
275 0.340 0.9941
275 0.350 0.9950
275 0.360 0.9958
275 0.370 0.9959
275 0.380 0.9969
275 0.390 0.9971
275 0.400 0.9978
300 -0.400 0.9999
300 -0.390 0.9997
300 -0.380 0.9998
300 -0.370 0.9999
300 -0.360 0.9998
300 -0.350 0.9997
300 -0.340 0.9999
300 -0.330 0.9999
300 -0.320 0.9999
300 -0.310 1.0000
300 -0.300 1.0000
300 -0.290 1.0000
300 -0.280 1.0000
300 -0.270 0.9999
300 -0.260 1.0000
300 -0.250 1.0000
300 -0.240 0.9999
300 -0.230 0.9999
300 -0.220 0.9999
300 -0.210 0.9999
300 -0.200 0.9999
300 -0.190 0.9999
300 -0.180 0.9998
300 -0.170 0.9997
300 -0.160 0.9995
300 -0.150 0.9942
300 -0.140 0.8575
300 -0.130 0.9134
300 -0.120 0.9149
300 -0.110 0.9151
300 -0.100 0.9141
300 -0.090 0.9109
300 -0.080 0.9081
300 -0.070 0.9111
300 -0.060 0.9100
300 -0.050 0.9106
300 -0.040 0.9100
300 -0.030 0.9132
300 -0.020 0.9123
300 -0.010 0.9140
300 0.000 0.9152
300 0.010 0.9176
300 0.020 0.9201
300 0.030 0.9186
300 0.040 0.9237
300 0.050 0.9253
300 0.060 0.9288
300 0.070 0.9308
300 0.080 0.9334
300 0.090 0.9367
300 0.100 0.9388
300 0.110 0.9407
300 0.120 0.9427
300 0.130 0.9468
300 0.140 0.9500
300 0.150 0.9530
300 0.160 0.9550
300 0.170 0.9569
300 0.180 0.9591
300 0.190 0.9624
300 0.200 0.9648
300 0.210 0.9678
300 0.220 0.9714
300 0.230 0.9752
300 0.240 0.9778
300 0.250 0.9807
300 0.260 0.9830
300 0.270 0.9848
300 0.280 0.9869
300 0.290 0.9885
300 0.300 0.9902
300 0.310 0.9918
300 0.320 0.9927
300 0.330 0.9929
300 0.340 0.9942
300 0.350 0.9955
300 0.360 0.9964
300 0.370 0.9970
300 0.380 0.9974
300 0.390 0.9971
300 0.400 0.9977
325 -0.400 0.9998
325 -0.390 0.9998
325 -0.380 0.9999
325 -0.370 0.9999
325 -0.360 0.9999
325 -0.350 1.0000
325 -0.340 1.0000
325 -0.330 1.0000
325 -0.320 1.0000
325 -0.310 0.9999
325 -0.300 1.0000
325 -0.290 1.0000
325 -0.280 0.9999
325 -0.270 1.0000
325 -0.260 0.9999
325 -0.250 1.0000
325 -0.240 0.9999
325 -0.230 0.9999
325 -0.220 0.9999
325 -0.210 0.9999
325 -0.200 0.9999
325 -0.190 0.9999
325 -0.180 0.9997
325 -0.170 0.9995
325 -0.160 0.9992
325 -0.150 0.9665
325 -0.140 0.8475
325 -0.130 0.9253
325 -0.120 0.9259
325 -0.110 0.9253
325 -0.100 0.9257
325 -0.090 0.9263
325 -0.080 0.9258
325 -0.070 0.9232
325 -0.060 0.9244
325 -0.050 0.9273
325 -0.040 0.9274
325 -0.030 0.9268
325 -0.020 0.9287
325 -0.010 0.9298
325 0.000 0.9294
325 0.010 0.9319
325 0.020 0.9329
325 0.030 0.9355
325 0.040 0.9374
325 0.050 0.9399
325 0.060 0.9416
325 0.070 0.9438
325 0.080 0.9473
325 0.090 0.9480
325 0.100 0.9509
325 0.110 0.9516
325 0.120 0.9547
325 0.130 0.9568
325 0.140 0.9591
325 0.150 0.9612
325 0.160 0.9637
325 0.170 0.9658
325 0.180 0.9671
325 0.190 0.9688
325 0.200 0.9720
325 0.210 0.9741
325 0.220 0.9769
325 0.230 0.9793
325 0.240 0.9817
325 0.250 0.9837
325 0.260 0.9856
325 0.270 0.9865
325 0.280 0.9884
325 0.290 0.9897
325 0.300 0.9908
325 0.310 0.9925
325 0.320 0.9935
325 0.330 0.9932
325 0.340 0.9944
325 0.350 0.9956
325 0.360 0.9965
325 0.370 0.9971
325 0.380 0.9974
325 0.390 0.9973
325 0.400 0.9972
350 -0.400 0.9999
350 -0.390 0.9999
350 -0.380 0.9999
350 -0.370 1.0000
350 -0.360 1.0000
350 -0.350 1.0000
350 -0.340 0.9999
350 -0.330 0.9999
350 -0.320 0.9999
350 -0.310 1.0000
350 -0.300 1.0000
350 -0.290 1.0000
350 -0.280 1.0000
350 -0.270 1.0000
350 -0.260 0.9999
350 -0.250 0.9999
350 -0.240 0.9999
350 -0.230 0.9999
350 -0.220 0.9999
350 -0.210 0.9999
350 -0.200 0.9998
350 -0.190 0.9997
350 -0.180 0.9995
350 -0.170 0.9993
350 -0.160 0.9977
350 -0.150 0.8600
350 -0.140 0.9275
350 -0.130 0.9343
350 -0.120 0.9361
350 -0.110 0.9364
350 -0.100 0.9352
350 -0.090 0.9341
350 -0.080 0.9341
350 -0.070 0.9350
350 -0.060 0.9348
350 -0.050 0.9370
350 -0.040 0.9371
350 -0.030 0.9394
350 -0.020 0.9389
350 -0.010 0.9386
350 0.000 0.9405
350 0.010 0.9409
350 0.020 0.9435
350 0.030 0.9465
350 0.040 0.9471
350 0.050 0.9484
350 0.060 0.9510
350 0.070 0.9532
350 0.080 0.9550
350 0.090 0.9563
350 0.100 0.9583
350 0.110 0.9609
350 0.120 0.9623
350 0.130 0.9643
350 0.140 0.9653
350 0.150 0.9674
350 0.160 0.9690
350 0.170 0.9707
350 0.180 0.9723
350 0.190 0.9738
350 0.200 0.9753
350 0.210 0.9781
350 0.220 0.9799
350 0.230 0.9825
350 0.240 0.9841
350 0.250 0.9856
350 0.260 0.9871
350 0.270 0.9883
350 0.280 0.9897
350 0.290 0.9903
350 0.300 0.9916
350 0.310 0.9931
350 0.320 0.9939
350 0.330 0.9938
350 0.340 0.9945
350 0.350 0.9957
350 0.360 0.9965
350 0.370 0.9969
350 0.380 0.9970
350 0.390 0.9972
350 0.400 0.9968
375 -0.400 0.9999
375 -0.390 1.0000
375 -0.380 1.0000
375 -0.370 1.0000
375 -0.360 1.0000
375 -0.350 1.0000
375 -0.340 0.9999
375 -0.330 1.0000
375 -0.320 1.0000
375 -0.310 1.0000
375 -0.300 1.0000
375 -0.290 1.0000
375 -0.280 1.0000
375 -0.270 0.9999
375 -0.260 0.9999
375 -0.250 0.9999
375 -0.240 0.9999
375 -0.230 0.9999
375 -0.220 0.9998
375 -0.210 0.9998
375 -0.200 0.9997
375 -0.190 0.9996
375 -0.180 0.9995
375 -0.170 0.9987
375 -0.160 0.9923
375 -0.150 0.8805
375 -0.140 0.9409
375 -0.130 0.9437
375 -0.120 0.9435
375 -0.110 0.9414
375 -0.100 0.9418
375 -0.090 0.9432
375 -0.080 0.9425
375 -0.070 0.9436
375 -0.060 0.9442
375 -0.050 0.9452
375 -0.040 0.9465
375 -0.030 0.9469
375 -0.020 0.9477
375 -0.010 0.9497
375 0.000 0.9491
375 0.010 0.9506
375 0.020 0.9522
375 0.030 0.9542
375 0.040 0.9546
375 0.050 0.9571
375 0.060 0.9591
375 0.070 0.9597
375 0.080 0.9615
375 0.090 0.9632
375 0.100 0.9644
375 0.110 0.9662
375 0.120 0.9684
375 0.130 0.9690
375 0.140 0.9708
375 0.150 0.9719
375 0.160 0.9725
375 0.170 0.9751
375 0.180 0.9763
375 0.190 0.9775
375 0.200 0.9783
375 0.210 0.9807
375 0.220 0.9828
375 0.230 0.9845
375 0.240 0.9856
375 0.250 0.9872
375 0.260 0.9888
375 0.270 0.9894
375 0.280 0.9902
375 0.290 0.9911
375 0.300 0.9920
375 0.310 0.9933
375 0.320 0.9946
375 0.330 0.9945
375 0.340 0.9945
375 0.350 0.9957
375 0.360 0.9964
375 0.370 0.9968
375 0.380 0.9967
375 0.390 0.9971
375 0.400 0.9968
400 -0.400 1.0000
400 -0.390 1.0000
400 -0.380 1.0000
400 -0.370 1.0000
400 -0.360 0.9999
400 -0.350 1.0000
400 -0.340 1.0000
400 -0.330 1.0000
400 -0.320 1.0000
400 -0.310 1.0000
400 -0.300 1.0000
400 -0.290 0.9999
400 -0.280 0.9999
400 -0.270 0.9999
400 -0.260 0.9999
400 -0.250 0.9999
400 -0.240 0.9999
400 -0.230 0.9998
400 -0.220 0.9997
400 -0.210 0.9997
400 -0.200 0.9997
400 -0.190 0.9995
400 -0.180 0.9989
400 -0.170 0.9975
400 -0.160 0.9706
400 -0.150 0.8852
400 -0.140 0.9500
400 -0.130 0.9499
400 -0.120 0.9492
400 -0.110 0.9494
400 -0.100 0.9487
400 -0.090 0.9480
400 -0.080 0.9486
400 -0.070 0.9504
400 -0.060 0.9504
400 -0.050 0.9523
400 -0.040 0.9529
400 -0.030 0.9532
400 -0.020 0.9546
400 -0.010 0.9555
400 0.000 0.9553
400 0.010 0.9578
400 0.020 0.9576
400 0.030 0.9592
400 0.040 0.9612
400 0.050 0.9618
400 0.060 0.9637
400 0.070 0.9647
400 0.080 0.9667
400 0.090 0.9686
400 0.100 0.9694
400 0.110 0.9710
400 0.120 0.9718
400 0.130 0.9731
400 0.140 0.9741
400 0.150 0.9755
400 0.160 0.9763
400 0.170 0.9773
400 0.180 0.9789
400 0.190 0.9800
400 0.200 0.9812
400 0.210 0.9826
400 0.220 0.9841
400 0.230 0.9857
400 0.240 0.9870
400 0.250 0.9884
400 0.260 0.9894
400 0.270 0.9902
400 0.280 0.9909
400 0.290 0.9919
400 0.300 0.9925
400 0.310 0.9936
400 0.320 0.9947
400 0.330 0.9949
400 0.340 0.9944
400 0.350 0.9956
400 0.360 0.9965
400 0.370 0.9968
400 0.380 0.9966
400 0.390 0.9968
400 0.400 0.9970
425 -0.400 1.0000
425 -0.390 1.0000
425 -0.380 1.0000
425 -0.370 1.0000
425 -0.360 1.0000
425 -0.350 0.9999
425 -0.340 0.9999
425 -0.330 0.9999
425 -0.320 0.9999
425 -0.310 0.9999
425 -0.300 0.9999
425 -0.290 0.9999
425 -0.280 0.9999
425 -0.270 0.9999
425 -0.260 0.9999
425 -0.250 0.9999
425 -0.240 0.9997
425 -0.230 0.9997
425 -0.220 0.9996
425 -0.210 0.9996
425 -0.200 0.9993
425 -0.190 0.9989
425 -0.180 0.9979
425 -0.170 0.9956
425 -0.160 0.9322
425 -0.150 0.9444
425 -0.140 0.9548
425 -0.130 0.9557
425 -0.120 0.9548
425 -0.110 0.9545
425 -0.100 0.9546
425 -0.090 0.9547
425 -0.080 0.9547
425 -0.070 0.9555
425 -0.060 0.9549
425 -0.050 0.9571
425 -0.040 0.9573
425 -0.030 0.9589
425 -0.020 0.9601
425 -0.010 0.9610
425 0.000 0.9610
425 0.010 0.9615
425 0.020 0.9625
425 0.030 0.9637
425 0.040 0.9647
425 0.050 0.9663
425 0.060 0.9674
425 0.070 0.9686
425 0.080 0.9703
425 0.090 0.9714
425 0.100 0.9729
425 0.110 0.9740
425 0.120 0.9751
425 0.130 0.9762
425 0.140 0.9769
425 0.150 0.9784
425 0.160 0.9787
425 0.170 0.9802
425 0.180 0.9810
425 0.190 0.9818
425 0.200 0.9829
425 0.210 0.9845
425 0.220 0.9852
425 0.230 0.9869
425 0.240 0.9882
425 0.250 0.9892
425 0.260 0.9900
425 0.270 0.9909
425 0.280 0.9917
425 0.290 0.9924
425 0.300 0.9930
425 0.310 0.9939
425 0.320 0.9950
425 0.330 0.9953
425 0.340 0.9947
425 0.350 0.9955
425 0.360 0.9964
425 0.370 0.9968
425 0.380 0.9967
425 0.390 0.9966
425 0.400 0.9969
450 -0.400 1.0000
450 -0.390 1.0000
450 -0.380 1.0000
450 -0.370 1.0000
450 -0.360 0.9999
450 -0.350 0.9999
450 -0.340 0.9999
450 -0.330 0.9999
450 -0.320 0.9999
450 -0.310 0.9999
450 -0.300 0.9999
450 -0.290 0.9999
450 -0.280 0.9999
450 -0.270 0.9999
450 -0.260 0.9998
450 -0.250 0.9997
450 -0.240 0.9996
450 -0.230 0.9995
450 -0.220 0.9995
450 -0.210 0.9994
450 -0.200 0.9990
450 -0.190 0.9982
450 -0.180 0.9970
450 -0.170 0.9858
450 -0.160 0.8428
450 -0.150 0.9563
450 -0.140 0.9597
450 -0.130 0.9598
450 -0.120 0.9587
450 -0.110 0.9592
450 -0.100 0.9591
450 -0.090 0.9592
450 -0.080 0.9592
450 -0.070 0.9607
450 -0.060 0.9610
450 -0.050 0.9604
450 -0.040 0.9622
450 -0.030 0.9627
450 -0.020 0.9635
450 -0.010 0.9640
450 0.000 0.9650
450 0.010 0.9656
450 0.020 0.9663
450 0.030 0.9672
450 0.040 0.9691
450 0.050 0.9691
450 0.060 0.9712
450 0.070 0.9715
450 0.080 0.9735
450 0.090 0.9741
450 0.100 0.9758
450 0.110 0.9770
450 0.120 0.9777
450 0.130 0.9783
450 0.140 0.9797
450 0.150 0.9801
450 0.160 0.9808
450 0.170 0.9818
450 0.180 0.9820
450 0.190 0.9834
450 0.200 0.9841
450 0.210 0.9849
450 0.220 0.9861
450 0.230 0.9875
450 0.240 0.9887
450 0.250 0.9899
450 0.260 0.9907
450 0.270 0.9914
450 0.280 0.9921
450 0.290 0.9928
450 0.300 0.9934
450 0.310 0.9941
450 0.320 0.9951
450 0.330 0.9955
450 0.340 0.9950
450 0.350 0.9953
450 0.360 0.9963
450 0.370 0.9967
450 0.380 0.9968
450 0.390 0.9967
450 0.400 0.9967
475 -0.400 0.9999
475 -0.390 1.0000
475 -0.380 0.9999
475 -0.370 0.9999
475 -0.360 0.9999
475 -0.350 0.9999
475 -0.340 0.9999
475 -0.330 0.9999
475 -0.320 0.9999
475 -0.310 0.9999
475 -0.300 0.9999
475 -0.290 0.9999
475 -0.280 0.9998
475 -0.270 0.9998
475 -0.260 0.9997
475 -0.250 0.9996
475 -0.240 0.9995
475 -0.230 0.9995
475 -0.220 0.9994
475 -0.210 0.9990
475 -0.200 0.9985
475 -0.190 0.9976
475 -0.180 0.9944
475 -0.170 0.9657
475 -0.160 0.9157
475 -0.150 0.9616
475 -0.140 0.9634
475 -0.130 0.9634
475 -0.120 0.9626
475 -0.110 0.9626
475 -0.100 0.9632
475 -0.090 0.9638
475 -0.080 0.9631
475 -0.070 0.9638
475 -0.060 0.9639
475 -0.050 0.9652
475 -0.040 0.9659
475 -0.030 0.9653
475 -0.020 0.9662
475 -0.010 0.9668
475 0.000 0.9668
475 0.010 0.9686
475 0.020 0.9685
475 0.030 0.9695
475 0.040 0.9709
475 0.050 0.9724
475 0.060 0.9724
475 0.070 0.9743
475 0.080 0.9747
475 0.090 0.9766
475 0.100 0.9775
475 0.110 0.9784
475 0.120 0.9800
475 0.130 0.9803
475 0.140 0.9814
475 0.150 0.9818
475 0.160 0.9825
475 0.170 0.9828
475 0.180 0.9834
475 0.190 0.9845
475 0.200 0.9849
475 0.210 0.9860
475 0.220 0.9869
475 0.230 0.9878
475 0.240 0.9893
475 0.250 0.9903
475 0.260 0.9910
475 0.270 0.9919
475 0.280 0.9926
475 0.290 0.9932
475 0.300 0.9938
475 0.310 0.9945
475 0.320 0.9952
475 0.330 0.9955
475 0.340 0.9950
475 0.350 0.9952
475 0.360 0.9961
475 0.370 0.9965
475 0.380 0.9966
475 0.390 0.9966
475 0.400 0.9965
500 -0.400 0.9999
500 -0.390 0.9999
500 -0.380 0.9999
500 -0.370 0.9999
500 -0.360 0.9999
500 -0.350 0.9998
500 -0.340 0.9999
500 -0.330 0.9999
500 -0.320 0.9999
500 -0.310 0.9999
500 -0.300 0.9999
500 -0.290 0.9998
500 -0.280 0.9998
500 -0.270 0.9997
500 -0.260 0.9995
500 -0.250 0.9996
500 -0.240 0.9995
500 -0.230 0.9995
500 -0.220 0.9991
500 -0.210 0.9988
500 -0.200 0.9975
500 -0.190 0.9966
500 -0.180 0.9866
500 -0.170 0.9050
500 -0.160 0.9546
500 -0.150 0.9650
500 -0.140 0.9662
500 -0.130 0.9657
500 -0.120 0.9651
500 -0.110 0.9651
500 -0.100 0.9662
500 -0.090 0.9659
500 -0.080 0.9659
500 -0.070 0.9673
500 -0.060 0.9675
500 -0.050 0.9681
500 -0.040 0.9688
500 -0.030 0.9683
500 -0.020 0.9693
500 -0.010 0.9691
500 0.000 0.9692
500 0.010 0.9711
500 0.020 0.9711
500 0.030 0.9719
500 0.040 0.9726
500 0.050 0.9744
500 0.060 0.9753
500 0.070 0.9752
500 0.080 0.9768
500 0.090 0.9784
500 0.100 0.9796
500 0.110 0.9802
500 0.120 0.9809
500 0.130 0.9821
500 0.140 0.9824
500 0.150 0.9834
500 0.160 0.9835
500 0.170 0.9840
500 0.180 0.9847
500 0.190 0.9851
500 0.200 0.9858
500 0.210 0.9864
500 0.220 0.9873
500 0.230 0.9885
500 0.240 0.9895
500 0.250 0.9904
500 0.260 0.9914
500 0.270 0.9920
500 0.280 0.9929
500 0.290 0.9935
500 0.300 0.9939
500 0.310 0.9947
500 0.320 0.9952
500 0.330 0.9957
500 0.340 0.9953
500 0.350 0.9952
500 0.360 0.9960
500 0.370 0.9964
500 0.380 0.9965
500 0.390 0.9963
500 0.400 0.9962
525 -0.400 0.9999
525 -0.390 0.9999
525 -0.380 0.9999
525 -0.370 0.9999
525 -0.360 0.9998
525 -0.350 0.9998
525 -0.340 0.9998
525 -0.330 0.9998
525 -0.320 0.9998
525 -0.310 0.9998
525 -0.300 0.9998
525 -0.290 0.9997
525 -0.280 0.9997
525 -0.270 0.9995
525 -0.260 0.9996
525 -0.250 0.9995
525 -0.240 0.9993
525 -0.230 0.9991
525 -0.220 0.9990
525 -0.210 0.9983
525 -0.200 0.9964
525 -0.190 0.9932
525 -0.180 0.9752
525 -0.170 0.8889
525 -0.160 0.9634
525 -0.150 0.9689
525 -0.140 0.9687
525 -0.130 0.9678
525 -0.120 0.9677
525 -0.110 0.9688
525 -0.100 0.9682
525 -0.090 0.9688
525 -0.080 0.9687
525 -0.070 0.9694
525 -0.060 0.9700
525 -0.050 0.9695
525 -0.040 0.9711
525 -0.030 0.9704
525 -0.020 0.9704
525 -0.010 0.9718
525 0.000 0.9722
525 0.010 0.9729
525 0.020 0.9732
525 0.030 0.9743
525 0.040 0.9751
525 0.050 0.9757
525 0.060 0.9767
525 0.070 0.9774
525 0.080 0.9781
525 0.090 0.9793
525 0.100 0.9803
525 0.110 0.9821
525 0.120 0.9825
525 0.130 0.9835
525 0.140 0.9837
525 0.150 0.9845
525 0.160 0.9846
525 0.170 0.9850
525 0.180 0.9855
525 0.190 0.9860
525 0.200 0.9864
525 0.210 0.9870
525 0.220 0.9880
525 0.230 0.9888
525 0.240 0.9897
525 0.250 0.9908
525 0.260 0.9915
525 0.270 0.9923
525 0.280 0.9930
525 0.290 0.9935
525 0.300 0.9942
525 0.310 0.9948
525 0.320 0.9954
525 0.330 0.9957
525 0.340 0.9955
525 0.350 0.9954
525 0.360 0.9959
525 0.370 0.9964
525 0.380 0.9961
525 0.390 0.9962
525 0.400 0.9959
550 -0.400 0.9999
550 -0.390 0.9999
550 -0.380 0.9999
550 -0.370 0.9999
550 -0.360 0.9998
550 -0.350 0.9998
550 -0.340 0.9998
550 -0.330 0.9998
550 -0.320 0.9998
550 -0.310 0.9997
550 -0.300 0.9997
550 -0.290 0.9997
550 -0.280 0.9996
550 -0.270 0.9995
550 -0.260 0.9995
550 -0.250 0.9994
550 -0.240 0.9993
550 -0.230 0.9990
550 -0.220 0.9987
550 -0.210 0.9975
550 -0.200 0.9960
550 -0.190 0.9885
550 -0.180 0.9532
550 -0.170 0.9358
550 -0.160 0.9676
550 -0.150 0.9702
550 -0.140 0.9704
550 -0.130 0.9697
550 -0.120 0.9710
550 -0.110 0.9711
550 -0.100 0.9713
550 -0.090 0.9720
550 -0.080 0.9717
550 -0.070 0.9722
550 -0.060 0.9725
550 -0.050 0.9722
550 -0.040 0.9724
550 -0.030 0.9734
550 -0.020 0.9728
550 -0.010 0.9740
550 0.000 0.9740
550 0.010 0.9741
550 0.020 0.9757
550 0.030 0.9762
550 0.040 0.9763
550 0.050 0.9771
550 0.060 0.9779
550 0.070 0.9788
550 0.080 0.9798
550 0.090 0.9810
550 0.100 0.9816
550 0.110 0.9825
550 0.120 0.9837
550 0.130 0.9842
550 0.140 0.9849
550 0.150 0.9855
550 0.160 0.9858
550 0.170 0.9861
550 0.180 0.9864
550 0.190 0.9864
550 0.200 0.9870
550 0.210 0.9877
550 0.220 0.9882
550 0.230 0.9891
550 0.240 0.9899
550 0.250 0.9907
550 0.260 0.9918
550 0.270 0.9923
550 0.280 0.9931
550 0.290 0.9936
550 0.300 0.9942
550 0.310 0.9949
550 0.320 0.9953
550 0.330 0.9958
550 0.340 0.9957
550 0.350 0.9956
550 0.360 0.9960
550 0.370 0.9962
550 0.380 0.9960
550 0.390 0.9956
550 0.400 0.9954
575 -0.400 0.9999
575 -0.390 0.9999
575 -0.380 0.9999
575 -0.370 0.9998
575 -0.360 0.9998
575 -0.350 0.9998
575 -0.340 0.9998
575 -0.330 0.9997
575 -0.320 0.9997
575 -0.310 0.9997
575 -0.300 0.9996
575 -0.290 0.9996
575 -0.280 0.9996
575 -0.270 0.9995
575 -0.260 0.9994
575 -0.250 0.9992
575 -0.240 0.9990
575 -0.230 0.9986
575 -0.220 0.9976
575 -0.210 0.9965
575 -0.200 0.9927
575 -0.190 0.9828
575 -0.180 0.9296
575 -0.170 0.9586
575 -0.160 0.9705
575 -0.150 0.9719
575 -0.140 0.9715
575 -0.130 0.9721
575 -0.120 0.9721
575 -0.110 0.9730
575 -0.100 0.9726
575 -0.090 0.9738
575 -0.080 0.9741
575 -0.070 0.9750
575 -0.060 0.9751
575 -0.050 0.9746
575 -0.040 0.9747
575 -0.030 0.9747
575 -0.020 0.9750
575 -0.010 0.9756
575 0.000 0.9759
575 0.010 0.9760
575 0.020 0.9769
575 0.030 0.9774
575 0.040 0.9780
575 0.050 0.9786
575 0.060 0.9794
575 0.070 0.9802
575 0.080 0.9810
575 0.090 0.9819
575 0.100 0.9826
575 0.110 0.9839
575 0.120 0.9846
575 0.130 0.9853
575 0.140 0.9858
575 0.150 0.9866
575 0.160 0.9866
575 0.170 0.9867
575 0.180 0.9872
575 0.190 0.9873
575 0.200 0.9878
575 0.210 0.9883
575 0.220 0.9888
575 0.230 0.9895
575 0.240 0.9903
575 0.250 0.9911
575 0.260 0.9918
575 0.270 0.9926
575 0.280 0.9932
575 0.290 0.9938
575 0.300 0.9945
575 0.310 0.9948
575 0.320 0.9954
575 0.330 0.9958
575 0.340 0.9959
575 0.350 0.9959
575 0.360 0.9960
575 0.370 0.9962
575 0.380 0.9957
575 0.390 0.9952
575 0.400 0.9946
600 -0.400 0.9998
600 -0.390 0.9999
600 -0.380 0.9998
600 -0.370 0.9998
600 -0.360 0.9998
600 -0.350 0.9998
600 -0.340 0.9998
600 -0.330 0.9997
600 -0.320 0.9997
600 -0.310 0.9997
600 -0.300 0.9996
600 -0.290 0.9996
600 -0.280 0.9995
600 -0.270 0.9994
600 -0.260 0.9993
600 -0.250 0.9992
600 -0.240 0.9989
600 -0.230 0.9978
600 -0.220 0.9969
600 -0.210 0.9950
600 -0.200 0.9914
600 -0.190 0.9755
600 -0.180 0.9324
600 -0.170 0.9644
600 -0.160 0.9731
600 -0.150 0.9742
600 -0.140 0.9736
600 -0.130 0.9736
600 -0.120 0.9745
600 -0.110 0.9751
600 -0.100 0.9753
600 -0.090 0.9760
600 -0.080 0.9760
600 -0.070 0.9754
600 -0.060 0.9760
600 -0.050 0.9757
600 -0.040 0.9765
600 -0.030 0.9762
600 -0.020 0.9767
600 -0.010 0.9769
600 0.000 0.9771
600 0.010 0.9776
600 0.020 0.9784
600 0.030 0.9799
600 0.040 0.9801
600 0.050 0.9805
600 0.060 0.9806
600 0.070 0.9814
600 0.080 0.9824
600 0.090 0.9831
600 0.100 0.9840
600 0.110 0.9847
600 0.120 0.9851
600 0.130 0.9861
600 0.140 0.9864
600 0.150 0.9868
600 0.160 0.9871
600 0.170 0.9878
600 0.180 0.9879
600 0.190 0.9881
600 0.200 0.9883
600 0.210 0.9887
600 0.220 0.9893
600 0.230 0.9900
600 0.240 0.9905
600 0.250 0.9912
600 0.260 0.9919
600 0.270 0.9928
600 0.280 0.9935
600 0.290 0.9939
600 0.300 0.9945
600 0.310 0.9951
600 0.320 0.9955
600 0.330 0.9959
600 0.340 0.9961
600 0.350 0.9960
600 0.360 0.9963
600 0.370 0.9963
600 0.380 0.9955
600 0.390 0.9946
600 0.400 0.9938
625 -0.400 0.9998
625 -0.390 0.9999
625 -0.380 0.9999
625 -0.370 0.9998
625 -0.360 0.9998
625 -0.350 0.9998
625 -0.340 0.9996
625 -0.330 0.9996
625 -0.320 0.9996
625 -0.310 0.9995
625 -0.300 0.9996
625 -0.290 0.9995
625 -0.280 0.9994
625 -0.270 0.9993
625 -0.260 0.9991
625 -0.250 0.9989
625 -0.240 0.9986
625 -0.230 0.9977
625 -0.220 0.9958
625 -0.210 0.9940
625 -0.200 0.9854
625 -0.190 0.9650
625 -0.180 0.9561
625 -0.170 0.9694
625 -0.160 0.9747
625 -0.150 0.9756
625 -0.140 0.9751
625 -0.130 0.9754
625 -0.120 0.9760
625 -0.110 0.9762
625 -0.100 0.9768
625 -0.090 0.9769
625 -0.080 0.9766
625 -0.070 0.9772
625 -0.060 0.9773
625 -0.050 0.9771
625 -0.040 0.9777
625 -0.030 0.9770
625 -0.020 0.9775
625 -0.010 0.9784
625 0.000 0.9786
625 0.010 0.9792
625 0.020 0.9795
625 0.030 0.9807
625 0.040 0.9810
625 0.050 0.9811
625 0.060 0.9820
625 0.070 0.9824
625 0.080 0.9836
625 0.090 0.9842
625 0.100 0.9848
625 0.110 0.9856
625 0.120 0.9861
625 0.130 0.9870
625 0.140 0.9874
625 0.150 0.9877
625 0.160 0.9882
625 0.170 0.9885
625 0.180 0.9885
625 0.190 0.9887
625 0.200 0.9890
625 0.210 0.9892
625 0.220 0.9897
625 0.230 0.9905
625 0.240 0.9908
625 0.250 0.9915
625 0.260 0.9922
625 0.270 0.9930
625 0.280 0.9936
625 0.290 0.9940
625 0.300 0.9947
625 0.310 0.9953
625 0.320 0.9957
625 0.330 0.9960
625 0.340 0.9962
625 0.350 0.9962
625 0.360 0.9965
625 0.370 0.9964
625 0.380 0.9953
625 0.390 0.9939
625 0.400 0.9926
650 -0.400 0.9998
650 -0.390 0.9999
650 -0.380 0.9998
650 -0.370 0.9998
650 -0.360 0.9998
650 -0.350 0.9997
650 -0.340 0.9996
650 -0.330 0.9996
650 -0.320 0.9996
650 -0.310 0.9995
650 -0.300 0.9996
650 -0.290 0.9994
650 -0.280 0.9993
650 -0.270 0.9992
650 -0.260 0.9990
650 -0.250 0.9986
650 -0.240 0.9977
650 -0.230 0.9965
650 -0.220 0.9935
650 -0.210 0.9926
650 -0.200 0.9802
650 -0.190 0.9609
650 -0.180 0.9658
650 -0.170 0.9711
650 -0.160 0.9767
650 -0.150 0.9767
650 -0.140 0.9759
650 -0.130 0.9769
650 -0.120 0.9769
650 -0.110 0.9780
650 -0.100 0.9774
650 -0.090 0.9782
650 -0.080 0.9783
650 -0.070 0.9780
650 -0.060 0.9785
650 -0.050 0.9778
650 -0.040 0.9778
650 -0.030 0.9779
650 -0.020 0.9783
650 -0.010 0.9785
650 0.000 0.9797
650 0.010 0.9803
650 0.020 0.9808
650 0.030 0.9813
650 0.040 0.9818
650 0.050 0.9822
650 0.060 0.9831
650 0.070 0.9839
650 0.080 0.9838
650 0.090 0.9846
650 0.100 0.9854
650 0.110 0.9861
650 0.120 0.9868
650 0.130 0.9874
650 0.140 0.9881
650 0.150 0.9885
650 0.160 0.9887
650 0.170 0.9888
650 0.180 0.9890
650 0.190 0.9893
650 0.200 0.9897
650 0.210 0.9899
650 0.220 0.9903
650 0.230 0.9907
650 0.240 0.9913
650 0.250 0.9916
650 0.260 0.9926
650 0.270 0.9930
650 0.280 0.9939
650 0.290 0.9945
650 0.300 0.9950
650 0.310 0.9954
650 0.320 0.9958
650 0.330 0.9961
650 0.340 0.9964
650 0.350 0.9965
650 0.360 0.9966
650 0.370 0.9964
650 0.380 0.9949
650 0.390 0.9932
650 0.400 0.9913
675 -0.400 0.9997
675 -0.390 0.9998
675 -0.380 0.9998
675 -0.370 0.9998
675 -0.360 0.9997
675 -0.350 0.9996
675 -0.340 0.9996
675 -0.330 0.9995
675 -0.320 0.9995
675 -0.310 0.9996
675 -0.300 0.9994
675 -0.290 0.9994
675 -0.280 0.9992
675 -0.270 0.9991
675 -0.260 0.9985
675 -0.250 0.9983
675 -0.240 0.9973
675 -0.230 0.9939
675 -0.220 0.9926
675 -0.210 0.9883
675 -0.200 0.9772
675 -0.190 0.9665
675 -0.180 0.9697
675 -0.170 0.9741
675 -0.160 0.9784
675 -0.150 0.9782
675 -0.140 0.9777
675 -0.130 0.9783
675 -0.120 0.9787
675 -0.110 0.9788
675 -0.100 0.9789
675 -0.090 0.9789
675 -0.080 0.9786
675 -0.070 0.9784
675 -0.060 0.9786
675 -0.050 0.9786
675 -0.040 0.9784
675 -0.030 0.9788
675 -0.020 0.9793
675 -0.010 0.9792
675 0.000 0.9798
675 0.010 0.9809
675 0.020 0.9809
675 0.030 0.9820
675 0.040 0.9820
675 0.050 0.9825
675 0.060 0.9832
675 0.070 0.9838
675 0.080 0.9844
675 0.090 0.9855
675 0.100 0.9859
675 0.110 0.9867
675 0.120 0.9876
675 0.130 0.9879
675 0.140 0.9883
675 0.150 0.9888
675 0.160 0.9890
675 0.170 0.9894
675 0.180 0.9898
675 0.190 0.9900
675 0.200 0.9901
675 0.210 0.9903
675 0.220 0.9908
675 0.230 0.9913
675 0.240 0.9917
675 0.250 0.9921
675 0.260 0.9926
675 0.270 0.9934
675 0.280 0.9940
675 0.290 0.9944
675 0.300 0.9950
675 0.310 0.9955
675 0.320 0.9959
675 0.330 0.9963
675 0.340 0.9965
675 0.350 0.9966
675 0.360 0.9967
675 0.370 0.9966
675 0.380 0.9951
675 0.390 0.9925
675 0.400 0.9900
700 -0.400 0.9996
700 -0.390 0.9998
700 -0.380 0.9998
700 -0.370 0.9997
700 -0.360 0.9997
700 -0.350 0.9996
700 -0.340 0.9995
700 -0.330 0.9995
700 -0.320 0.9995
700 -0.310 0.9995
700 -0.300 0.9994
700 -0.290 0.9993
700 -0.280 0.9990
700 -0.270 0.9988
700 -0.260 0.9982
700 -0.250 0.9977
700 -0.240 0.9955
700 -0.230 0.9921
700 -0.220 0.9912
700 -0.210 0.9849
700 -0.200 0.9759
700 -0.190 0.9744
700 -0.180 0.9703
700 -0.170 0.9769
700 -0.160 0.9795
700 -0.150 0.9797
700 -0.140 0.9790
700 -0.130 0.9790
700 -0.120 0.9794
700 -0.110 0.9797
700 -0.100 0.9791
700 -0.090 0.9792
700 -0.080 0.9787
700 -0.070 0.9790
700 -0.060 0.9790
700 -0.050 0.9791
700 -0.040 0.9792
700 -0.030 0.9792
700 -0.020 0.9794
700 -0.010 0.9803
700 0.000 0.9807
700 0.010 0.9807
700 0.020 0.9814
700 0.030 0.9820
700 0.040 0.9824
700 0.050 0.9828
700 0.060 0.9835
700 0.070 0.9841
700 0.080 0.9850
700 0.090 0.9855
700 0.100 0.9864
700 0.110 0.9873
700 0.120 0.9879
700 0.130 0.9886
700 0.140 0.9889
700 0.150 0.9894
700 0.160 0.9896
700 0.170 0.9902
700 0.180 0.9903
700 0.190 0.9905
700 0.200 0.9907
700 0.210 0.9910
700 0.220 0.9913
700 0.230 0.9916
700 0.240 0.9919
700 0.250 0.9922
700 0.260 0.9929
700 0.270 0.9935
700 0.280 0.9939
700 0.290 0.9946
700 0.300 0.9949
700 0.310 0.9956
700 0.320 0.9960
700 0.330 0.9963
700 0.340 0.9965
700 0.350 0.9966
700 0.360 0.9967
700 0.370 0.9966
700 0.380 0.9950
700 0.390 0.9921
700 0.400 0.9885
725 -0.400 0.9996
725 -0.390 0.9997
725 -0.380 0.9997
725 -0.370 0.9996
725 -0.360 0.9995
725 -0.350 0.9995
725 -0.340 0.9994
725 -0.330 0.9995
725 -0.320 0.9995
725 -0.310 0.9994
725 -0.300 0.9994
725 -0.290 0.9992
725 -0.280 0.9988
725 -0.270 0.9981
725 -0.260 0.9977
725 -0.250 0.9971
725 -0.240 0.9939
725 -0.230 0.9917
725 -0.220 0.9892
725 -0.210 0.9824
725 -0.200 0.9761
725 -0.190 0.9758
725 -0.180 0.9748
725 -0.170 0.9788
725 -0.160 0.9809
725 -0.150 0.9806
725 -0.140 0.9800
725 -0.130 0.9801
725 -0.120 0.9800
725 -0.110 0.9800
725 -0.100 0.9800
725 -0.090 0.9798
725 -0.080 0.9799
725 -0.070 0.9801
725 -0.060 0.9793
725 -0.050 0.9797
725 -0.040 0.9802
725 -0.030 0.9798
725 -0.020 0.9798
725 -0.010 0.9805
725 0.000 0.9810
725 0.010 0.9817
725 0.020 0.9823
725 0.030 0.9822
725 0.040 0.9832
725 0.050 0.9833
725 0.060 0.9841
725 0.070 0.9842
725 0.080 0.9850
725 0.090 0.9858
725 0.100 0.9867
725 0.110 0.9874
725 0.120 0.9882
725 0.130 0.9892
725 0.140 0.9897
725 0.150 0.9901
725 0.160 0.9902
725 0.170 0.9907
725 0.180 0.9909
725 0.190 0.9911
725 0.200 0.9912
725 0.210 0.9914
725 0.220 0.9917
725 0.230 0.9919
725 0.240 0.9923
725 0.250 0.9927
725 0.260 0.9931
725 0.270 0.9935
725 0.280 0.9941
725 0.290 0.9947
725 0.300 0.9952
725 0.310 0.9956
725 0.320 0.9960
725 0.330 0.9963
725 0.340 0.9965
725 0.350 0.9966
725 0.360 0.9967
725 0.370 0.9966
725 0.380 0.9954
725 0.390 0.9918
725 0.400 0.9875
750 -0.400 0.9994
750 -0.390 0.9996
750 -0.380 0.9996
750 -0.370 0.9995
750 -0.360 0.9994
750 -0.350 0.9994
750 -0.340 0.9995
750 -0.330 0.9994
750 -0.320 0.9994
750 -0.310 0.9993
750 -0.300 0.9993
750 -0.290 0.9989
750 -0.280 0.9980
750 -0.270 0.9975
750 -0.260 0.9973
750 -0.250 0.9953
750 -0.240 0.9932
750 -0.230 0.9903
750 -0.220 0.9862
750 -0.210 0.9799
750 -0.200 0.9788
750 -0.190 0.9788
750 -0.180 0.9765
750 -0.170 0.9800
750 -0.160 0.9816
750 -0.150 0.9815
750 -0.140 0.9810
750 -0.130 0.9812
750 -0.120 0.9810
750 -0.110 0.9805
750 -0.100 0.9807
750 -0.090 0.9808
750 -0.080 0.9809
750 -0.070 0.9809
750 -0.060 0.9806
750 -0.050 0.9805
750 -0.040 0.9802
750 -0.030 0.9810
750 -0.020 0.9812
750 -0.010 0.9815
750 0.000 0.9821
750 0.010 0.9823
750 0.020 0.9827
750 0.030 0.9834
750 0.040 0.9837
750 0.050 0.9843
750 0.060 0.9844
750 0.070 0.9854
750 0.080 0.9856
750 0.090 0.9864
750 0.100 0.9872
750 0.110 0.9879
750 0.120 0.9882
750 0.130 0.9890
750 0.140 0.9896
750 0.150 0.9900
750 0.160 0.9905
750 0.170 0.9908
750 0.180 0.9910
750 0.190 0.9913
750 0.200 0.9917
750 0.210 0.9917
750 0.220 0.9921
750 0.230 0.9923
750 0.240 0.9927
750 0.250 0.9931
750 0.260 0.9934
750 0.270 0.9939
750 0.280 0.9943
750 0.290 0.9946
750 0.300 0.9951
750 0.310 0.9955
750 0.320 0.9958
750 0.330 0.9962
750 0.340 0.9963
750 0.350 0.9965
750 0.360 0.9966
750 0.370 0.9969
750 0.380 0.9958
750 0.390 0.9922
750 0.400 0.9871
775 -0.400 0.9993
775 -0.390 0.9994
775 -0.380 0.9995
775 -0.370 0.9994
775 -0.360 0.9994
775 -0.350 0.9993
775 -0.340 0.9993
775 -0.330 0.9993
775 -0.320 0.9993
775 -0.310 0.9992
775 -0.300 0.9989
775 -0.290 0.9983
775 -0.280 0.9972
775 -0.270 0.9971
775 -0.260 0.9963
775 -0.250 0.9947
775 -0.240 0.9927
775 -0.230 0.9876
775 -0.220 0.9829
775 -0.210 0.9773
775 -0.200 0.9799
775 -0.190 0.9788
775 -0.180 0.9782
775 -0.170 0.9803
775 -0.160 0.9820
775 -0.150 0.9821
775 -0.140 0.9821
775 -0.130 0.9818
775 -0.120 0.9817
775 -0.110 0.9818
775 -0.100 0.9820
775 -0.090 0.9819
775 -0.080 0.9821
775 -0.070 0.9820
775 -0.060 0.9815
775 -0.050 0.9815
775 -0.040 0.9817
775 -0.030 0.9813
775 -0.020 0.9814
775 -0.010 0.9820
775 0.000 0.9830
775 0.010 0.9835
775 0.020 0.9838
775 0.030 0.9841
775 0.040 0.9852
775 0.050 0.9854
775 0.060 0.9858
775 0.070 0.9865
775 0.080 0.9869
775 0.090 0.9868
775 0.100 0.9879
775 0.110 0.9882
775 0.120 0.9883
775 0.130 0.9888
775 0.140 0.9891
775 0.150 0.9898
775 0.160 0.9901
775 0.170 0.9906
775 0.180 0.9909
775 0.190 0.9911
775 0.200 0.9916
775 0.210 0.9919
775 0.220 0.9922
775 0.230 0.9925
775 0.240 0.9929
775 0.250 0.9932
775 0.260 0.9935
775 0.270 0.9939
775 0.280 0.9943
775 0.290 0.9944
775 0.300 0.9946
775 0.310 0.9949
775 0.320 0.9952
775 0.330 0.9955
775 0.340 0.9957
775 0.350 0.9957
775 0.360 0.9960
775 0.370 0.9967
775 0.380 0.9964
775 0.390 0.9935
775 0.400 0.9878
800 -0.400 0.9992
800 -0.390 0.9994
800 -0.380 0.9994
800 -0.370 0.9994
800 -0.360 0.9993
800 -0.350 0.9993
800 -0.340 0.9992
800 -0.330 0.9992
800 -0.320 0.9991
800 -0.310 0.9990
800 -0.300 0.9984
800 -0.290 0.9976
800 -0.280 0.9967
800 -0.270 0.9966
800 -0.260 0.9946
800 -0.250 0.9935
800 -0.240 0.9910
800 -0.230 0.9829
800 -0.220 0.9789
800 -0.210 0.9773
800 -0.200 0.9813
800 -0.190 0.9802
800 -0.180 0.9792
800 -0.170 0.9813
800 -0.160 0.9829
800 -0.150 0.9825
800 -0.140 0.9827
800 -0.130 0.9825
800 -0.120 0.9828
800 -0.110 0.9824
800 -0.100 0.9828
800 -0.090 0.9826
800 -0.080 0.9830
800 -0.070 0.9825
800 -0.060 0.9825
800 -0.050 0.9821
800 -0.040 0.9819
800 -0.030 0.9822
800 -0.020 0.9822
800 -0.010 0.9834
800 0.000 0.9836
800 0.010 0.9843
800 0.020 0.9849
800 0.030 0.9854
800 0.040 0.9858
800 0.050 0.9864
800 0.060 0.9862
800 0.070 0.9871
800 0.080 0.9874
800 0.090 0.9878
800 0.100 0.9882
800 0.110 0.9884
800 0.120 0.9887
800 0.130 0.9885
800 0.140 0.9892
800 0.150 0.9894
800 0.160 0.9897
800 0.170 0.9901
800 0.180 0.9904
800 0.190 0.9910
800 0.200 0.9911
800 0.210 0.9917
800 0.220 0.9922
800 0.230 0.9924
800 0.240 0.9927
800 0.250 0.9931
800 0.260 0.9934
800 0.270 0.9935
800 0.280 0.9937
800 0.290 0.9936
800 0.300 0.9936
800 0.310 0.9938
800 0.320 0.9937
800 0.330 0.9939
800 0.340 0.9939
800 0.350 0.9939
800 0.360 0.9939
800 0.370 0.9950
800 0.380 0.9960
800 0.390 0.9949
800 0.400 0.9902
825 -0.400 0.9991
825 -0.390 0.9994
825 -0.380 0.9994
825 -0.370 0.9993
825 -0.360 0.9992
825 -0.350 0.9990
825 -0.340 0.9988
825 -0.330 0.9988
825 -0.320 0.9988
825 -0.310 0.9987
825 -0.300 0.9977
825 -0.290 0.9968
825 -0.280 0.9970
825 -0.270 0.9956
825 -0.260 0.9943
825 -0.250 0.9913
825 -0.240 0.9882
825 -0.230 0.9773
825 -0.220 0.9750
825 -0.210 0.9768
825 -0.200 0.9824
825 -0.190 0.9807
825 -0.180 0.9799
825 -0.170 0.9813
825 -0.160 0.9831
825 -0.150 0.9834
825 -0.140 0.9833
825 -0.130 0.9828
825 -0.120 0.9833
825 -0.110 0.9833
825 -0.100 0.9835
825 -0.090 0.9836
825 -0.080 0.9833
825 -0.070 0.9834
825 -0.060 0.9827
825 -0.050 0.9830
825 -0.040 0.9827
825 -0.030 0.9829
825 -0.020 0.9837
825 -0.010 0.9833
825 0.000 0.9841
825 0.010 0.9846
825 0.020 0.9854
825 0.030 0.9858
825 0.040 0.9860
825 0.050 0.9865
825 0.060 0.9869
825 0.070 0.9871
825 0.080 0.9875
825 0.090 0.9881
825 0.100 0.9883
825 0.110 0.9884
825 0.120 0.9887
825 0.130 0.9889
825 0.140 0.9891
825 0.150 0.9894
825 0.160 0.9895
825 0.170 0.9899
825 0.180 0.9903
825 0.190 0.9907
825 0.200 0.9908
825 0.210 0.9916
825 0.220 0.9918
825 0.230 0.9924
825 0.240 0.9926
825 0.250 0.9927
825 0.260 0.9931
825 0.270 0.9930
825 0.280 0.9931
825 0.290 0.9927
825 0.300 0.9923
825 0.310 0.9919
825 0.320 0.9914
825 0.330 0.9915
825 0.340 0.9913
825 0.350 0.9906
825 0.360 0.9903
825 0.370 0.9910
825 0.380 0.9932
825 0.390 0.9940
825 0.400 0.9912
850 -0.400 0.9990
850 -0.390 0.9995
850 -0.380 0.9994
850 -0.370 0.9992
850 -0.360 0.9988
850 -0.350 0.9986
850 -0.340 0.9983
850 -0.330 0.9982
850 -0.320 0.9982
850 -0.310 0.9979
850 -0.300 0.9968
850 -0.290 0.9968
850 -0.280 0.9958
850 -0.270 0.9936
850 -0.260 0.9925
850 -0.250 0.9879
850 -0.240 0.9848
850 -0.230 0.9693
850 -0.220 0.9695
850 -0.210 0.9756
850 -0.200 0.9813
850 -0.190 0.9809
850 -0.180 0.9803
850 -0.170 0.9817
850 -0.160 0.9832
850 -0.150 0.9835
850 -0.140 0.9836
850 -0.130 0.9840
850 -0.120 0.9835
850 -0.110 0.9837
850 -0.100 0.9838
850 -0.090 0.9842
850 -0.080 0.9839
850 -0.070 0.9836
850 -0.060 0.9838
850 -0.050 0.9833
850 -0.040 0.9834
850 -0.030 0.9837
850 -0.020 0.9835
850 -0.010 0.9844
850 0.000 0.9844
850 0.010 0.9854
850 0.020 0.9854
850 0.030 0.9860
850 0.040 0.9863
850 0.050 0.9865
850 0.060 0.9866
850 0.070 0.9874
850 0.080 0.9876
850 0.090 0.9879
850 0.100 0.9885
850 0.110 0.9888
850 0.120 0.9890
850 0.130 0.9894
850 0.140 0.9894
850 0.150 0.9895
850 0.160 0.9895
850 0.170 0.9899
850 0.180 0.9904
850 0.190 0.9908
850 0.200 0.9909
850 0.210 0.9915
850 0.220 0.9920
850 0.230 0.9923
850 0.240 0.9929
850 0.250 0.9932
850 0.260 0.9936
850 0.270 0.9935
850 0.280 0.9934
850 0.290 0.9932
850 0.300 0.9928
850 0.310 0.9925
850 0.320 0.9925
850 0.330 0.9920
850 0.340 0.9922
850 0.350 0.9917
850 0.360 0.9912
850 0.370 0.9920
850 0.380 0.9935
850 0.390 0.9945
850 0.400 0.9921
875 -0.400 0.9990
875 -0.390 0.9995
875 -0.380 0.9993
875 -0.370 0.9987
875 -0.360 0.9982
875 -0.350 0.9975
875 -0.340 0.9971
875 -0.330 0.9970
875 -0.320 0.9971
875 -0.310 0.9962
875 -0.300 0.9959
875 -0.290 0.9951
875 -0.280 0.9918
875 -0.270 0.9890
875 -0.260 0.9862
875 -0.250 0.9806
875 -0.240 0.9775
875 -0.230 0.9569
875 -0.220 0.9609
875 -0.210 0.9701
875 -0.200 0.9799
875 -0.190 0.9814
875 -0.180 0.9804
875 -0.170 0.9815
875 -0.160 0.9829
875 -0.150 0.9836
875 -0.140 0.9834
875 -0.130 0.9834
875 -0.120 0.9839
875 -0.110 0.9840
875 -0.100 0.9840
875 -0.090 0.9840
875 -0.080 0.9840
875 -0.070 0.9836
875 -0.060 0.9837
875 -0.050 0.9838
875 -0.040 0.9838
875 -0.030 0.9838
875 -0.020 0.9840
875 -0.010 0.9845
875 0.000 0.9851
875 0.010 0.9852
875 0.020 0.9857
875 0.030 0.9862
875 0.040 0.9861
875 0.050 0.9865
875 0.060 0.9870
875 0.070 0.9871
875 0.080 0.9878
875 0.090 0.9881
875 0.100 0.9887
875 0.110 0.9890
875 0.120 0.9894
875 0.130 0.9899
875 0.140 0.9901
875 0.150 0.9904
875 0.160 0.9905
875 0.170 0.9907
875 0.180 0.9907
875 0.190 0.9907
875 0.200 0.9908
875 0.210 0.9914
875 0.220 0.9916
875 0.230 0.9920
875 0.240 0.9921
875 0.250 0.9925
875 0.260 0.9927
875 0.270 0.9927
875 0.280 0.9926
875 0.290 0.9923
875 0.300 0.9924
875 0.310 0.9926
875 0.320 0.9930
875 0.330 0.9936
875 0.340 0.9939
875 0.350 0.9941
875 0.360 0.9944
875 0.370 0.9948
875 0.380 0.9949
875 0.390 0.9926
875 0.400 0.9863
900 -0.400 0.9990
900 -0.390 0.9993
900 -0.380 0.9987
900 -0.370 0.9976
900 -0.360 0.9965
900 -0.350 0.9952
900 -0.340 0.9944
900 -0.330 0.9935
900 -0.320 0.9935
900 -0.310 0.9918
900 -0.300 0.9902
900 -0.290 0.9855
900 -0.280 0.9799
900 -0.270 0.9731
900 -0.260 0.9690
900 -0.250 0.9608
900 -0.240 0.9494
900 -0.230 0.9289
900 -0.220 0.9429
900 -0.210 0.9608
900 -0.200 0.9759
900 -0.190 0.9807
900 -0.180 0.9797
900 -0.170 0.9808
900 -0.160 0.9818
900 -0.150 0.9830
900 -0.140 0.9824
900 -0.130 0.9830
900 -0.120 0.9832
900 -0.110 0.9837
900 -0.100 0.9836
900 -0.090 0.9835
900 -0.080 0.9838
900 -0.070 0.9837
900 -0.060 0.9838
900 -0.050 0.9837
900 -0.040 0.9835
900 -0.030 0.9838
900 -0.020 0.9845
900 -0.010 0.9844
900 0.000 0.9843
900 0.010 0.9849
900 0.020 0.9855
900 0.030 0.9860
900 0.040 0.9857
900 0.050 0.9860
900 0.060 0.9864
900 0.070 0.9868
900 0.080 0.9874
900 0.090 0.9877
900 0.100 0.9883
900 0.110 0.9889
900 0.120 0.9891
900 0.130 0.9895
900 0.140 0.9897
900 0.150 0.9899
900 0.160 0.9898
900 0.170 0.9895
900 0.180 0.9893
900 0.190 0.9886
900 0.200 0.9881
900 0.210 0.9871
900 0.220 0.9866
900 0.230 0.9856
900 0.240 0.9849
900 0.250 0.9844
900 0.260 0.9831
900 0.270 0.9834
900 0.280 0.9820
900 0.290 0.9820
900 0.300 0.9812
900 0.310 0.9816
900 0.320 0.9818
900 0.330 0.9821
900 0.340 0.9826
900 0.350 0.9826
900 0.360 0.9822
900 0.370 0.9820
900 0.380 0.9798
900 0.390 0.9750
900 0.400 0.9656


==> data/alloy/agpd125_dsi_ties.dat <==
c T
0.0000 200
0.3920 200
nan nan
0.0000 225
0.3920 225
nan nan
0.0000 250
0.3760 250
nan nan
0.0000 275
0.3760 275
nan nan
0.0000 300
0.3680 300
nan nan
0.0000 325
0.3600 325
nan nan
0.0080 350
0.3520 350
nan nan
0.0080 375
0.3280 375
nan nan
0.0160 400
0.3200 400
nan nan
0.0160 425
0.2960 425
nan nan
0.0240 450
0.2880 450
nan nan
0.0320 475
0.2560 475
nan nan
0.0400 500
0.2560 500
nan nan
0.0480 525
0.2320 525
nan nan
0.0720 550
0.2000 550
nan nan


==> data/alloy/agpd125_frogs_bounds.dat <==
c T
0.0000 200
0.0000 225
0.0000 250
0.0000 275
0.0000 300
0.0000 325
0.0080 350
0.0080 375
0.0160 400
0.0160 425
0.0240 450
0.0320 475
0.0320 500
0.0400 525
0.0480 550
0.0480 575
0.0560 600
0.0560 625
0.0560 650
0.0960 675
0.0640 700
0.2080 700
0.1680 675
0.2160 650
0.2080 625
0.2160 600
0.2400 575
0.2640 550
0.2800 525
0.2800 500
0.2800 475
0.3280 450
0.3280 425
0.3200 400
0.3360 375
0.3520 350
0.3680 325
0.3520 300
0.3760 275
0.3920 250
0.3760 225
0.4320 200
0.0000 200
nan nan


==> data/alloy/agpd125_frogs_ess.dat <==
T dmu ess
200 -0.400 0.9955
200 -0.390 0.9962
200 -0.380 0.9958
200 -0.370 0.9963
200 -0.360 0.9946
200 -0.350 0.9953
200 -0.340 0.9942
200 -0.330 0.9934
200 -0.320 0.9926
200 -0.310 0.9920
200 -0.300 0.9905
200 -0.290 0.9880
200 -0.280 0.9871
200 -0.270 0.9821
200 -0.260 0.9809
200 -0.250 0.9749
200 -0.240 0.9708
200 -0.230 0.9633
200 -0.220 0.9564
200 -0.210 0.9463
200 -0.200 0.9221
200 -0.190 0.9196
200 -0.180 0.8891
200 -0.170 0.8453
200 -0.160 0.2330
200 -0.150 0.5565
200 -0.140 0.3806
200 -0.130 0.2019
200 -0.120 0.0005
200 -0.110 0.0006
200 -0.100 0.0013
200 -0.090 0.0041
200 -0.080 0.0029
200 -0.070 0.0052
200 -0.060 0.0010
200 -0.050 0.0071
200 -0.040 0.0077
200 -0.030 0.0031
200 -0.020 0.0041
200 -0.010 0.0056
200 0.000 0.0022
200 0.010 0.0013
200 0.020 0.0083
200 0.030 0.0013
200 0.040 0.0034
200 0.050 0.0078
200 0.060 0.0041
200 0.070 0.0031
200 0.080 0.0037
200 0.090 0.0046
200 0.100 0.0119
200 0.110 0.0039
200 0.120 0.0039
200 0.130 0.0045
200 0.140 0.0050
200 0.150 0.0050
200 0.160 0.0039
200 0.170 0.0056
200 0.180 0.0111
200 0.190 0.0030
200 0.200 0.0068
200 0.210 0.0046
200 0.220 0.0101
200 0.230 0.0158
200 0.240 0.0300
200 0.250 0.0299
200 0.260 0.0302
200 0.270 0.0429
200 0.280 0.0591
200 0.290 0.0844
200 0.300 0.0923
200 0.310 0.1106
200 0.320 0.1114
200 0.330 0.1218
200 0.340 0.1475
200 0.350 0.1493
200 0.360 0.1706
200 0.370 0.1952
200 0.380 0.2303
200 0.390 0.2333
200 0.400 0.3259
225 -0.400 0.9978
225 -0.390 0.9973
225 -0.380 0.9958
225 -0.370 0.9962
225 -0.360 0.9948
225 -0.350 0.9951
225 -0.340 0.9946
225 -0.330 0.9925
225 -0.320 0.9910
225 -0.310 0.9908
225 -0.300 0.9866
225 -0.290 0.9851
225 -0.280 0.9801
225 -0.270 0.9783
225 -0.260 0.9707
225 -0.250 0.9633
225 -0.240 0.9591
225 -0.230 0.9486
225 -0.220 0.9361
225 -0.210 0.9247
225 -0.200 0.9022
225 -0.190 0.8593
225 -0.180 0.8532
225 -0.170 0.7281
225 -0.160 0.6346
225 -0.150 0.4083
225 -0.140 0.3511
225 -0.130 0.0027
225 -0.120 0.0042
225 -0.110 0.0018
225 -0.100 0.0023
225 -0.090 0.0032
225 -0.080 0.0085
225 -0.070 0.0078
225 -0.060 0.0067
225 -0.050 0.0051
225 -0.040 0.0179
225 -0.030 0.0087
225 -0.020 0.0160
225 -0.010 0.0134
225 0.000 0.0022
225 0.010 0.0076
225 0.020 0.0109
225 0.030 0.0139
225 0.040 0.0097
225 0.050 0.0023
225 0.060 0.0063
225 0.070 0.0055
225 0.080 0.0104
225 0.090 0.0062
225 0.100 0.0109
225 0.110 0.0141
225 0.120 0.0141
225 0.130 0.0128
225 0.140 0.0036
225 0.150 0.0141
225 0.160 0.0099
225 0.170 0.0086
225 0.180 0.0130
225 0.190 0.0194
225 0.200 0.0229
225 0.210 0.0242
225 0.220 0.0092
225 0.230 0.0267
225 0.240 0.0386
225 0.250 0.0538
225 0.260 0.0678
225 0.270 0.0503
225 0.280 0.0772
225 0.290 0.0902
225 0.300 0.1011
225 0.310 0.1183
225 0.320 0.1163
225 0.330 0.1332
225 0.340 0.1286
225 0.350 0.1426
225 0.360 0.1391
225 0.370 0.1512
225 0.380 0.1440
225 0.390 0.1586
225 0.400 0.1978
250 -0.400 0.9966
250 -0.390 0.9969
250 -0.380 0.9968
250 -0.370 0.9947
250 -0.360 0.9944
250 -0.350 0.9930
250 -0.340 0.9920
250 -0.330 0.9905
250 -0.320 0.9881
250 -0.310 0.9856
250 -0.300 0.9819
250 -0.290 0.9778
250 -0.280 0.9727
250 -0.270 0.9666
250 -0.260 0.9592
250 -0.250 0.9485
250 -0.240 0.9343
250 -0.230 0.9205
250 -0.220 0.8666
250 -0.210 0.7817
250 -0.200 0.8546
250 -0.190 0.6480
250 -0.180 0.5985
250 -0.170 0.6474
250 -0.160 0.3082
250 -0.150 0.1661
250 -0.140 0.1449
250 -0.130 0.0015
250 -0.120 0.0112
250 -0.110 0.0080
250 -0.100 0.0165
250 -0.090 0.0147
250 -0.080 0.0159
250 -0.070 0.0102
250 -0.060 0.0292
250 -0.050 0.0229
250 -0.040 0.0270
250 -0.030 0.0111
250 -0.020 0.0255
250 -0.010 0.0188
250 0.000 0.0268
250 0.010 0.0145
250 0.020 0.0150
250 0.030 0.0230
250 0.040 0.0248
250 0.050 0.0193
250 0.060 0.0213
250 0.070 0.0149
250 0.080 0.0282
250 0.090 0.0199
250 0.100 0.0070
250 0.110 0.0237
250 0.120 0.0206
250 0.130 0.0107
250 0.140 0.0152
250 0.150 0.0318
250 0.160 0.0307
250 0.170 0.0233
250 0.180 0.0197
250 0.190 0.0270
250 0.200 0.0256
250 0.210 0.0373
250 0.220 0.0402
250 0.230 0.0441
250 0.240 0.0600
250 0.250 0.0428
250 0.260 0.0800
250 0.270 0.0741
250 0.280 0.0825
250 0.290 0.0840
250 0.300 0.0977
250 0.310 0.1052
250 0.320 0.1112
250 0.330 0.1109
250 0.340 0.1079
250 0.350 0.1065
250 0.360 0.1014
250 0.370 0.1011
250 0.380 0.0954
250 0.390 0.1022
250 0.400 0.1219
275 -0.400 0.9963
275 -0.390 0.9959
275 -0.380 0.9951
275 -0.370 0.9921
275 -0.360 0.9925
275 -0.350 0.9909
275 -0.340 0.9886
275 -0.330 0.9849
275 -0.320 0.9824
275 -0.310 0.9778
275 -0.300 0.9683
275 -0.290 0.9633
275 -0.280 0.9545
275 -0.270 0.9448
275 -0.260 0.9322
275 -0.250 0.9120
275 -0.240 0.8890
275 -0.230 0.8698
275 -0.220 0.8334
275 -0.210 0.7477
275 -0.200 0.7217
275 -0.190 0.6123
275 -0.180 0.5946
275 -0.170 0.4761
275 -0.160 0.3862
275 -0.150 0.1816
275 -0.140 0.1508
275 -0.130 0.0141
275 -0.120 0.0247
275 -0.110 0.0063
275 -0.100 0.0275
275 -0.090 0.0167
275 -0.080 0.0335
275 -0.070 0.0523
275 -0.060 0.0415
275 -0.050 0.0521
275 -0.040 0.0300
275 -0.030 0.0362
275 -0.020 0.0403
275 -0.010 0.0603
275 0.000 0.0206
275 0.010 0.0396
275 0.020 0.0344
275 0.030 0.0591
275 0.040 0.0286
275 0.050 0.0405
275 0.060 0.0350
275 0.070 0.0388
275 0.080 0.0268
275 0.090 0.0377
275 0.100 0.0366
275 0.110 0.0477
275 0.120 0.0353
275 0.130 0.0448
275 0.140 0.0558
275 0.150 0.0544
275 0.160 0.0361
275 0.170 0.0500
275 0.180 0.0607
275 0.190 0.0610
275 0.200 0.0584
275 0.210 0.0512
275 0.220 0.0702
275 0.230 0.0770
275 0.240 0.0747
275 0.250 0.0757
275 0.260 0.0765
275 0.270 0.0871
275 0.280 0.0914
275 0.290 0.0882
275 0.300 0.0983
275 0.310 0.0975
275 0.320 0.0985
275 0.330 0.0977
275 0.340 0.1011
275 0.350 0.0876
275 0.360 0.0835
275 0.370 0.0766
275 0.380 0.0694
275 0.390 0.0652
275 0.400 0.0794
300 -0.400 0.9955
300 -0.390 0.9935
300 -0.380 0.9917
300 -0.370 0.9906
300 -0.360 0.9893
300 -0.350 0.9830
300 -0.340 0.9813
300 -0.330 0.9766
300 -0.320 0.9694
300 -0.310 0.9626
300 -0.300 0.9488
300 -0.290 0.9389
300 -0.280 0.9256
300 -0.270 0.9045
300 -0.260 0.8767
300 -0.250 0.8012
300 -0.240 0.8056
300 -0.230 0.7607
300 -0.220 0.7205
300 -0.210 0.6497
300 -0.200 0.5981
300 -0.190 0.5542
300 -0.180 0.5042
300 -0.170 0.3324
300 -0.160 0.3111
300 -0.150 0.2520
300 -0.140 0.0212
300 -0.130 0.0144
300 -0.120 0.0157
300 -0.110 0.0308
300 -0.100 0.0473
300 -0.090 0.0398
300 -0.080 0.0280
300 -0.070 0.0398
300 -0.060 0.0535
300 -0.050 0.0450
300 -0.040 0.0676
300 -0.030 0.0517
300 -0.020 0.0553
300 -0.010 0.0637
300 0.000 0.0523
300 0.010 0.0684
300 0.020 0.0786
300 0.030 0.0740
300 0.040 0.0688
300 0.050 0.0554
300 0.060 0.0617
300 0.070 0.0675
300 0.080 0.0734
300 0.090 0.0566
300 0.100 0.0678
300 0.110 0.0586
300 0.120 0.0730
300 0.130 0.0735
300 0.140 0.0835
300 0.150 0.0643
300 0.160 0.0875
300 0.170 0.0965
300 0.180 0.0873
300 0.190 0.0856
300 0.200 0.0815
300 0.210 0.1124
300 0.220 0.0869
300 0.230 0.0772
300 0.240 0.0828
300 0.250 0.0920
300 0.260 0.0970
300 0.270 0.0862
300 0.280 0.0817
300 0.290 0.1062
300 0.300 0.1032
300 0.310 0.0913
300 0.320 0.1010
300 0.330 0.0908
300 0.340 0.0863
300 0.350 0.0778
300 0.360 0.0799
300 0.370 0.0716
300 0.380 0.0675
300 0.390 0.0607
300 0.400 0.0524
325 -0.400 0.9907
325 -0.390 0.9878
325 -0.380 0.9870
325 -0.370 0.9832
325 -0.360 0.7192
325 -0.350 0.9412
325 -0.340 0.9666
325 -0.330 0.9539
325 -0.320 0.9478
325 -0.310 0.9341
325 -0.300 0.9119
325 -0.290 0.8894
325 -0.280 0.8645
325 -0.270 0.8319
325 -0.260 0.7965
325 -0.250 0.7192
325 -0.240 0.6971
325 -0.230 0.5947
325 -0.220 0.6189
325 -0.210 0.5658
325 -0.200 0.5188
325 -0.190 0.4639
325 -0.180 0.3785
325 -0.170 0.3406
325 -0.160 0.2801
325 -0.150 0.1784
325 -0.140 0.0097
325 -0.130 0.0196
325 -0.120 0.0484
325 -0.110 0.0443
325 -0.100 0.0544
325 -0.090 0.0439
325 -0.080 0.0741
325 -0.070 0.0668
325 -0.060 0.0888
325 -0.050 0.0635
325 -0.040 0.0998
325 -0.030 0.0702
325 -0.020 0.0915
325 -0.010 0.1120
325 0.000 0.0760
325 0.010 0.0999
325 0.020 0.0699
325 0.030 0.0808
325 0.040 0.0870
325 0.050 0.0717
325 0.060 0.1082
325 0.070 0.1108
325 0.080 0.0604
325 0.090 0.1040
325 0.100 0.1144
325 0.110 0.1002
325 0.120 0.1262
325 0.130 0.1401
325 0.140 0.1364
325 0.150 0.1202
325 0.160 0.1445
325 0.170 0.1394
325 0.180 0.1512
325 0.190 0.1586
325 0.200 0.1266
325 0.210 0.1300
325 0.220 0.1430
325 0.230 0.1348
325 0.240 0.1213
325 0.250 0.1105
325 0.260 0.0918
325 0.270 0.1169
325 0.280 0.1027
325 0.290 0.1064
325 0.300 0.1046
325 0.310 0.1031
325 0.320 0.0976
325 0.330 0.0891
325 0.340 0.0880
325 0.350 0.0875
325 0.360 0.0714
325 0.370 0.0765
325 0.380 0.0608
325 0.390 0.0534
325 0.400 0.0653
350 -0.400 0.9862
350 -0.390 0.9805
350 -0.380 0.9768
350 -0.370 0.9701
350 -0.360 0.9622
350 -0.350 0.9529
350 -0.340 0.9404
350 -0.330 0.9239
350 -0.320 0.8993
350 -0.310 0.8665
350 -0.300 0.8415
350 -0.290 0.8146
350 -0.280 0.7771
350 -0.270 0.7411
350 -0.260 0.6959
350 -0.250 0.6516
350 -0.240 0.5995
350 -0.230 0.5685
350 -0.220 0.5229
350 -0.210 0.4849
350 -0.200 0.4360
350 -0.190 0.3875
350 -0.180 0.3506
350 -0.170 0.2955
350 -0.160 0.2380
350 -0.150 0.1202
350 -0.140 0.0158
350 -0.130 0.0325
350 -0.120 0.0558
350 -0.110 0.0526
350 -0.100 0.0690
350 -0.090 0.0620
350 -0.080 0.0916
350 -0.070 0.0916
350 -0.060 0.1030
350 -0.050 0.1218
350 -0.040 0.0921
350 -0.030 0.1100
350 -0.020 0.0977
350 -0.010 0.1014
350 0.000 0.0611
350 0.010 0.1178
350 0.020 0.1058
350 0.030 0.1166
350 0.040 0.1300
350 0.050 0.1103
350 0.060 0.1416
350 0.070 0.1458
350 0.080 0.1264
350 0.090 0.1223
350 0.100 0.1335
350 0.110 0.1551
350 0.120 0.1564
350 0.130 0.1634
350 0.140 0.1587
350 0.150 0.1934
350 0.160 0.1672
350 0.170 0.1683
350 0.180 0.1870
350 0.190 0.1919
350 0.200 0.1992
350 0.210 0.1700
350 0.220 0.2034
350 0.230 0.1718
350 0.240 0.1781
350 0.250 0.1632
350 0.260 0.1612
350 0.270 0.1429
350 0.280 0.1406
350 0.290 0.1281
350 0.300 0.1153
350 0.310 0.1097
350 0.320 0.1069
350 0.330 0.0889
350 0.340 0.0889
350 0.350 0.0811
350 0.360 0.0803
350 0.370 0.0739
350 0.380 0.0701
350 0.390 0.0654
350 0.400 0.0622
375 -0.400 0.9751
375 -0.390 0.9683
375 -0.380 0.9595
375 -0.370 0.9476
375 -0.360 0.9287
375 -0.350 0.9112
375 -0.340 0.8887
375 -0.330 0.8672
375 -0.320 0.8380
375 -0.310 0.8066
375 -0.300 0.7766
375 -0.290 0.7422
375 -0.280 0.7131
375 -0.270 0.6794
375 -0.260 0.6441
375 -0.250 0.6123
375 -0.240 0.5774
375 -0.230 0.5283
375 -0.220 0.4978
375 -0.210 0.4532
375 -0.200 0.4022
375 -0.190 0.3508
375 -0.180 0.3067
375 -0.170 0.2500
375 -0.160 0.1826
375 -0.150 0.0263
375 -0.140 0.0292
375 -0.130 0.0579
375 -0.120 0.0621
375 -0.110 0.0379
375 -0.100 0.0643
375 -0.090 0.0766
375 -0.080 0.0634
375 -0.070 0.1180
375 -0.060 0.1098
375 -0.050 0.0959
375 -0.040 0.1106
375 -0.030 0.1057
375 -0.020 0.1297
375 -0.010 0.0785
375 0.000 0.1417
375 0.010 0.1325
375 0.020 0.1451
375 0.030 0.1469
375 0.040 0.1576
375 0.050 0.1194
375 0.060 0.1515
375 0.070 0.1368
375 0.080 0.1611
375 0.090 0.1698
375 0.100 0.1602
375 0.110 0.1775
375 0.120 0.1709
375 0.130 0.1782
375 0.140 0.2101
375 0.150 0.1827
375 0.160 0.1854
375 0.170 0.2089
375 0.180 0.1997
375 0.190 0.2121
375 0.200 0.2148
375 0.210 0.1954
375 0.220 0.2060
375 0.230 0.2216
375 0.240 0.2144
375 0.250 0.1996
375 0.260 0.1959
375 0.270 0.1739
375 0.280 0.1862
375 0.290 0.1684
375 0.300 0.1459
375 0.310 0.1346
375 0.320 0.1350
375 0.330 0.1302
375 0.340 0.1076
375 0.350 0.0880
375 0.360 0.0926
375 0.370 0.0935
375 0.380 0.0774
375 0.390 0.0626
375 0.400 0.0730
400 -0.400 0.9511
400 -0.390 0.9395
400 -0.380 0.9284
400 -0.370 0.9039
400 -0.360 0.8869
400 -0.350 0.8645
400 -0.340 0.8476
400 -0.330 0.8248
400 -0.320 0.8055
400 -0.310 0.7808
400 -0.300 0.7572
400 -0.290 0.7234
400 -0.280 0.6957
400 -0.270 0.6631
400 -0.260 0.6236
400 -0.250 0.5752
400 -0.240 0.5489
400 -0.230 0.5091
400 -0.220 0.4700
400 -0.210 0.4130
400 -0.200 0.3671
400 -0.190 0.3046
400 -0.180 0.2615
400 -0.170 0.2196
400 -0.160 0.1148
400 -0.150 0.0045
400 -0.140 0.0458
400 -0.130 0.0561
400 -0.120 0.0599
400 -0.110 0.0696
400 -0.100 0.0775
400 -0.090 0.0682
400 -0.080 0.0631
400 -0.070 0.0816
400 -0.060 0.0928
400 -0.050 0.1189
400 -0.040 0.0937
400 -0.030 0.1167
400 -0.020 0.1224
400 -0.010 0.1370
400 0.000 0.1326
400 0.010 0.1325
400 0.020 0.1309
400 0.030 0.1517
400 0.040 0.1444
400 0.050 0.1466
400 0.060 0.1762
400 0.070 0.1438
400 0.080 0.1425
400 0.090 0.1595
400 0.100 0.1848
400 0.110 0.1847
400 0.120 0.1407
400 0.130 0.2015
400 0.140 0.2135
400 0.150 0.2039
400 0.160 0.2202
400 0.170 0.2238
400 0.180 0.2362
400 0.190 0.2522
400 0.200 0.2331
400 0.210 0.2542
400 0.220 0.2411
400 0.230 0.2335
400 0.240 0.2400
400 0.250 0.2526
400 0.260 0.2335
400 0.270 0.2314
400 0.280 0.2153
400 0.290 0.1998
400 0.300 0.1790
400 0.310 0.1781
400 0.320 0.1747
400 0.330 0.1527
400 0.340 0.1205
400 0.350 0.1240
400 0.360 0.1113
400 0.370 0.0969
400 0.380 0.0913
400 0.390 0.0883
400 0.400 0.0742
425 -0.400 0.9250
425 -0.390 0.9117
425 -0.380 0.9042
425 -0.370 0.8848
425 -0.360 0.8709
425 -0.350 0.8609
425 -0.340 0.8365
425 -0.330 0.8183
425 -0.320 0.7939
425 -0.310 0.7694
425 -0.300 0.7433
425 -0.290 0.6903
425 -0.280 0.6754
425 -0.270 0.6518
425 -0.260 0.6043
425 -0.250 0.5698
425 -0.240 0.5173
425 -0.230 0.4752
425 -0.220 0.4353
425 -0.210 0.3876
425 -0.200 0.3381
425 -0.190 0.2709
425 -0.180 0.1708
425 -0.170 0.0607
425 -0.160 0.0255
425 -0.150 0.0135
425 -0.140 0.0210
425 -0.130 0.0407
425 -0.120 0.0666
425 -0.110 0.0464
425 -0.100 0.0483
425 -0.090 0.0573
425 -0.080 0.0803
425 -0.070 0.0908
425 -0.060 0.0681
425 -0.050 0.0773
425 -0.040 0.0930
425 -0.030 0.1002
425 -0.020 0.0974
425 -0.010 0.1132
425 0.000 0.1250
425 0.010 0.1476
425 0.020 0.1225
425 0.030 0.1322
425 0.040 0.1600
425 0.050 0.1438
425 0.060 0.0996
425 0.070 0.1506
425 0.080 0.1721
425 0.090 0.1544
425 0.100 0.1630
425 0.110 0.2087
425 0.120 0.2078
425 0.130 0.1831
425 0.140 0.2221
425 0.150 0.2070
425 0.160 0.2210
425 0.170 0.2254
425 0.180 0.2100
425 0.190 0.2288
425 0.200 0.2296
425 0.210 0.2244
425 0.220 0.2460
425 0.230 0.2401
425 0.240 0.2634
425 0.250 0.2631
425 0.260 0.2643
425 0.270 0.2708
425 0.280 0.2603
425 0.290 0.2662
425 0.300 0.2362
425 0.310 0.2476
425 0.320 0.2366
425 0.330 0.2188
425 0.340 0.1988
425 0.350 0.1920
425 0.360 0.1589
425 0.370 0.1182
425 0.380 0.1217
425 0.390 0.1415
425 0.400 0.1019
450 -0.400 0.9238
450 -0.390 0.9105
450 -0.380 0.8982
450 -0.370 0.8821
450 -0.360 0.8724
450 -0.350 0.8563
450 -0.340 0.8350
450 -0.330 0.7671
450 -0.320 0.7841
450 -0.310 0.7583
450 -0.300 0.7053
450 -0.290 0.6956
450 -0.280 0.6582
450 -0.270 0.6184
450 -0.260 0.5857
450 -0.250 0.5330
450 -0.240 0.4992
450 -0.230 0.4488
450 -0.220 0.3979
450 -0.210 0.3294
450 -0.200 0.2615
450 -0.190 0.1928
450 -0.180 0.1483
450 -0.170 0.0513
450 -0.160 0.0068
450 -0.150 0.0257
450 -0.140 0.0166
450 -0.130 0.0485
450 -0.120 0.0263
450 -0.110 0.0306
450 -0.100 0.0362
450 -0.090 0.0512
450 -0.080 0.0741
450 -0.070 0.0690
450 -0.060 0.0560
450 -0.050 0.0681
450 -0.040 0.1032
450 -0.030 0.1089
450 -0.020 0.0494
450 -0.010 0.0732
450 0.000 0.1280
450 0.010 0.0639
450 0.020 0.1398
450 0.030 0.1311
450 0.040 0.1360
450 0.050 0.1621
450 0.060 0.1626
450 0.070 0.1812
450 0.080 0.1453
450 0.090 0.1758
450 0.100 0.1692
450 0.110 0.1780
450 0.120 0.1793
450 0.130 0.1902
450 0.140 0.2016
450 0.150 0.2066
450 0.160 0.2068
450 0.170 0.2117
450 0.180 0.2351
450 0.190 0.2174
450 0.200 0.2421
450 0.210 0.2357
450 0.220 0.2140
450 0.230 0.2506
450 0.240 0.2467
450 0.250 0.2566
450 0.260 0.2567
450 0.270 0.2809
450 0.280 0.2793
450 0.290 0.2783
450 0.300 0.2727
450 0.310 0.2759
450 0.320 0.2662
450 0.330 0.2642
450 0.340 0.2546
450 0.350 0.2448
450 0.360 0.2305
450 0.370 0.1824
450 0.380 0.2021
450 0.390 0.1781
450 0.400 0.1608
475 -0.400 0.9235
475 -0.390 0.9083
475 -0.380 0.8979
475 -0.370 0.8847
475 -0.360 0.8624
475 -0.350 0.8401
475 -0.340 0.8172
475 -0.330 0.7982
475 -0.320 0.7779
475 -0.310 0.7485
475 -0.300 0.7155
475 -0.290 0.6829
475 -0.280 0.6342
475 -0.270 0.5673
475 -0.260 0.5598
475 -0.250 0.4971
475 -0.240 0.4453
475 -0.230 0.3903
475 -0.220 0.3219
475 -0.210 0.2446
475 -0.200 0.1453
475 -0.190 0.1067
475 -0.180 0.0440
475 -0.170 0.0192
475 -0.160 0.0086
475 -0.150 0.0278
475 -0.140 0.0235
475 -0.130 0.0415
475 -0.120 0.0751
475 -0.110 0.0414
475 -0.100 0.0451
475 -0.090 0.0588
475 -0.080 0.0522
475 -0.070 0.0577
475 -0.060 0.0623
475 -0.050 0.0577
475 -0.040 0.0767
475 -0.030 0.0768
475 -0.020 0.0986
475 -0.010 0.1120
475 0.000 0.1032
475 0.010 0.0938
475 0.020 0.0935
475 0.030 0.1454
475 0.040 0.1148
475 0.050 0.1274
475 0.060 0.1563
475 0.070 0.1179
475 0.080 0.1411
475 0.090 0.1486
475 0.100 0.1704
475 0.110 0.1404
475 0.120 0.1868
475 0.130 0.1961
475 0.140 0.1999
475 0.150 0.1952
475 0.160 0.2114
475 0.170 0.2334
475 0.180 0.1937
475 0.190 0.2357
475 0.200 0.2072
475 0.210 0.2294
475 0.220 0.2339
475 0.230 0.2694
475 0.240 0.2506
475 0.250 0.2595
475 0.260 0.2557
475 0.270 0.2793
475 0.280 0.2778
475 0.290 0.2773
475 0.300 0.2859
475 0.310 0.2813
475 0.320 0.2976
475 0.330 0.2897
475 0.340 0.2902
475 0.350 0.2827
475 0.360 0.2670
475 0.370 0.2693
475 0.380 0.2620
475 0.390 0.2430
475 0.400 0.2357
500 -0.400 0.9232
500 -0.390 0.9027
500 -0.380 0.8893
500 -0.370 0.8765
500 -0.360 0.8616
500 -0.350 0.8206
500 -0.340 0.8189
500 -0.330 0.7916
500 -0.320 0.7643
500 -0.310 0.7196
500 -0.300 0.6941
500 -0.290 0.6396
500 -0.280 0.5593
500 -0.270 0.5222
500 -0.260 0.4991
500 -0.250 0.4485
500 -0.240 0.3830
500 -0.230 0.3108
500 -0.220 0.1892
500 -0.210 0.1590
500 -0.200 0.1198
500 -0.190 0.0832
500 -0.180 0.0289
500 -0.170 0.0102
500 -0.160 0.0082
500 -0.150 0.0314
500 -0.140 0.0353
500 -0.130 0.0315
500 -0.120 0.0484
500 -0.110 0.0367
500 -0.100 0.0380
500 -0.090 0.0391
500 -0.080 0.0393
500 -0.070 0.0746
500 -0.060 0.0307
500 -0.050 0.0498
500 -0.040 0.0865
500 -0.030 0.0617
500 -0.020 0.0799
500 -0.010 0.1005
500 0.000 0.0929
500 0.010 0.0869
500 0.020 0.1119
500 0.030 0.0890
500 0.040 0.0828
500 0.050 0.1093
500 0.060 0.1253
500 0.070 0.1004
500 0.080 0.1372
500 0.090 0.1171
500 0.100 0.1614
500 0.110 0.1068
500 0.120 0.1447
500 0.130 0.1575
500 0.140 0.1793
500 0.150 0.1859
500 0.160 0.2088
500 0.170 0.2129
500 0.180 0.1968
500 0.190 0.2161
500 0.200 0.2208
500 0.210 0.2360
500 0.220 0.2287
500 0.230 0.2469
500 0.240 0.2440
500 0.250 0.2758
500 0.260 0.2407
500 0.270 0.2377
500 0.280 0.2766
500 0.290 0.2764
500 0.300 0.2877
500 0.310 0.2819
500 0.320 0.2927
500 0.330 0.2994
500 0.340 0.2954
500 0.350 0.3024
500 0.360 0.3008
500 0.370 0.3046
500 0.380 0.3026
500 0.390 0.2876
500 0.400 0.2999
525 -0.400 0.9110
525 -0.390 0.9031
525 -0.380 0.8809
525 -0.370 0.8698
525 -0.360 0.8378
525 -0.350 0.8307
525 -0.340 0.6973
525 -0.330 0.7618
525 -0.320 0.7396
525 -0.310 0.5985
525 -0.300 0.6622
525 -0.290 0.5863
525 -0.280 0.5380
525 -0.270 0.4731
525 -0.260 0.4400
525 -0.250 0.3804
525 -0.240 0.3100
525 -0.230 0.1970
525 -0.220 0.1029
525 -0.210 0.1110
525 -0.200 0.0654
525 -0.190 0.0408
525 -0.180 0.0100
525 -0.170 0.0089
525 -0.160 0.0216
525 -0.150 0.0218
525 -0.140 0.0193
525 -0.130 0.0260
525 -0.120 0.0415
525 -0.110 0.0536
525 -0.100 0.0311
525 -0.090 0.0369
525 -0.080 0.0254
525 -0.070 0.0208
525 -0.060 0.0380
525 -0.050 0.0596
525 -0.040 0.0687
525 -0.030 0.0862
525 -0.020 0.0238
525 -0.010 0.0803
525 0.000 0.0905
525 0.010 0.0985
525 0.020 0.0709
525 0.030 0.1218
525 0.040 0.0652
525 0.050 0.0557
525 0.060 0.0815
525 0.070 0.1113
525 0.080 0.1295
525 0.090 0.0860
525 0.100 0.1532
525 0.110 0.1172
525 0.120 0.1223
525 0.130 0.1218
525 0.140 0.1688
525 0.150 0.1146
525 0.160 0.1691
525 0.170 0.1640
525 0.180 0.2100
525 0.190 0.2224
525 0.200 0.2223
525 0.210 0.2405
525 0.220 0.2102
525 0.230 0.2368
525 0.240 0.2596
525 0.250 0.2571
525 0.260 0.2383
525 0.270 0.2682
525 0.280 0.2633
525 0.290 0.2509
525 0.300 0.2839
525 0.310 0.2867
525 0.320 0.2876
525 0.330 0.2943
525 0.340 0.2962
525 0.350 0.3038
525 0.360 0.3113
525 0.370 0.3073
525 0.380 0.3166
525 0.390 0.3160
525 0.400 0.3117
550 -0.400 0.9132
550 -0.390 0.8298
550 -0.380 0.8728
550 -0.370 0.8579
550 -0.360 0.6821
550 -0.350 0.6978
550 -0.340 0.7700
550 -0.330 0.7238
550 -0.320 0.5685
550 -0.310 0.6548
550 -0.300 0.6048
550 -0.290 0.5594
550 -0.280 0.5103
550 -0.270 0.4341
550 -0.260 0.3727
550 -0.250 0.2967
550 -0.240 0.2272
550 -0.230 0.1538
550 -0.220 0.1034
550 -0.210 0.0782
550 -0.200 0.0292
550 -0.190 0.0239
550 -0.180 0.0058
550 -0.170 0.0140
550 -0.160 0.0287
550 -0.150 0.0189
550 -0.140 0.0208
550 -0.130 0.0316
550 -0.120 0.0266
550 -0.110 0.0241
550 -0.100 0.0239
550 -0.090 0.0263
550 -0.080 0.0119
550 -0.070 0.0179
550 -0.060 0.0520
550 -0.050 0.0486
550 -0.040 0.0234
550 -0.030 0.0649
550 -0.020 0.0561
550 -0.010 0.0117
550 0.000 0.0639
550 0.010 0.0477
550 0.020 0.0884
550 0.030 0.0831
550 0.040 0.0615
550 0.050 0.0629
550 0.060 0.1024
550 0.070 0.0936
550 0.080 0.0666
550 0.090 0.0857
550 0.100 0.1150
550 0.110 0.1145
550 0.120 0.1365
550 0.130 0.1031
550 0.140 0.1332
550 0.150 0.1256
550 0.160 0.1525
550 0.170 0.1788
550 0.180 0.1890
550 0.190 0.1898
550 0.200 0.2268
550 0.210 0.2078
550 0.220 0.1911
550 0.230 0.2353
550 0.240 0.2331
550 0.250 0.2620
550 0.260 0.2468
550 0.270 0.2592
550 0.280 0.2529
550 0.290 0.2645
550 0.300 0.2779
550 0.310 0.2935
550 0.320 0.2654
550 0.330 0.2917
550 0.340 0.2978
550 0.350 0.3080
550 0.360 0.3079
550 0.370 0.3148
550 0.380 0.3132
550 0.390 0.3121
550 0.400 0.3190
575 -0.400 0.8597
575 -0.390 0.7840
575 -0.380 0.8558
575 -0.370 0.8335
575 -0.360 0.7165
575 -0.350 0.7632
575 -0.340 0.5721
575 -0.330 0.6519
575 -0.320 0.6440
575 -0.310 0.5983
575 -0.300 0.5476
575 -0.290 0.4647
575 -0.280 0.4217
575 -0.270 0.3569
575 -0.260 0.2962
575 -0.250 0.2157
575 -0.240 0.1295
575 -0.230 0.1216
575 -0.220 0.0654
575 -0.210 0.0563
575 -0.200 0.0293
575 -0.190 0.0174
575 -0.180 0.0090
575 -0.170 0.0158
575 -0.160 0.0278
575 -0.150 0.0166
575 -0.140 0.0196
575 -0.130 0.0299
575 -0.120 0.0332
575 -0.110 0.0201
575 -0.100 0.0441
575 -0.090 0.0328
575 -0.080 0.0343
575 -0.070 0.0125
575 -0.060 0.0329
575 -0.050 0.0375
575 -0.040 0.0325
575 -0.030 0.0315
575 -0.020 0.0223
575 -0.010 0.0580
575 0.000 0.0560
575 0.010 0.0612
575 0.020 0.0732
575 0.030 0.0600
575 0.040 0.0956
575 0.050 0.0493
575 0.060 0.1073
575 0.070 0.0618
575 0.080 0.1186
575 0.090 0.1078
575 0.100 0.0799
575 0.110 0.0742
575 0.120 0.0610
575 0.130 0.0956
575 0.140 0.1102
575 0.150 0.1156
575 0.160 0.1292
575 0.170 0.1420
575 0.180 0.1443
575 0.190 0.1716
575 0.200 0.1588
575 0.210 0.2227
575 0.220 0.1974
575 0.230 0.2145
575 0.240 0.2326
575 0.250 0.2320
575 0.260 0.2690
575 0.270 0.2556
575 0.280 0.2530
575 0.290 0.2620
575 0.300 0.2489
575 0.310 0.2750
575 0.320 0.2791
575 0.330 0.2903
575 0.340 0.2978
575 0.350 0.3034
575 0.360 0.2962
575 0.370 0.3039
575 0.380 0.3050
575 0.390 0.3177
575 0.400 0.3125
600 -0.400 0.8703
600 -0.390 0.8457
600 -0.380 0.7224
600 -0.370 0.7864
600 -0.360 0.6418
600 -0.350 0.5424
600 -0.340 0.6807
600 -0.330 0.6382
600 -0.320 0.5879
600 -0.310 0.4991
600 -0.300 0.4675
600 -0.290 0.4206
600 -0.280 0.3615
600 -0.270 0.2926
600 -0.260 0.2197
600 -0.250 0.1864
600 -0.240 0.1079
600 -0.230 0.0921
600 -0.220 0.0578
600 -0.210 0.0316
600 -0.200 0.0153
600 -0.190 0.0043
600 -0.180 0.0306
600 -0.170 0.0259
600 -0.160 0.0220
600 -0.150 0.0187
600 -0.140 0.0220
600 -0.130 0.0130
600 -0.120 0.0298
600 -0.110 0.0387
600 -0.100 0.0203
600 -0.090 0.0240
600 -0.080 0.0182
600 -0.070 0.0214
600 -0.060 0.0287
600 -0.050 0.0417
600 -0.040 0.0315
600 -0.030 0.0435
600 -0.020 0.0312
600 -0.010 0.0630
600 0.000 0.0706
600 0.010 0.0457
600 0.020 0.0534
600 0.030 0.0320
600 0.040 0.0770
600 0.050 0.0584
600 0.060 0.0809
600 0.070 0.0674
600 0.080 0.0522
600 0.090 0.0630
600 0.100 0.0868
600 0.110 0.0940
600 0.120 0.1176
600 0.130 0.0935
600 0.140 0.0900
600 0.150 0.0636
600 0.160 0.1055
600 0.170 0.1302
600 0.180 0.1518
600 0.190 0.1260
600 0.200 0.1872
600 0.210 0.2006
600 0.220 0.2107
600 0.230 0.1916
600 0.240 0.2183
600 0.250 0.2361
600 0.260 0.2373
600 0.270 0.2577
600 0.280 0.2576
600 0.290 0.2574
600 0.300 0.2427
600 0.310 0.2689
600 0.320 0.2639
600 0.330 0.2898
600 0.340 0.2868
600 0.350 0.2948
600 0.360 0.2963
600 0.370 0.2965
600 0.380 0.3051
600 0.390 0.3028
600 0.400 0.3080
625 -0.400 0.8321
625 -0.390 0.8097
625 -0.380 0.7651
625 -0.370 0.6847
625 -0.360 0.6988
625 -0.350 0.5060
625 -0.340 0.6032
625 -0.330 0.5655
625 -0.320 0.4931
625 -0.310 0.3928
625 -0.300 0.4120
625 -0.290 0.3547
625 -0.280 0.3080
625 -0.270 0.2415
625 -0.260 0.1880
625 -0.250 0.0829
625 -0.240 0.0710
625 -0.230 0.0458
625 -0.220 0.0310
625 -0.210 0.0147
625 -0.200 0.0102
625 -0.190 0.0064
625 -0.180 0.0379
625 -0.170 0.0400
625 -0.160 0.0299
625 -0.150 0.0225
625 -0.140 0.0241
625 -0.130 0.0229
625 -0.120 0.0183
625 -0.110 0.0178
625 -0.100 0.0225
625 -0.090 0.0184
625 -0.080 0.0253
625 -0.070 0.0221
625 -0.060 0.0265
625 -0.050 0.0303
625 -0.040 0.0392
625 -0.030 0.0128
625 -0.020 0.0301
625 -0.010 0.0335
625 0.000 0.0319
625 0.010 0.0305
625 0.020 0.0414
625 0.030 0.0388
625 0.040 0.0864
625 0.050 0.0212
625 0.060 0.0260
625 0.070 0.0344
625 0.080 0.1001
625 0.090 0.0527
625 0.100 0.0680
625 0.110 0.0584
625 0.120 0.0945
625 0.130 0.0553
625 0.140 0.0424
625 0.150 0.1061
625 0.160 0.1071
625 0.170 0.0645
625 0.180 0.1253
625 0.190 0.1265
625 0.200 0.1506
625 0.210 0.1759
625 0.220 0.1722
625 0.230 0.1690
625 0.240 0.2113
625 0.250 0.1999
625 0.260 0.2230
625 0.270 0.2447
625 0.280 0.2503
625 0.290 0.2442
625 0.300 0.2629
625 0.310 0.2688
625 0.320 0.2746
625 0.330 0.2803
625 0.340 0.2739
625 0.350 0.2801
625 0.360 0.2806
625 0.370 0.3000
625 0.380 0.2964
625 0.390 0.2995
625 0.400 0.2997
650 -0.400 0.5455
650 -0.390 0.7447
650 -0.380 0.7174
650 -0.370 0.6380
650 -0.360 0.5319
650 -0.350 0.5847
650 -0.340 0.5259
650 -0.330 0.4548
650 -0.320 0.4327
650 -0.310 0.4011
650 -0.300 0.3656
650 -0.290 0.2606
650 -0.280 0.2103
650 -0.270 0.1886
650 -0.260 0.1004
650 -0.250 0.0819
650 -0.240 0.0466
650 -0.230 0.0367
650 -0.220 0.0068
650 -0.210 0.0070
650 -0.200 0.0152
650 -0.190 0.0257
650 -0.180 0.0279
650 -0.170 0.0499
650 -0.160 0.0166
650 -0.150 0.0208
650 -0.140 0.0138
650 -0.130 0.0173
650 -0.120 0.0139
650 -0.110 0.0157
650 -0.100 0.0145
650 -0.090 0.0132
650 -0.080 0.0180
650 -0.070 0.0106
650 -0.060 0.0274
650 -0.050 0.0160
650 -0.040 0.0375
650 -0.030 0.0320
650 -0.020 0.0248
650 -0.010 0.0448
650 0.000 0.0374
650 0.010 0.0358
650 0.020 0.0362
650 0.030 0.0458
650 0.040 0.0284
650 0.050 0.0537
650 0.060 0.0314
650 0.070 0.0713
650 0.080 0.0417
650 0.090 0.0291
650 0.100 0.0369
650 0.110 0.0630
650 0.120 0.0699
650 0.130 0.0496
650 0.140 0.0665
650 0.150 0.0637
650 0.160 0.0779
650 0.170 0.1237
650 0.180 0.1116
650 0.190 0.1400
650 0.200 0.1237
650 0.210 0.1523
650 0.220 0.1765
650 0.230 0.1687
650 0.240 0.1873
650 0.250 0.1794
650 0.260 0.2018
650 0.270 0.2239
650 0.280 0.2363
650 0.290 0.2428
650 0.300 0.2407
650 0.310 0.2628
650 0.320 0.2640
650 0.330 0.2742
650 0.340 0.2761
650 0.350 0.2898
650 0.360 0.2942
650 0.370 0.2952
650 0.380 0.2934
650 0.390 0.3017
650 0.400 0.2998
675 -0.400 0.7057
675 -0.390 0.6905
675 -0.380 0.6496
675 -0.370 0.6399
675 -0.360 0.5844
675 -0.350 0.5189
675 -0.340 0.4843
675 -0.330 0.4401
675 -0.320 0.4102
675 -0.310 0.3357
675 -0.300 0.2841
675 -0.290 0.2370
675 -0.280 0.1847
675 -0.270 0.1184
675 -0.260 0.0817
675 -0.250 0.0591
675 -0.240 0.0337
675 -0.230 0.0192
675 -0.220 0.0216
675 -0.210 0.0081
675 -0.200 0.0075
675 -0.190 0.0421
675 -0.180 0.0231
675 -0.170 0.0254
675 -0.160 0.0179
675 -0.150 0.0292
675 -0.140 0.0111
675 -0.130 0.0069
675 -0.120 0.0203
675 -0.110 0.0217
675 -0.100 0.0070
675 -0.090 0.0090
675 -0.080 0.0129
675 -0.070 0.0183
675 -0.060 0.0322
675 -0.050 0.0256
675 -0.040 0.0196
675 -0.030 0.0315
675 -0.020 0.0220
675 -0.010 0.0263
675 0.000 0.0326
675 0.010 0.0463
675 0.020 0.0299
675 0.030 0.0179
675 0.040 0.0586
675 0.050 0.0251
675 0.060 0.0380
675 0.070 0.0405
675 0.080 0.0390
675 0.090 0.0270
675 0.100 0.0473
675 0.110 0.0550
675 0.120 0.0658
675 0.130 0.0756
675 0.140 0.0523
675 0.150 0.0612
675 0.160 0.0753
675 0.170 0.0620
675 0.180 0.0894
675 0.190 0.0714
675 0.200 0.1232
675 0.210 0.1345
675 0.220 0.0742
675 0.230 0.0713
675 0.240 0.1761
675 0.250 0.1743
675 0.260 0.1939
675 0.270 0.1989
675 0.280 0.2112
675 0.290 0.2196
675 0.300 0.2330
675 0.310 0.2481
675 0.320 0.2475
675 0.330 0.2616
675 0.340 0.2669
675 0.350 0.2741
675 0.360 0.2713
675 0.370 0.2883
675 0.380 0.2888
675 0.390 0.2858
675 0.400 0.3005
700 -0.400 0.6456
700 -0.390 0.6411
700 -0.380 0.5834
700 -0.370 0.5572
700 -0.360 0.5290
700 -0.350 0.4104
700 -0.340 0.4456
700 -0.330 0.3560
700 -0.320 0.3217
700 -0.310 0.2884
700 -0.300 0.2199
700 -0.290 0.2008
700 -0.280 0.1259
700 -0.270 0.0717
700 -0.260 0.0632
700 -0.250 0.0417
700 -0.240 0.0298
700 -0.230 0.0212
700 -0.220 0.0078
700 -0.210 0.0163
700 -0.200 0.0107
700 -0.190 0.0306
700 -0.180 0.0191
700 -0.170 0.0213
700 -0.160 0.0116
700 -0.150 0.0201
700 -0.140 0.0216
700 -0.130 0.0106
700 -0.120 0.0293
700 -0.110 0.0211
700 -0.100 0.0189
700 -0.090 0.0132
700 -0.080 0.0062
700 -0.070 0.0190
700 -0.060 0.0142
700 -0.050 0.0111
700 -0.040 0.0242
700 -0.030 0.0105
700 -0.020 0.0277
700 -0.010 0.0418
700 0.000 0.0276
700 0.010 0.0148
700 0.020 0.0215
700 0.030 0.0217
700 0.040 0.0442
700 0.050 0.0400
700 0.060 0.0362
700 0.070 0.0263
700 0.080 0.0371
700 0.090 0.0375
700 0.100 0.0472
700 0.110 0.0262
700 0.120 0.0092
700 0.130 0.0226
700 0.140 0.0371
700 0.150 0.0258
700 0.160 0.0686
700 0.170 0.0759
700 0.180 0.0565
700 0.190 0.0901
700 0.200 0.0750
700 0.210 0.0609
700 0.220 0.1334
700 0.230 0.1105
700 0.240 0.1505
700 0.250 0.1544
700 0.260 0.1704
700 0.270 0.1764
700 0.280 0.1955
700 0.290 0.2011
700 0.300 0.2307
700 0.310 0.2348
700 0.320 0.2424
700 0.330 0.2469
700 0.340 0.2485
700 0.350 0.2597
700 0.360 0.2705
700 0.370 0.2749
700 0.380 0.2849
700 0.390 0.2933
700 0.400 0.2891
725 -0.400 0.5969
725 -0.390 0.5654
725 -0.380 0.5495
725 -0.370 0.5344
725 -0.360 0.4759
725 -0.350 0.4091
725 -0.340 0.3620
725 -0.330 0.2999
725 -0.320 0.2822
725 -0.310 0.2370
725 -0.300 0.1735
725 -0.290 0.1002
725 -0.280 0.1025
725 -0.270 0.0766
725 -0.260 0.0395
725 -0.250 0.0306
725 -0.240 0.0199
725 -0.230 0.0104
725 -0.220 0.0071
725 -0.210 0.0109
725 -0.200 0.0348
725 -0.190 0.0470
725 -0.180 0.0382
725 -0.170 0.0283
725 -0.160 0.0161
725 -0.150 0.0207
725 -0.140 0.0058
725 -0.130 0.0100
725 -0.120 0.0106
725 -0.110 0.0155
725 -0.100 0.0112
725 -0.090 0.0084
725 -0.080 0.0128
725 -0.070 0.0152
725 -0.060 0.0153
725 -0.050 0.0140
725 -0.040 0.0349
725 -0.030 0.0312
725 -0.020 0.0299
725 -0.010 0.0123
725 0.000 0.0259
725 0.010 0.0269
725 0.020 0.0302
725 0.030 0.0264
725 0.040 0.0231
725 0.050 0.0367
725 0.060 0.0272
725 0.070 0.0183
725 0.080 0.0369
725 0.090 0.0705
725 0.100 0.0352
725 0.110 0.0335
725 0.120 0.0500
725 0.130 0.0466
725 0.140 0.0538
725 0.150 0.0607
725 0.160 0.0469
725 0.170 0.0740
725 0.180 0.0131
725 0.190 0.0595
725 0.200 0.0821
725 0.210 0.0935
725 0.220 0.0954
725 0.230 0.1056
725 0.240 0.1254
725 0.250 0.1192
725 0.260 0.1312
725 0.270 0.1559
725 0.280 0.1593
725 0.290 0.1778
725 0.300 0.1997
725 0.310 0.2084
725 0.320 0.2345
725 0.330 0.2259
725 0.340 0.2514
725 0.350 0.2493
725 0.360 0.2583
725 0.370 0.2604
725 0.380 0.2673
725 0.390 0.2742
725 0.400 0.2784
750 -0.400 0.5635
750 -0.390 0.5446
750 -0.380 0.5166
750 -0.370 0.3332
750 -0.360 0.3353
750 -0.350 0.3028
750 -0.340 0.3118
750 -0.330 0.2559
750 -0.320 0.2144
750 -0.310 0.1798
750 -0.300 0.1588
750 -0.290 0.0970
750 -0.280 0.0327
750 -0.270 0.0568
750 -0.260 0.0236
750 -0.250 0.0162
750 -0.240 0.0157
750 -0.230 0.0032
750 -0.220 0.0163
750 -0.210 0.0190
750 -0.200 0.0435
750 -0.190 0.0651
750 -0.180 0.0262
750 -0.170 0.0171
750 -0.160 0.0122
750 -0.150 0.0156
750 -0.140 0.0236
750 -0.130 0.0137
750 -0.120 0.0187
750 -0.110 0.0154
750 -0.100 0.0130
750 -0.090 0.0117
750 -0.080 0.0030
750 -0.070 0.0126
750 -0.060 0.0320
750 -0.050 0.0232
750 -0.040 0.0173
750 -0.030 0.0279
750 -0.020 0.0231
750 -0.010 0.0175
750 0.000 0.0283
750 0.010 0.0344
750 0.020 0.0196
750 0.030 0.0324
750 0.040 0.0289
750 0.050 0.0019
750 0.060 0.0122
750 0.070 0.0257
750 0.080 0.0215
750 0.090 0.0281
750 0.100 0.0209
750 0.110 0.0302
750 0.120 0.0209
750 0.130 0.0195
750 0.140 0.0283
750 0.150 0.0507
750 0.160 0.0182
750 0.170 0.0453
750 0.180 0.0340
750 0.190 0.0612
750 0.200 0.0423
750 0.210 0.0326
750 0.220 0.0681
750 0.230 0.0912
750 0.240 0.0816
750 0.250 0.1242
750 0.260 0.1210
750 0.270 0.1250
750 0.280 0.1512
750 0.290 0.1660
750 0.300 0.1636
750 0.310 0.1849
750 0.320 0.1961
750 0.330 0.2101
750 0.340 0.2142
750 0.350 0.2232
750 0.360 0.2321
750 0.370 0.2479
750 0.380 0.2490
750 0.390 0.2603
750 0.400 0.2606
775 -0.400 0.5342
775 -0.390 0.4762
775 -0.380 0.3963
775 -0.370 0.3908
775 -0.360 0.3726
775 -0.350 0.2742
775 -0.340 0.1951
775 -0.330 0.2339
775 -0.320 0.1886
775 -0.310 0.1073
775 -0.300 0.0500
775 -0.290 0.0688
775 -0.280 0.0399
775 -0.270 0.0411
775 -0.260 0.0119
775 -0.250 0.0154
775 -0.240 0.0179
775 -0.230 0.0159
775 -0.220 0.0133
775 -0.210 0.0199
775 -0.200 0.0487
775 -0.190 0.0335
775 -0.180 0.0141
775 -0.170 0.0179
775 -0.160 0.0241
775 -0.150 0.0165
775 -0.140 0.0086
775 -0.130 0.0115
775 -0.120 0.0085
775 -0.110 0.0143
775 -0.100 0.0134
775 -0.090 0.0095
775 -0.080 0.0090
775 -0.070 0.0138
775 -0.060 0.0144
775 -0.050 0.0200
775 -0.040 0.0259
775 -0.030 0.0245
775 -0.020 0.0093
775 -0.010 0.0085
775 0.000 0.0162
775 0.010 0.0161
775 0.020 0.0033
775 0.030 0.0268
775 0.040 0.0107
775 0.050 0.0302
775 0.060 0.0197
775 0.070 0.0249
775 0.080 0.0197
775 0.090 0.0111
775 0.100 0.0315
775 0.110 0.0392
775 0.120 0.0220
775 0.130 0.0108
775 0.140 0.0320
775 0.150 0.0258
775 0.160 0.0170
775 0.170 0.0561
775 0.180 0.0351
775 0.190 0.0729
775 0.200 0.0708
775 0.210 0.0551
775 0.220 0.0455
775 0.230 0.0450
775 0.240 0.0909
775 0.250 0.0603
775 0.260 0.0989
775 0.270 0.1066
775 0.280 0.1069
775 0.290 0.1175
775 0.300 0.1459
775 0.310 0.1531
775 0.320 0.1453
775 0.330 0.1846
775 0.340 0.1835
775 0.350 0.1993
775 0.360 0.2100
775 0.370 0.2210
775 0.380 0.2286
775 0.390 0.2371
775 0.400 0.2417
800 -0.400 0.3149
800 -0.390 0.4420
800 -0.380 0.3873
800 -0.370 0.2799
800 -0.360 0.2689
800 -0.350 0.2546
800 -0.340 0.1686
800 -0.330 0.1133
800 -0.320 0.1185
800 -0.310 0.1140
800 -0.300 0.0693
800 -0.290 0.0473
800 -0.280 0.0607
800 -0.270 0.0244
800 -0.260 0.0171
800 -0.250 0.0182
800 -0.240 0.0149
800 -0.230 0.0125
800 -0.220 0.0153
800 -0.210 0.0484
800 -0.200 0.0601
800 -0.190 0.0169
800 -0.180 0.0192
800 -0.170 0.0163
800 -0.160 0.0205
800 -0.150 0.0128
800 -0.140 0.0064
800 -0.130 0.0146
800 -0.120 0.0165
800 -0.110 0.0167
800 -0.100 0.0122
800 -0.090 0.0108
800 -0.080 0.0057
800 -0.070 0.0033
800 -0.060 0.0049
800 -0.050 0.0176
800 -0.040 0.0125
800 -0.030 0.0173
800 -0.020 0.0040
800 -0.010 0.0120
800 0.000 0.0064
800 0.010 0.0117
800 0.020 0.0191
800 0.030 0.0220
800 0.040 0.0303
800 0.050 0.0216
800 0.060 0.0167
800 0.070 0.0157
800 0.080 0.0211
800 0.090 0.0338
800 0.100 0.0299
800 0.110 0.0108
800 0.120 0.0242
800 0.130 0.0334
800 0.140 0.0122
800 0.150 0.0199
800 0.160 0.0532
800 0.170 0.0494
800 0.180 0.0391
800 0.190 0.0324
800 0.200 0.0251
800 0.210 0.0322
800 0.220 0.0486
800 0.230 0.0397
800 0.240 0.0340
800 0.250 0.0806
800 0.260 0.0655
800 0.270 0.0762
800 0.280 0.0868
800 0.290 0.1019
800 0.300 0.1222
800 0.310 0.1269
800 0.320 0.1317
800 0.330 0.1541
800 0.340 0.1528
800 0.350 0.1769
800 0.360 0.1799
800 0.370 0.1964
800 0.380 0.1989
800 0.390 0.2050
800 0.400 0.2183
825 -0.400 0.4172
825 -0.390 0.2976
825 -0.380 0.3231
825 -0.370 0.2128
825 -0.360 0.2832
825 -0.350 0.2263
825 -0.340 0.1568
825 -0.330 0.1318
825 -0.320 0.1029
825 -0.310 0.0926
825 -0.300 0.0782
825 -0.290 0.0402
825 -0.280 0.0351
825 -0.270 0.0232
825 -0.260 0.0184
825 -0.250 0.0127
825 -0.240 0.0180
825 -0.230 0.0201
825 -0.220 0.0264
825 -0.210 0.0603
825 -0.200 0.0422
825 -0.190 0.0271
825 -0.180 0.0105
825 -0.170 0.0094
825 -0.160 0.0152
825 -0.150 0.0112
825 -0.140 0.0049
825 -0.130 0.0089
825 -0.120 0.0098
825 -0.110 0.0075
825 -0.100 0.0117
825 -0.090 0.0083
825 -0.080 0.0111
825 -0.070 0.0151
825 -0.060 0.0089
825 -0.050 0.0126
825 -0.040 0.0097
825 -0.030 0.0090
825 -0.020 0.0082
825 -0.010 0.0164
825 0.000 0.0177
825 0.010 0.0126
825 0.020 0.0098
825 0.030 0.0069
825 0.040 0.0284
825 0.050 0.0068
825 0.060 0.0312
825 0.070 0.0270
825 0.080 0.0165
825 0.090 0.0158
825 0.100 0.0192
825 0.110 0.0152
825 0.120 0.0274
825 0.130 0.0120
825 0.140 0.0314
825 0.150 0.0346
825 0.160 0.0377
825 0.170 0.0032
825 0.180 0.0232
825 0.190 0.0376
825 0.200 0.0373
825 0.210 0.0278
825 0.220 0.0398
825 0.230 0.0328
825 0.240 0.0657
825 0.250 0.0094
825 0.260 0.0301
825 0.270 0.0700
825 0.280 0.0553
825 0.290 0.0921
825 0.300 0.0701
825 0.310 0.1055
825 0.320 0.1062
825 0.330 0.1168
825 0.340 0.1303
825 0.350 0.1255
825 0.360 0.1436
825 0.370 0.1673
825 0.380 0.1677
825 0.390 0.1792
825 0.400 0.1778
850 -0.400 0.3319
850 -0.390 0.2239
850 -0.380 0.1485
850 -0.370 0.1885
850 -0.360 0.1060
850 -0.350 0.1351
850 -0.340 0.1234
850 -0.330 0.0953
850 -0.320 0.0946
850 -0.310 0.0608
850 -0.300 0.0497
850 -0.290 0.0331
850 -0.280 0.0241
850 -0.270 0.0171
850 -0.260 0.0100
850 -0.250 0.0129
850 -0.240 0.0057
850 -0.230 0.0220
850 -0.220 0.0381
850 -0.210 0.0236
850 -0.200 0.0572
850 -0.190 0.0165
850 -0.180 0.0143
850 -0.170 0.0123
850 -0.160 0.0093
850 -0.150 0.0058
850 -0.140 0.0090
850 -0.130 0.0045
850 -0.120 0.0125
850 -0.110 0.0097
850 -0.100 0.0074
850 -0.090 0.0108
850 -0.080 0.0013
850 -0.070 0.0080
850 -0.060 0.0111
850 -0.050 0.0049
850 -0.040 0.0241
850 -0.030 0.0074
850 -0.020 0.0172
850 -0.010 0.0215
850 0.000 0.0148
850 0.010 0.0202
850 0.020 0.0224
850 0.030 0.0093
850 0.040 0.0123
850 0.050 0.0196
850 0.060 0.0102
850 0.070 0.0212
850 0.080 0.0086
850 0.090 0.0250
850 0.100 0.0263
850 0.110 0.0071
850 0.120 0.0232
850 0.130 0.0055
850 0.140 0.0089
850 0.150 0.0306
850 0.160 0.0240
850 0.170 0.0225
850 0.180 0.0163
850 0.190 0.0226
850 0.200 0.0107
850 0.210 0.0208
850 0.220 0.0205
850 0.230 0.0130
850 0.240 0.0285
850 0.250 0.0526
850 0.260 0.0099
850 0.270 0.0539
850 0.280 0.0300
850 0.290 0.0657
850 0.300 0.0749
850 0.310 0.0801
850 0.320 0.0822
850 0.330 0.0864
850 0.340 0.0645
850 0.350 0.1094
850 0.360 0.1171
850 0.370 0.0497
850 0.380 0.1407
850 0.390 0.1569
850 0.400 0.1515
875 -0.400 0.2596
875 -0.390 0.1935
875 -0.380 0.2539
875 -0.370 0.1997
875 -0.360 0.1816
875 -0.350 0.1575
875 -0.340 0.1077
875 -0.330 0.0716
875 -0.320 0.0901
875 -0.310 0.0516
875 -0.300 0.0264
875 -0.290 0.0177
875 -0.280 0.0140
875 -0.270 0.0092
875 -0.260 0.0126
875 -0.250 0.0094
875 -0.240 0.0210
875 -0.230 0.0275
875 -0.220 0.0398
875 -0.210 0.0520
875 -0.200 0.0323
875 -0.190 0.0390
875 -0.180 0.0189
875 -0.170 0.0182
875 -0.160 0.0085
875 -0.150 0.0077
875 -0.140 0.0061
875 -0.130 0.0047
875 -0.120 0.0075
875 -0.110 0.0022
875 -0.100 0.0124
875 -0.090 0.0035
875 -0.080 0.0105
875 -0.070 0.0089
875 -0.060 0.0179
875 -0.050 0.0045
875 -0.040 0.0128
875 -0.030 0.0162
875 -0.020 0.0097
875 -0.010 0.0044
875 0.000 0.0187
875 0.010 0.0087
875 0.020 0.0044
875 0.030 0.0215
875 0.040 0.0072
875 0.050 0.0141
875 0.060 0.0185
875 0.070 0.0096
875 0.080 0.0184
875 0.090 0.0117
875 0.100 0.0085
875 0.110 0.0330
875 0.120 0.0304
875 0.130 0.0158
875 0.140 0.0200
875 0.150 0.0255
875 0.160 0.0247
875 0.170 0.0066
875 0.180 0.0133
875 0.190 0.0102
875 0.200 0.0261
875 0.210 0.0379
875 0.220 0.0272
875 0.230 0.0363
875 0.240 0.0039
875 0.250 0.0193
875 0.260 0.0231
875 0.270 0.0237
875 0.280 0.0175
875 0.290 0.0220
875 0.300 0.0593
875 0.310 0.0243
875 0.320 0.0487
875 0.330 0.0615
875 0.340 0.0456
875 0.350 0.0827
875 0.360 0.0735
875 0.370 0.1044
875 0.380 0.1038
875 0.390 0.1202
875 0.400 0.1234
900 -0.400 0.1862
900 -0.390 0.1519
900 -0.380 0.1261
900 -0.370 0.1685
900 -0.360 0.0850
900 -0.350 0.1433
900 -0.340 0.0942
900 -0.330 0.0775
900 -0.320 0.0607
900 -0.310 0.0436
900 -0.300 0.0366
900 -0.290 0.0246
900 -0.280 0.0223
900 -0.270 0.0119
900 -0.260 0.0148
900 -0.250 0.0201
900 -0.240 0.0189
900 -0.230 0.0493
900 -0.220 0.0690
900 -0.210 0.0350
900 -0.200 0.0113
900 -0.190 0.0162
900 -0.180 0.0125
900 -0.170 0.0095
900 -0.160 0.0157
900 -0.150 0.0037
900 -0.140 0.0066
900 -0.130 0.0120
900 -0.120 0.0081
900 -0.110 0.0088
900 -0.100 0.0054
900 -0.090 0.0061
900 -0.080 0.0123
900 -0.070 0.0093
900 -0.060 0.0109
900 -0.050 0.0122
900 -0.040 0.0071
900 -0.030 0.0137
900 -0.020 0.0127
900 -0.010 0.0140
900 0.000 0.0084
900 0.010 0.0071
900 0.020 0.0175
900 0.030 0.0060
900 0.040 0.0095
900 0.050 0.0139
900 0.060 0.0244
900 0.070 0.0243
900 0.080 0.0189
900 0.090 0.0175
900 0.100 0.0088
900 0.110 0.0085
900 0.120 0.0232
900 0.130 0.0131
900 0.140 0.0262
900 0.150 0.0121
900 0.160 0.0090
900 0.170 0.0179
900 0.180 0.0193
900 0.190 0.0155
900 0.200 0.0293
900 0.210 0.0236
900 0.220 0.0242
900 0.230 0.0241
900 0.240 0.0221
900 0.250 0.0197
900 0.260 0.0350
900 0.270 0.0107
900 0.280 0.0368
900 0.290 0.0245
900 0.300 0.0250
900 0.310 0.0382
900 0.320 0.0496
900 0.330 0.0335
900 0.340 0.0535
900 0.350 0.0555
900 0.360 0.0561
900 0.370 0.0686
900 0.380 0.0271
900 0.390 0.0772
900 0.400 0.0864


==> data/alloy/agpd125_frogs_ties.dat <==
c T
0.0000 200
0.4320 200
nan nan
0.0000 225
0.3760 225
nan nan
0.0000 250
0.3920 250
nan nan
0.0000 275
0.3760 275
nan nan
0.0000 300
0.3520 300
nan nan
0.0000 325
0.3680 325
nan nan
0.0080 350
0.3520 350
nan nan
0.0080 375
0.3360 375
nan nan
0.0160 400
0.3200 400
nan nan
0.0160 425
0.3280 425
nan nan
0.0240 450
0.3280 450
nan nan
0.0320 475
0.2800 475
nan nan
0.0320 500
0.2800 500
nan nan
0.0400 525
0.2800 525
nan nan
0.0480 550
0.2640 550
nan nan
0.0480 575
0.2400 575
nan nan
0.0560 600
0.2160 600
nan nan
0.0560 625
0.2080 625
nan nan
0.0560 650
0.2160 650
nan nan
0.0960 675
0.1680 675
nan nan
0.0640 700
0.2080 700
nan nan


==> data/alloy/agpd125_ref_bounds.dat <==
c T
0.0000 200
0.0000 225
0.0000 250
0.0000 275
0.0000 300
0.0000 325
0.0080 350
0.0080 375
0.0160 400
0.0160 425
0.0240 450
0.0320 475
0.0400 500
0.0560 525
0.0720 550
0.2080 550
0.2320 525
0.2560 500
0.2720 475
0.2880 450
0.3040 425
0.3200 400
0.3360 375
0.3440 350
0.3600 325
0.3680 300
0.3760 275
0.3840 250
0.3920 225
0.3920 200
0.0000 200
nan nan


==> data/alloy/agpd125_ref_ties.dat <==
c T
0.0000 200
0.3920 200
nan nan
0.0000 225
0.3920 225
nan nan
0.0000 250
0.3840 250
nan nan
0.0000 275
0.3760 275
nan nan
0.0000 300
0.3680 300
nan nan
0.0000 325
0.3600 325
nan nan
0.0080 350
0.3440 350
nan nan
0.0080 375
0.3360 375
nan nan
0.0160 400
0.3200 400
nan nan
0.0160 425
0.3040 425
nan nan
0.0240 450
0.2880 450
nan nan
0.0320 475
0.2720 475
nan nan
0.0400 500
0.2560 500
nan nan
0.0560 525
0.2320 525
nan nan
0.0720 550
0.2080 550
nan nan


==> data/alloy/cuau128_dsi_bounds.dat <==
c T
0.0000 200
0.0000 225
0.0000 250
0.0000 275
0.0000 300
0.0000 325
0.0000 350
0.0000 375
0.0000 400
0.0078 425
0.0078 450
0.0156 475
0.0234 500
0.0312 525
0.0312 550
0.0391 575
0.0547 600
0.0625 625
0.0781 650
0.1016 675
0.1172 700
0.1328 725
0.1641 750
0.2344 750
0.2344 725
0.2344 700
0.2422 675
0.2422 650
0.2422 625
0.2422 600
0.2422 575
0.2500 550
0.2500 525
0.2500 500
0.2500 475
0.2500 450
0.2500 425
0.2500 400
0.2500 375
0.2500 350
0.2500 325
0.2500 300
0.2500 275
0.2500 250
0.2500 225
0.2500 200
0.0000 200
nan nan
0.2500 200
0.2500 225
0.2500 250
0.2500 275
0.2500 300
0.2500 325
0.2500 350
0.2500 375
0.2500 400
0.2500 425
0.2500 450
0.2500 475
0.2500 500
0.2500 525
0.2500 550
0.2500 575
0.2578 600
0.2578 625
0.2656 650
0.2734 675
0.2812 700
0.2891 725
0.3984 725
0.3906 700
0.4922 675
0.4922 650
0.5000 625
0.5000 600
0.5000 575
0.5000 550
0.5000 525
0.5000 500
0.5000 475
0.5000 450
0.5000 425
0.5000 400
0.5000 375
0.5000 350
0.5000 325
0.5000 300
0.5000 275
0.5000 250
0.5000 225
0.5000 200
0.2500 200
nan nan
0.5000 200
0.5000 225
0.5000 250
0.5000 275
0.5000 300
0.5000 325
0.5000 350
0.5000 375
0.5000 400
0.5000 425
0.5000 450
0.5000 475
0.5000 500
0.5000 525
0.5000 550
0.5000 575
0.5000 600
0.5000 625
0.5000 650
0.5078 675
0.6016 675
0.6562 650
0.6953 625
0.7266 600
0.7578 575
0.7812 550
0.7891 525
0.8281 500
0.8516 475
0.8516 450
0.8906 425
0.7578 400
0.7578 375
0.7500 350
0.7500 325
0.7500 300
0.7500 275
0.7500 250
0.7500 225
0.7500 200
0.5000 200
nan nan
0.7500 200
0.7500 225
0.7500 250
0.7500 275
0.7500 300
0.7500 325
0.7500 350
0.7578 375
0.7578 400
0.9141 400
0.9453 375
0.9531 350
0.9688 325
0.9766 300
0.9922 275
0.9922 250
1.0000 225
1.0000 200
0.7500 200
nan nan


==> data/alloy/cuau128_dsi_ess.dat <==
T dmu ess
200 -0.200 1.0000
200 -0.190 1.0000
200 -0.180 1.0000
200 -0.170 0.9999
200 -0.160 1.0000
200 -0.150 1.0000
200 -0.140 0.5233
200 -0.130 0.0057
200 -0.120 0.1102
200 -0.110 0.3847
200 -0.100 0.6842
200 -0.090 0.8873
200 -0.080 0.9812
200 -0.070 0.9977
200 -0.060 0.9980
200 -0.050 0.9971
200 -0.040 0.9966
200 -0.030 0.9871
200 -0.020 0.8975
200 -0.010 0.7896
200 0.000 0.4984
200 0.010 0.7252
200 0.020 0.8546
200 0.030 0.8455
200 0.040 0.7253
200 0.050 0.4715
200 0.060 0.1653
200 0.070 0.0935
200 0.080 0.9196
200 0.090 0.9873
200 0.100 0.9981
200 0.110 0.9990
200 0.120 0.9994
200 0.130 0.9996
200 0.140 0.9996
200 0.150 0.9997
225 -0.200 1.0000
225 -0.190 1.0000
225 -0.180 1.0000
225 -0.170 1.0000
225 -0.160 0.9998
225 -0.150 0.9994
225 -0.140 0.9970
225 -0.130 0.1122
225 -0.120 0.3952
225 -0.110 0.7158
225 -0.100 0.8942
225 -0.090 0.9787
225 -0.080 0.9965
225 -0.070 0.9982
225 -0.060 0.9978
225 -0.050 0.9974
225 -0.040 0.9965
225 -0.030 0.9912
225 -0.020 0.9398
225 -0.010 0.7786
225 0.000 0.5061
225 0.010 0.7243
225 0.020 0.8587
225 0.030 0.8582
225 0.040 0.7658
225 0.050 0.5460
225 0.060 0.2203
225 0.070 0.1627
225 0.080 0.8703
225 0.090 0.9784
225 0.100 0.9985
225 0.110 0.9997
225 0.120 0.9998
225 0.130 0.9999
225 0.140 0.9999
225 0.150 0.9999
250 -0.200 1.0000
250 -0.190 1.0000
250 -0.180 1.0000
250 -0.170 0.9999
250 -0.160 0.9991
250 -0.150 0.9858
250 -0.140 0.9549
250 -0.130 0.3373
250 -0.120 0.6548
250 -0.110 0.8680
250 -0.100 0.9676
250 -0.090 0.9935
250 -0.080 0.9973
250 -0.070 0.9985
250 -0.060 0.9978
250 -0.050 0.9969
250 -0.040 0.9962
250 -0.030 0.9908
250 -0.020 0.9297
250 -0.010 0.7818
250 0.000 0.5319
250 0.010 0.7430
250 0.020 0.8618
250 0.030 0.8659
250 0.040 0.7797
250 0.050 0.5883
250 0.060 0.2748
250 0.070 0.2218
250 0.080 0.8450
250 0.090 0.9720
250 0.100 0.9987
250 0.110 0.9997
250 0.120 0.9998
250 0.130 0.9999
250 0.140 1.0000
250 0.150 1.0000
275 -0.200 1.0000
275 -0.190 1.0000
275 -0.180 1.0000
275 -0.170 0.9998
275 -0.160 0.9970
275 -0.150 0.9694
275 -0.140 0.8962
275 -0.130 0.4329
275 -0.120 0.7287
275 -0.110 0.9112
275 -0.100 0.9841
275 -0.090 0.9955
275 -0.080 0.9980
275 -0.070 0.9982
275 -0.060 0.9977
275 -0.050 0.9976
275 -0.040 0.9954
275 -0.030 0.9905
275 -0.020 0.9086
275 -0.010 0.7939
275 0.000 0.5304
275 0.010 0.7438
275 0.020 0.8666
275 0.030 0.8764
275 0.040 0.8055
275 0.050 0.6268
275 0.060 0.3063
275 0.070 0.3126
275 0.080 0.8178
275 0.090 0.9706
275 0.100 0.9984
275 0.110 0.9997
275 0.120 0.9998
275 0.130 0.9999
275 0.140 0.9999
275 0.150 0.9999
300 -0.200 1.0000
300 -0.190 0.9999
300 -0.180 0.9999
300 -0.170 0.9996
300 -0.160 0.9926
300 -0.150 0.9596
300 -0.140 0.8876
300 -0.130 0.4534
300 -0.120 0.7412
300 -0.110 0.9227
300 -0.100 0.9841
300 -0.090 0.9966
300 -0.080 0.9980
300 -0.070 0.9984
300 -0.060 0.9978
300 -0.050 0.9975
300 -0.040 0.9945
300 -0.030 0.9888
300 -0.020 0.9110
300 -0.010 0.8100
300 0.000 0.5242
300 0.010 0.7472
300 0.020 0.8673
300 0.030 0.8898
300 0.040 0.8214
300 0.050 0.6653
300 0.060 0.3619
300 0.070 0.4398
300 0.080 0.7972
300 0.090 0.9769
300 0.100 0.9978
300 0.110 0.9992
300 0.120 0.9998
300 0.130 0.9998
300 0.140 0.9998
300 0.150 0.9999
325 -0.200 0.9999
325 -0.190 0.9999
325 -0.180 0.9998
325 -0.170 0.9996
325 -0.160 0.9936
325 -0.150 0.9578
325 -0.140 0.8933
325 -0.130 0.4304
325 -0.120 0.7356
325 -0.110 0.9137
325 -0.100 0.9805
325 -0.090 0.9958
325 -0.080 0.9982
325 -0.070 0.9977
325 -0.060 0.9978
325 -0.050 0.9958
325 -0.040 0.9955
325 -0.030 0.9867
325 -0.020 0.9169
325 -0.010 0.8184
325 0.000 0.5253
325 0.010 0.7489
325 0.020 0.8751
325 0.030 0.8964
325 0.040 0.8431
325 0.050 0.6960
325 0.060 0.4118
325 0.070 0.6187
325 0.080 0.7696
325 0.090 0.9835
325 0.100 0.9981
325 0.110 0.9989
325 0.120 0.9992
325 0.130 0.9997
325 0.140 0.9998
325 0.150 0.9998
350 -0.200 0.9999
350 -0.190 0.9999
350 -0.180 0.9998
350 -0.170 0.9992
350 -0.160 0.9913
350 -0.150 0.9571
350 -0.140 0.8981
350 -0.130 0.4231
350 -0.120 0.7303
350 -0.110 0.9185
350 -0.100 0.9806
350 -0.090 0.9955
350 -0.080 0.9969
350 -0.070 0.9972
350 -0.060 0.9962
350 -0.050 0.9957
350 -0.040 0.9951
350 -0.030 0.9914
350 -0.020 0.9314
350 -0.010 0.8255
350 0.000 0.5322
350 0.010 0.7512
350 0.020 0.8730
350 0.030 0.9027
350 0.040 0.8659
350 0.050 0.7347
350 0.060 0.4573
350 0.070 0.8132
350 0.080 0.7844
350 0.090 0.9877
350 0.100 0.9977
350 0.110 0.9989
350 0.120 0.9993
350 0.130 0.9994
350 0.140 0.9997
350 0.150 0.9998
375 -0.200 0.9999
375 -0.190 0.9999
375 -0.180 0.9998
375 -0.170 0.9993
375 -0.160 0.9927
375 -0.150 0.9538
375 -0.140 0.8989
375 -0.130 0.4375
375 -0.120 0.7268
375 -0.110 0.9232
375 -0.100 0.9818
375 -0.090 0.9939
375 -0.080 0.9935
375 -0.070 0.9904
375 -0.060 0.9960
375 -0.050 0.9955
375 -0.040 0.9925
375 -0.030 0.9891
375 -0.020 0.9393
375 -0.010 0.8387
375 0.000 0.5415
375 0.010 0.7564
375 0.020 0.8739
375 0.030 0.9083
375 0.040 0.8796
375 0.050 0.7551
375 0.060 0.4864
375 0.070 0.8468
375 0.080 0.8475
375 0.090 0.9899
375 0.100 0.9973
375 0.110 0.9988
375 0.120 0.9992
375 0.130 0.9995
375 0.140 0.9996
375 0.150 0.9998
400 -0.200 0.9999
400 -0.190 0.9999
400 -0.180 0.9998
400 -0.170 0.9989
400 -0.160 0.9923
400 -0.150 0.9512
400 -0.140 0.8927
400 -0.130 0.4379
400 -0.120 0.7403
400 -0.110 0.9279
400 -0.100 0.9824
400 -0.090 0.9910
400 -0.080 0.9950
400 -0.070 0.9957
400 -0.060 0.9966
400 -0.050 0.9933
400 -0.040 0.9924
400 -0.030 0.9867
400 -0.020 0.9364
400 -0.010 0.8515
400 0.000 0.5557
400 0.010 0.7752
400 0.020 0.8680
400 0.030 0.9093
400 0.040 0.8920
400 0.050 0.7769
400 0.060 0.5025
400 0.070 0.6620
400 0.080 0.9132
400 0.090 0.9889
400 0.100 0.9965
400 0.110 0.9984
400 0.120 0.9992
400 0.130 0.9994
400 0.140 0.9996
400 0.150 0.9997
425 -0.200 0.9998
425 -0.190 0.9998
425 -0.180 0.9997
425 -0.170 0.9985
425 -0.160 0.9914
425 -0.150 0.9465
425 -0.140 0.8850
425 -0.130 0.4669
425 -0.120 0.7606
425 -0.110 0.9327
425 -0.100 0.9818
425 -0.090 0.9787
425 -0.080 0.9917
425 -0.070 0.9883
425 -0.060 0.9937
425 -0.050 0.9934
425 -0.040 0.9904
425 -0.030 0.9803
425 -0.020 0.9294
425 -0.010 0.8524
425 0.000 0.5717
425 0.010 0.7937
425 0.020 0.8861
425 0.030 0.9156
425 0.040 0.8972
425 0.050 0.7822
425 0.060 0.4994
425 0.070 0.7028
425 0.080 0.9472
425 0.090 0.9882
425 0.100 0.9952
425 0.110 0.9980
425 0.120 0.9988
425 0.130 0.9993
425 0.140 0.9995
425 0.150 0.9997
450 -0.200 0.9997
450 -0.190 0.9996
450 -0.180 0.9995
450 -0.170 0.9987
450 -0.160 0.9918
450 -0.150 0.9428
450 -0.140 0.8676
450 -0.130 0.4903
450 -0.120 0.7897
450 -0.110 0.9403
450 -0.100 0.9798
450 -0.090 0.9903
450 -0.080 0.9723
450 -0.070 0.9942
450 -0.060 0.9838
450 -0.050 0.9893
450 -0.040 0.9838
450 -0.030 0.9694
450 -0.020 0.9189
450 -0.010 0.8644
450 0.000 0.5833
450 0.010 0.7986
450 0.020 0.8817
450 0.030 0.9159
450 0.040 0.8940
450 0.050 0.7885
450 0.060 0.4691
450 0.070 0.8093
450 0.080 0.9629
450 0.090 0.9870
450 0.100 0.9934
450 0.110 0.9972
450 0.120 0.9985
450 0.130 0.9991
450 0.140 0.9994
450 0.150 0.9996
475 -0.200 0.9995
475 -0.190 0.9995
475 -0.180 0.9994
475 -0.170 0.9985
475 -0.160 0.9903
475 -0.150 0.9326
475 -0.140 0.8369
475 -0.130 0.5305
475 -0.120 0.8095
475 -0.110 0.9436
475 -0.100 0.9768
475 -0.090 0.9914
475 -0.080 0.9892
475 -0.070 0.9935
475 -0.060 0.9913
475 -0.050 0.9889
475 -0.040 0.9817
475 -0.030 0.9633
475 -0.020 0.9127
475 -0.010 0.8647
475 0.000 0.5942
475 0.010 0.8022
475 0.020 0.8899
475 0.030 0.9101
475 0.040 0.8942
475 0.050 0.7757
475 0.060 0.4241
475 0.070 0.8938
475 0.080 0.9664
475 0.090 0.9852
475 0.100 0.9924
475 0.110 0.9958
475 0.120 0.9977
475 0.130 0.9987
475 0.140 0.9992
475 0.150 0.9994
500 -0.200 0.9994
500 -0.190 0.9995
500 -0.180 0.9992
500 -0.170 0.9985
500 -0.160 0.9898
500 -0.150 0.9311
500 -0.140 0.8052
500 -0.130 0.5808
500 -0.120 0.8307
500 -0.110 0.9466
500 -0.100 0.9762
500 -0.090 0.9873
500 -0.080 0.9896
500 -0.070 0.9918
500 -0.060 0.9870
500 -0.050 0.9770
500 -0.040 0.9797
500 -0.030 0.9629
500 -0.020 0.9001
500 -0.010 0.8497
500 0.000 0.5912
500 0.010 0.7801
500 0.020 0.8968
500 0.030 0.8894
500 0.040 0.8811
500 0.050 0.7032
500 0.060 0.6039
500 0.070 0.9170
500 0.080 0.9652
500 0.090 0.9826
500 0.100 0.9908
500 0.110 0.9950
500 0.120 0.9969
500 0.130 0.9982
500 0.140 0.9988
500 0.150 0.9993
525 -0.200 0.9994
525 -0.190 0.9994
525 -0.180 0.9991
525 -0.170 0.9977
525 -0.160 0.9894
525 -0.150 0.9227
525 -0.140 0.7732
525 -0.130 0.6518
525 -0.120 0.8441
525 -0.110 0.9468
525 -0.100 0.9688
525 -0.090 0.9806
525 -0.080 0.9805
525 -0.070 0.9889
525 -0.060 0.9794
525 -0.050 0.9794
525 -0.040 0.9681
525 -0.030 0.9574
525 -0.020 0.8835
525 -0.010 0.8534
525 0.000 0.5951
525 0.010 0.7955
525 0.020 0.8860
525 0.030 0.8973
525 0.040 0.8515
525 0.050 0.5498
525 0.060 0.7955
525 0.070 0.9262
525 0.080 0.9619
525 0.090 0.9812
525 0.100 0.9888
525 0.110 0.9937
525 0.120 0.9962
525 0.130 0.9976
525 0.140 0.9985
525 0.150 0.9991
550 -0.200 0.9995
550 -0.190 0.9992
550 -0.180 0.9988
550 -0.170 0.9971
550 -0.160 0.9891
550 -0.150 0.9222
550 -0.140 0.7423
550 -0.130 0.7606
550 -0.120 0.8479
550 -0.110 0.9460
550 -0.100 0.9718
550 -0.090 0.9798
550 -0.080 0.9697
550 -0.070 0.9795
550 -0.060 0.9834
550 -0.050 0.9768
550 -0.040 0.9749
550 -0.030 0.9501
550 -0.020 0.8733
550 -0.010 0.8544
550 0.000 0.5889
550 0.010 0.7919
550 0.020 0.8747
550 0.030 0.8760
550 0.040 0.7643
550 0.050 0.2924
550 0.060 0.8453
550 0.070 0.9252
550 0.080 0.9594
550 0.090 0.9785
550 0.100 0.9880
550 0.110 0.9923
550 0.120 0.9954
550 0.130 0.9971
550 0.140 0.9980
550 0.150 0.9989
575 -0.200 0.9992
575 -0.190 0.9989
575 -0.180 0.9983
575 -0.170 0.9966
575 -0.160 0.9883
575 -0.150 0.9365
575 -0.140 0.7330
575 -0.130 0.8902
575 -0.120 0.8556
575 -0.110 0.9436
575 -0.100 0.9632
575 -0.090 0.9649
575 -0.080 0.9779
575 -0.070 0.9763
575 -0.060 0.9834
575 -0.050 0.9802
575 -0.040 0.9701
575 -0.030 0.8917
575 -0.020 0.8483
575 -0.010 0.8356
575 0.000 0.5706
575 0.010 0.7726
575 0.020 0.8512
575 0.030 0.8112
575 0.040 0.4982
575 0.050 0.1502
575 0.060 0.8742
575 0.070 0.9261
575 0.080 0.9562
575 0.090 0.9758
575 0.100 0.9859
575 0.110 0.9911
575 0.120 0.9948
575 0.130 0.9965
575 0.140 0.9977
575 0.150 0.9985
600 -0.200 0.9990
600 -0.190 0.9986
600 -0.180 0.9978
600 -0.170 0.9955
600 -0.160 0.9884
600 -0.150 0.9396
600 -0.140 0.7377
600 -0.130 0.9070
600 -0.120 0.8671
600 -0.110 0.9354
600 -0.100 0.9589
600 -0.090 0.9735
600 -0.080 0.9737
600 -0.070 0.9693
600 -0.060 0.9779
600 -0.050 0.9691
600 -0.040 0.9514
600 -0.030 0.9423
600 -0.020 0.8659
600 -0.010 0.8250
600 0.000 0.5741
600 0.010 0.7495
600 0.020 0.7892
600 0.030 0.6010
600 0.040 0.1390
600 0.050 0.2414
600 0.060 0.8731
600 0.070 0.9278
600 0.080 0.9480
600 0.090 0.9715
600 0.100 0.9837
600 0.110 0.9902
600 0.120 0.9928
600 0.130 0.9957
600 0.140 0.9973
600 0.150 0.9983
625 -0.200 0.9988
625 -0.190 0.9982
625 -0.180 0.9972
625 -0.170 0.9945
625 -0.160 0.9860
625 -0.150 0.9516
625 -0.140 0.7821
625 -0.130 0.7979
625 -0.120 0.8821
625 -0.110 0.9361
625 -0.100 0.9542
625 -0.090 0.9615
625 -0.080 0.9684
625 -0.070 0.9647
625 -0.060 0.9671
625 -0.050 0.9640
625 -0.040 0.9536
625 -0.030 0.9347
625 -0.020 0.8563
625 -0.010 0.7691
625 0.000 0.5360
625 0.010 0.6677
625 0.020 0.5842
625 0.030 0.2112
625 0.040 0.0436
625 0.050 0.4910
625 0.060 0.8833
625 0.070 0.9274
625 0.080 0.9528
625 0.090 0.9712
625 0.100 0.9817
625 0.110 0.9888
625 0.120 0.9926
625 0.130 0.9951
625 0.140 0.9968
625 0.150 0.9978
650 -0.200 0.9985
650 -0.190 0.9976
650 -0.180 0.9963
650 -0.170 0.9935
650 -0.160 0.9857
650 -0.150 0.9566
650 -0.140 0.8282
650 -0.130 0.7567
650 -0.120 0.8845
650 -0.110 0.9270
650 -0.100 0.9402
650 -0.090 0.9532
650 -0.080 0.9630
650 -0.070 0.9643
650 -0.060 0.9617
650 -0.050 0.9587
650 -0.040 0.9519
650 -0.030 0.9206
650 -0.020 0.8302
650 -0.010 0.6854
650 0.000 0.4803
650 0.010 0.4782
650 0.020 0.2397
650 0.030 0.0558
650 0.040 0.2556
650 0.050 0.8158
650 0.060 0.8860
650 0.070 0.9266
650 0.080 0.9525
650 0.090 0.9688
650 0.100 0.9807
650 0.110 0.9870
650 0.120 0.9916
650 0.130 0.9944
650 0.140 0.9962
650 0.150 0.9972
675 -0.200 0.9979
675 -0.190 0.9966
675 -0.180 0.9955
675 -0.170 0.9923
675 -0.160 0.9860
675 -0.150 0.9592
675 -0.140 0.8598
675 -0.130 0.7692
675 -0.120 0.8422
675 -0.110 0.9198
675 -0.100 0.9384
675 -0.090 0.9420
675 -0.080 0.9560
675 -0.070 0.9570
675 -0.060 0.9515
675 -0.050 0.9470
675 -0.040 0.9307
675 -0.030 0.8898
675 -0.020 0.8017
675 -0.010 0.5661
675 0.000 0.3886
675 0.010 0.2523
675 0.020 0.0798
675 0.030 0.2042
675 0.040 0.6122
675 0.050 0.8351
675 0.060 0.8890
675 0.070 0.9217
675 0.080 0.9509
675 0.090 0.9675
675 0.100 0.9780
675 0.110 0.9860
675 0.120 0.9903
675 0.130 0.9930
675 0.140 0.9953
675 0.150 0.9967
700 -0.200 0.9973
700 -0.190 0.9961
700 -0.180 0.9943
700 -0.170 0.9917
700 -0.160 0.9845
700 -0.150 0.9669
700 -0.140 0.8974
700 -0.130 0.7947
700 -0.120 0.7953
700 -0.110 0.8858
700 -0.100 0.9308
700 -0.090 0.9395
700 -0.080 0.9472
700 -0.070 0.9433
700 -0.060 0.9399
700 -0.050 0.9309
700 -0.040 0.9046
700 -0.030 0.8275
700 -0.020 0.7166
700 -0.010 0.4717
700 0.000 0.3611
700 0.010 0.2092
700 0.020 0.2086
700 0.030 0.4076
700 0.040 0.7095
700 0.050 0.8411
700 0.060 0.8907
700 0.070 0.9260
700 0.080 0.9492
700 0.090 0.9655
700 0.100 0.9760
700 0.110 0.9838
700 0.120 0.9882
700 0.130 0.9926
700 0.140 0.9946
700 0.150 0.9962
725 -0.200 0.9962
725 -0.190 0.9954
725 -0.180 0.9930
725 -0.170 0.9895
725 -0.160 0.9836
725 -0.150 0.9672
725 -0.140 0.9210
725 -0.130 0.8247
725 -0.120 0.7846
725 -0.110 0.8392
725 -0.100 0.9014
725 -0.090 0.9226
725 -0.080 0.9281
725 -0.070 0.9217
725 -0.060 0.9166
725 -0.050 0.8953
725 -0.040 0.8558
725 -0.030 0.8000
725 -0.020 0.6062
725 -0.010 0.4860
725 0.000 0.4482
725 0.010 0.3244
725 0.020 0.2614
725 0.030 0.6669
725 0.040 0.7705
725 0.050 0.8490
725 0.060 0.8936
725 0.070 0.9227
725 0.080 0.9464
725 0.090 0.9632
725 0.100 0.9742
725 0.110 0.9822
725 0.120 0.9874
725 0.130 0.9906
725 0.140 0.9936
725 0.150 0.9956
750 -0.200 0.9952
750 -0.190 0.9934
750 -0.180 0.9916
750 -0.170 0.9879
750 -0.160 0.9823
750 -0.150 0.9687
750 -0.140 0.9363
750 -0.130 0.8543
750 -0.120 0.7789
750 -0.110 0.8056
750 -0.100 0.8800
750 -0.090 0.9047
750 -0.080 0.9147
750 -0.070 0.9154
750 -0.060 0.9058
750 -0.050 0.8812
750 -0.040 0.8323
750 -0.030 0.7004
750 -0.020 0.5742
750 -0.010 0.6004
750 0.000 0.5752
750 0.010 0.3957
750 0.020 0.6725
750 0.030 0.6060
750 0.040 0.8064
750 0.050 0.8575
750 0.060 0.8941
750 0.070 0.9213
750 0.080 0.9443
750 0.090 0.9609
750 0.100 0.9717
750 0.110 0.9806
750 0.120 0.9858
750 0.130 0.9897
750 0.140 0.9926
750 0.150 0.9948
775 -0.200 0.9942
775 -0.190 0.9928
775 -0.180 0.9902
775 -0.170 0.9858
775 -0.160 0.9804
775 -0.150 0.9688
775 -0.140 0.9451
775 -0.130 0.8780
775 -0.120 0.8006
775 -0.110 0.7849
775 -0.100 0.8416
775 -0.090 0.8822
775 -0.080 0.8954
775 -0.070 0.8956
775 -0.060 0.8657
775 -0.050 0.8292
775 -0.040 0.7577
775 -0.030 0.6761
775 -0.020 0.6441
775 -0.010 0.5410
775 0.000 0.5453
775 0.010 0.5605
775 0.020 0.5219
775 0.030 0.7528
775 0.040 0.7798
775 0.050 0.8568
775 0.060 0.8976
775 0.070 0.9227
775 0.080 0.9441
775 0.090 0.9601
775 0.100 0.9694
775 0.110 0.9782
775 0.120 0.9841
775 0.130 0.9880
775 0.140 0.9911
775 0.150 0.9942
800 -0.200 0.9934
800 -0.190 0.9912
800 -0.180 0.9885
800 -0.170 0.9839
800 -0.160 0.9785
800 -0.150 0.9681
800 -0.140 0.9448
800 -0.130 0.8744
800 -0.120 0.8248
800 -0.110 0.7648
800 -0.100 0.7925
800 -0.090 0.8262
800 -0.080 0.8470
800 -0.070 0.8497
800 -0.060 0.8209
800 -0.050 0.7763
800 -0.040 0.7284
800 -0.030 0.6931
800 -0.020 0.6880
800 -0.010 0.6870
800 0.000 0.6744
800 0.010 0.6834
800 0.020 0.7138
800 0.030 0.7795
800 0.040 0.8250
800 0.050 0.8619
800 0.060 0.9013
800 0.070 0.9257
800 0.080 0.9435
800 0.090 0.9562
800 0.100 0.9687
800 0.110 0.9767
800 0.120 0.9828
800 0.130 0.9867
800 0.140 0.9900
800 0.150 0.9930
825 -0.200 0.9916
825 -0.190 0.9889
825 -0.180 0.9853
825 -0.170 0.9823
825 -0.160 0.9752
825 -0.150 0.9671
825 -0.140 0.9475
825 -0.130 0.9104
825 -0.120 0.7818
825 -0.110 0.7654
825 -0.100 0.7539
825 -0.090 0.7663
825 -0.080 0.7850
825 -0.070 0.7839
825 -0.060 0.7600
825 -0.050 0.7359
825 -0.040 0.7136
825 -0.030 0.7214
825 -0.020 0.7152
825 -0.010 0.7110
825 0.000 0.7047
825 0.010 0.7296
825 0.020 0.7551
825 0.030 0.7803
825 0.040 0.8384
825 0.050 0.8712
825 0.060 0.9025
825 0.070 0.9228
825 0.080 0.9415
825 0.090 0.9554
825 0.100 0.9656
825 0.110 0.9737
825 0.120 0.9811
825 0.130 0.9857
825 0.140 0.9891
825 0.150 0.9917
850 -0.200 0.9904
850 -0.190 0.9875
850 -0.180 0.9836
850 -0.170 0.9792
850 -0.160 0.9723
850 -0.150 0.9624
850 -0.140 0.9455
850 -0.130 0.9117
850 -0.120 0.8697
850 -0.110 0.7654
850 -0.100 0.7598
850 -0.090 0.7544
850 -0.080 0.7430
850 -0.070 0.7514
850 -0.060 0.7463
850 -0.050 0.7291
850 -0.040 0.7390
850 -0.030 0.7272
850 -0.020 0.7297
850 -0.010 0.7184
850 0.000 0.7313
850 0.010 0.7437
850 0.020 0.7777
850 0.030 0.8189
850 0.040 0.8483
850 0.050 0.8739
850 0.060 0.9020
850 0.070 0.9243
850 0.080 0.9394
850 0.090 0.9505
850 0.100 0.9632
850 0.110 0.9730
850 0.120 0.9794
850 0.130 0.9846
850 0.140 0.9883
850 0.150 0.9912
875 -0.200 0.9872
875 -0.190 0.9845
875 -0.180 0.9800
875 -0.170 0.9742
875 -0.160 0.9674
875 -0.150 0.9568
875 -0.140 0.9408
875 -0.130 0.9051
875 -0.120 0.8636
875 -0.110 0.8311
875 -0.100 0.7595
875 -0.090 0.7466
875 -0.080 0.7534
875 -0.070 0.7510
875 -0.060 0.7483
875 -0.050 0.7581
875 -0.040 0.7576
875 -0.030 0.7420
875 -0.020 0.7425
875 -0.010 0.7556
875 0.000 0.7642
875 0.010 0.7749
875 0.020 0.8008
875 0.030 0.8202
875 0.040 0.8496
875 0.050 0.8796
875 0.060 0.9010
875 0.070 0.9210
875 0.080 0.9380
875 0.090 0.9491
875 0.100 0.9610
875 0.110 0.9699
875 0.120 0.9764
875 0.130 0.9826
875 0.140 0.9866
875 0.150 0.9893
900 -0.200 0.9817
900 -0.190 0.9756
900 -0.180 0.9721
900 -0.170 0.9664
900 -0.160 0.9613
900 -0.150 0.9479
900 -0.140 0.9290
900 -0.130 0.9020
900 -0.120 0.8570
900 -0.110 0.8232
900 -0.100 0.7959
900 -0.090 0.7744
900 -0.080 0.7603
900 -0.070 0.7617
900 -0.060 0.7671
900 -0.050 0.7616
900 -0.040 0.7688
900 -0.030 0.7625
900 -0.020 0.7573
900 -0.010 0.7543
900 0.000 0.7708
900 0.010 0.7880
900 0.020 0.8059
900 0.030 0.8328
900 0.040 0.8538
900 0.050 0.8804
900 0.060 0.9021
900 0.070 0.9205
900 0.080 0.9348
900 0.090 0.9469
900 0.100 0.9552
900 0.110 0.9644
900 0.120 0.9709
900 0.130 0.9774
900 0.140 0.9809
900 0.150 0.9846


==> data/alloy/cuau128_dsi_ties.dat <==
c T
0.0000 200
0.2500 200
nan nan
0.2500 200
0.5000 200
nan nan
0.5000 200
0.7500 200
nan nan
0.7500 200
1.0000 200
nan nan
0.0000 225
0.2500 225
nan nan
0.2500 225
0.5000 225
nan nan
0.5000 225
0.7500 225
nan nan
0.7500 225
1.0000 225
nan nan
0.0000 250
0.2500 250
nan nan
0.2500 250
0.5000 250
nan nan
0.5000 250
0.7500 250
nan nan
0.7500 250
0.9922 250
nan nan
0.0000 275
0.2500 275
nan nan
0.2500 275
0.5000 275
nan nan
0.5000 275
0.7500 275
nan nan
0.7500 275
0.9922 275
nan nan
0.0000 300
0.2500 300
nan nan
0.2500 300
0.5000 300
nan nan
0.5000 300
0.7500 300
nan nan
0.7500 300
0.9766 300
nan nan
0.0000 325
0.2500 325
nan nan
0.2500 325
0.5000 325
nan nan
0.5000 325
0.7500 325
nan nan
0.7500 325
0.9688 325
nan nan
0.0000 350
0.2500 350
nan nan
0.2500 350
0.5000 350
nan nan
0.5000 350
0.7500 350
nan nan
0.7500 350
0.9531 350
nan nan
0.0000 375
0.2500 375
nan nan
0.2500 375
0.5000 375
nan nan
0.5000 375
0.7578 375
nan nan
0.7578 375
0.9453 375
nan nan
0.0000 400
0.2500 400
nan nan
0.2500 400
0.5000 400
nan nan
0.5000 400
0.7578 400
nan nan
0.7578 400
0.9141 400
nan nan
0.0078 425
0.2500 425
nan nan
0.2500 425
0.5000 425
nan nan
0.5000 425
0.8906 425
nan nan
0.0078 450
0.2500 450
nan nan
0.2500 450
0.5000 450
nan nan
0.5000 450
0.8516 450
nan nan
0.0156 475
0.2500 475
nan nan
0.2500 475
0.5000 475
nan nan
0.5000 475
0.8516 475
nan nan
0.0234 500
0.2500 500
nan nan
0.2500 500
0.5000 500
nan nan
0.5000 500
0.8281 500
nan nan
0.0312 525
0.2500 525
nan nan
0.2500 525
0.5000 525
nan nan
0.5000 525
0.7891 525
nan nan
0.0312 550
0.2500 550
nan nan
0.2500 550
0.5000 550
nan nan
0.5000 550
0.7812 550
nan nan
0.0391 575
0.2422 575
nan nan
0.2500 575
0.5000 575
nan nan
0.5000 575
0.7578 575
nan nan
0.0547 600
0.2422 600
nan nan
0.2578 600
0.5000 600
nan nan
0.5000 600
0.7266 600
nan nan
0.0625 625
0.2422 625
nan nan
0.2578 625
0.5000 625
nan nan
0.5000 625
0.6953 625
nan nan
0.0781 650
0.2422 650
nan nan
0.2656 650
0.4922 650
nan nan
0.5000 650
0.6562 650
nan nan
0.1016 675
0.2422 675
nan nan
0.2734 675
0.4922 675
nan nan
0.5078 675
0.6016 675
nan nan
0.1172 700
0.2344 700
nan nan
0.2812 700
0.3906 700
nan nan
0.1328 725
0.2344 725
nan nan
0.2891 725
0.3984 725
nan nan
0.1641 750
0.2344 750
nan nan


==> data/alloy/cuau128_fmix_dsi_A.dat <==
c f
0.00000 -0.000000
0.00781 -0.000408
0.01562 -0.000869
0.24219 -0.032521
0.25000 -0.034354
0.25781 -0.033343
0.49219 -0.034731
0.50000 -0.036425
0.74219 -0.018470
0.75000 -0.018939
0.75781 -0.018026
0.76562 -0.017135
0.95312 -0.002308
0.96094 -0.001897
0.96875 -0.001543
0.97656 -0.001204
0.98438 -0.000837
0.99219 -0.000450
1.00000 -0.000001


==> data/alloy/cuau128_fmix_dsi_B.dat <==
c f
0.00000 -0.000045
0.00781 -0.002037
0.01562 -0.003795
0.02344 -0.005361
0.03125 -0.006793
0.03906 -0.008157
0.04688 -0.009433
0.05469 -0.010661
0.06250 -0.011828
0.07031 -0.012953
0.07812 -0.014062
0.08594 -0.015087
0.09375 -0.016127
0.10156 -0.017134
0.10938 -0.018093
0.11719 -0.019063
0.12500 -0.020002
0.13281 -0.020898
0.14062 -0.021808
0.14844 -0.022730
0.15625 -0.023596
0.16406 -0.024490
0.17188 -0.025457
0.17969 -0.026384
0.18750 -0.027348
0.19531 -0.028296
0.20312 -0.029311
0.21094 -0.030331
0.21875 -0.031366
0.22656 -0.032416
0.23438 -0.033453
0.24219 -0.034387
0.25000 -0.035191
0.25781 -0.035574
0.26562 -0.035798
0.27344 -0.035924
0.28125 -0.036006
0.28906 -0.036047
0.29688 -0.036122
0.30469 -0.036161
0.31250 -0.036237
0.32031 -0.036267
0.32812 -0.036233
0.33594 -0.036361
0.34375 -0.036418
0.35156 -0.036553
0.35938 -0.036589
0.36719 -0.036628
0.37500 -0.036843
0.38281 -0.036898
0.39062 -0.037079
0.39844 -0.037127
0.40625 -0.037099
0.41406 -0.037282
0.42188 -0.037371
0.42969 -0.037449
0.43750 -0.037479
0.44531 -0.037577
0.45312 -0.037622
0.46094 -0.037667
0.46875 -0.037764
0.47656 -0.037893
0.48438 -0.037769
0.49219 -0.037818
0.50000 -0.037685
0.50781 -0.037556
0.51562 -0.037459
0.52344 -0.037234
0.53125 -0.037101
0.53906 -0.037034
0.54688 -0.036900
0.55469 -0.036745
0.56250 -0.036642
0.57031 -0.036503
0.57812 -0.036259
0.58594 -0.036078
0.59375 -0.035875
0.60156 -0.035679
0.60938 -0.035481
0.61719 -0.035261
0.62500 -0.034962
0.63281 -0.034742
0.64062 -0.034460
0.64844 -0.034220
0.65625 -0.033906
0.66406 -0.033559
0.67188 -0.033293
0.67969 -0.032961
0.68750 -0.032566
0.69531 -0.032258
0.70312 -0.031876
0.71094 -0.031478
0.71875 -0.031074
0.72656 -0.030673
0.73438 -0.030218
0.74219 -0.029791
0.75000 -0.029305
0.75781 -0.028839
0.76562 -0.028342
0.77344 -0.027811
0.78125 -0.027308
0.78906 -0.026787
0.79688 -0.026169
0.80469 -0.025586
0.81250 -0.024988
0.82031 -0.024358
0.82812 -0.023710
0.83594 -0.023064
0.84375 -0.022336
0.85156 -0.021635
0.85938 -0.020865
0.86719 -0.020107
0.87500 -0.019329
0.88281 -0.018499
0.89062 -0.017652
0.89844 -0.016764
0.90625 -0.015869
0.91406 -0.014909
0.92188 -0.013914
0.92969 -0.012874
0.93750 -0.011783
0.94531 -0.010674
0.95312 -0.009475
0.96094 -0.008183
0.96875 -0.006836
0.97656 -0.005383
0.98438 -0.003770
0.99219 -0.002023
1.00000 -0.000123


==> data/alloy/cuau128_fmix_ref_A.dat <==
c f
0.00000 -0.000000
0.00781 -0.000419
0.01562 -0.000837
0.02344 -0.001266
0.03125 -0.001790
0.03906 -0.002402
0.04688 -0.003100
0.05469 -0.003843
0.06250 -0.004677
0.07031 -0.005562
0.07812 -0.006559
0.08594 -0.007608
0.09375 -0.008672
0.10156 -0.009736
0.10938 -0.010810
0.11719 -0.011876
0.12500 -0.012945
0.13281 -0.014009
0.14062 -0.015083
0.14844 -0.016148
0.15625 -0.017217
0.16406 -0.018284
0.17188 -0.019369
0.17969 -0.020510
0.18750 -0.021758
0.19531 -0.023053
0.20312 -0.024447
0.21094 -0.025877
0.21875 -0.027380
0.22656 -0.028956
0.23438 -0.030675
0.24219 -0.032450
0.25000 -0.034353
0.25781 -0.033268
0.26562 -0.032361
0.27344 -0.031506
0.28125 -0.030959
0.28906 -0.030541
0.29688 -0.030192
0.30469 -0.029804
0.31250 -0.029472
0.32031 -0.029136
0.32812 -0.029001
0.33594 -0.029027
0.34375 -0.029090
0.35156 -0.029149
0.35938 -0.029214
0.36719 -0.029275
0.37500 -0.029343
0.38281 -0.029400
0.39062 -0.029467
0.39844 -0.029525
0.40625 -0.029594
0.41406 -0.029656
0.42188 -0.029754
0.42969 -0.030018
0.43750 -0.030479
0.44531 -0.030934
0.45312 -0.031454
0.46094 -0.031928
0.46875 -0.032474
0.47656 -0.033126
0.48438 -0.034114
0.49219 -0.035158
0.50000 -0.036424
0.50781 -0.034852
0.51562 -0.033585
0.52344 -0.032389
0.53125 -0.031411
0.53906 -0.030515
0.54688 -0.029667
0.55469 -0.028832
0.56250 -0.028029
0.57031 -0.027197
0.57812 -0.026399
0.58594 -0.025578
0.59375 -0.024804
0.60156 -0.024139
0.60938 -0.023744
0.61719 -0.023479
0.62500 -0.023611
0.63281 -0.022552
0.64062 -0.021619
0.64844 -0.020862
0.65625 -0.020402
0.66406 -0.020068
0.67188 -0.019805
0.67969 -0.019501
0.68750 -0.019255
0.69531 -0.018945
0.70312 -0.018697
0.71094 -0.018394
0.71875 -0.018149
0.72656 -0.018019
0.73438 -0.018243
0.74219 -0.018513
0.75000 -0.018946
0.75781 -0.018031
0.76562 -0.017128
0.77344 -0.016238
0.78125 -0.015382
0.78906 -0.014559
0.79688 -0.013774
0.80469 -0.013016
0.81250 -0.012294
0.82031 -0.011610
0.82812 -0.010957
0.83594 -0.010339
0.84375 -0.009739
0.85156 -0.009148
0.85938 -0.008562
0.86719 -0.007975
0.87500 -0.007389
0.88281 -0.006805
0.89062 -0.006222
0.89844 -0.005642
0.90625 -0.005066
0.91406 -0.004501
0.92188 -0.003964
0.92969 -0.003468
0.93750 -0.003019
0.94531 -0.002607
0.95312 -0.002233
0.96094 -0.001872
0.96875 -0.001534
0.97656 -0.001189
0.98438 -0.000836
0.99219 -0.000449
1.00000 0.000000


==> data/alloy/cuau128_fmix_ref_B.dat <==
c f
0.00000 0.000000
0.00781 -0.002044
0.01562 -0.003791
0.02344 -0.005350
0.03125 -0.006797
0.03906 -0.008153
0.04688 -0.009437
0.05469 -0.010657
0.06250 -0.011836
0.07031 -0.012948
0.07812 -0.014038
0.08594 -0.015105
0.09375 -0.016131
0.10156 -0.017119
0.10938 -0.018092
0.11719 -0.019044
0.12500 -0.019987
0.13281 -0.020907
0.14062 -0.021821
0.14844 -0.022716
0.15625 -0.023621
0.16406 -0.024524
0.17188 -0.025439
0.17969 -0.026364
0.18750 -0.027321
0.19531 -0.028303
0.20312 -0.029304
0.21094 -0.030331
0.21875 -0.031381
0.22656 -0.032429
0.23438 -0.033444
0.24219 -0.034400
0.25000 -0.035196
0.25781 -0.035579
0.26562 -0.035791
0.27344 -0.035924
0.28125 -0.036007
0.28906 -0.036055
0.29688 -0.036093
0.30469 -0.036138
0.31250 -0.036179
0.32031 -0.036225
0.32812 -0.036285
0.33594 -0.036351
0.34375 -0.036413
0.35156 -0.036511
0.35938 -0.036612
0.36719 -0.036704
0.37500 -0.036798
0.38281 -0.036907
0.39062 -0.037007
0.39844 -0.037098
0.40625 -0.037190
0.41406 -0.037275
0.42188 -0.037360
0.42969 -0.037455
0.43750 -0.037514
0.44531 -0.037592
0.45312 -0.037666
0.46094 -0.037725
0.46875 -0.037805
0.47656 -0.037872
0.48438 -0.037931
0.49219 -0.037981
0.50000 -0.037948
0.50781 -0.037785
0.51562 -0.037598
0.52344 -0.037436
0.53125 -0.037268
0.53906 -0.037119
0.54688 -0.036965
0.55469 -0.036800
0.56250 -0.036648
0.57031 -0.036482
0.57812 -0.036286
0.58594 -0.036106
0.59375 -0.035912
0.60156 -0.035706
0.60938 -0.035485
0.61719 -0.035245
0.62500 -0.035003
0.63281 -0.034742
0.64062 -0.034470
0.64844 -0.034205
0.65625 -0.033911
0.66406 -0.033601
0.67188 -0.033279
0.67969 -0.032941
0.68750 -0.032593
0.69531 -0.032240
0.70312 -0.031866
0.71094 -0.031477
0.71875 -0.031074
0.72656 -0.030663
0.73438 -0.030237
0.74219 -0.029780
0.75000 -0.029323
0.75781 -0.028826
0.76562 -0.028342
0.77344 -0.027836
0.78125 -0.027304
0.78906 -0.026744
0.79688 -0.026173
0.80469 -0.025593
0.81250 -0.024983
0.82031 -0.024359
0.82812 -0.023702
0.83594 -0.023043
0.84375 -0.022342
0.85156 -0.021628
0.85938 -0.020877
0.86719 -0.020113
0.87500 -0.019324
0.88281 -0.018503
0.89062 -0.017662
0.89844 -0.016766
0.90625 -0.015845
0.91406 -0.014896
0.92188 -0.013896
0.92969 -0.012867
0.93750 -0.011795
0.94531 -0.010665
0.95312 -0.009459
0.96094 -0.008199
0.96875 -0.006851
0.97656 -0.005411
0.98438 -0.003837
0.99219 -0.002080
1.00000 0.000000


==> data/alloy/cuau128_frogs_bounds.dat <==
c T
0.0000 200
0.0000 225
0.0000 250
0.0000 275
0.0000 300
0.0000 325
0.0000 350
0.0000 375
0.0000 400
0.0078 425
0.0078 450
0.0156 475
0.0156 500
0.0156 525
0.0234 550
0.0234 575
0.0391 600
0.0391 625
0.0391 650
0.0781 675
0.2266 675
0.2422 650
0.2500 625
0.2500 600
0.2500 575
0.2500 550
0.2500 525
0.2500 500
0.2500 475
0.2500 450
0.2500 425
0.2500 400
0.2500 375
0.2500 350
0.2500 325
0.2500 300
0.2500 275
0.2500 250
0.2500 225
0.2500 200
0.0000 200
nan nan
0.2500 200
0.2500 225
0.2500 250
0.2500 275
0.2500 300
0.2500 325
0.2500 350
0.2500 375
0.2500 400
0.2500 425
0.2500 450
0.2500 475
0.2500 500
0.2500 525
0.2500 550
0.2500 575
0.2500 600
0.2500 625
0.2500 650
0.2656 675
0.2656 700
0.2422 725
0.2812 725
0.5078 700
0.4766 675
0.5000 650
0.5000 625
0.5000 600
0.5000 575
0.5000 550
0.5000 525
0.5000 500
0.5000 475
0.5000 450
0.5000 425
0.5000 400
0.5000 375
0.5000 350
0.5000 325
0.5000 300
0.5000 275
0.5000 250
0.5000 225
0.5000 200
0.2500 200
nan nan
0.5000 200
0.5000 225
0.5000 250
0.5000 275
0.5000 300
0.5000 325
0.5000 350
0.5000 375
0.5000 400
0.5000 425
0.5000 450
0.5000 475
0.5000 500
0.5000 525
0.5000 550
0.5000 575
0.5000 600
0.5000 625
0.5000 650
0.5000 675
0.5078 700
0.5156 725
0.5000 750
0.5469 750
0.5781 725
0.6875 700
0.6328 675
0.7578 650
0.7266 625
0.7188 600
0.8125 575
0.8125 550
0.8750 525
0.8828 500
0.8750 475
0.9297 450
0.9531 425
0.9688 400
0.7656 375
0.9844 350
0.9922 325
0.9922 300
0.9922 275
1.0000 250
0.7500 225
0.7500 200
0.5000 200
nan nan
0.7500 200
0.7500 225
1.0000 225
1.0000 200
0.7500 200
nan nan
0.7656 375
0.9688 375
0.7656 375
nan nan
0.8750 475
0.9297 475
0.8750 475
nan nan
0.7188 600
0.7266 625
0.7891 625
0.8125 600
0.7188 600
nan nan
0.7266 675
0.6875 700
0.7422 725
0.7969 725
0.7578 700
0.7734 675
0.7266 675
nan nan
0.2812 725
0.3516 725
0.2812 725
nan nan
0.3516 725
0.3906 725
0.3516 725
nan nan
0.6094 725
0.6406 750
0.7578 750
0.6797 725
0.6094 725
nan nan


==> data/alloy/cuau128_frogs_ess.dat <==
T dmu ess
200 -0.200 0.8975
200 -0.190 0.7645
200 -0.180 0.6059
200 -0.170 0.5143
200 -0.160 0.4256
200 -0.150 0.3095
200 -0.140 0.0422
200 -0.130 0.3496
200 -0.120 0.4136
200 -0.110 0.5701
200 -0.100 0.6494
200 -0.090 0.3601
200 -0.080 0.6401
200 -0.070 0.6108
200 -0.060 0.5930
200 -0.050 0.5191
200 -0.040 0.4341
200 -0.030 0.3032
200 -0.020 0.1172
200 -0.010 0.0250
200 0.000 0.2938
200 0.010 0.3354
200 0.020 0.4112
200 0.030 0.5603
200 0.040 0.5422
200 0.050 0.3842
200 0.060 0.0720
200 0.070 0.0081
200 0.080 0.0108
200 0.090 0.1224
200 0.100 0.2181
200 0.110 0.4144
200 0.120 0.5678
200 0.130 0.5558
200 0.140 0.6789
200 0.150 0.6904
225 -0.200 0.8841
225 -0.190 0.8495
225 -0.180 0.6879
225 -0.170 0.4616
225 -0.160 0.3971
225 -0.150 0.3294
225 -0.140 0.0287
225 -0.130 0.3248
225 -0.120 0.2752
225 -0.110 0.5860
225 -0.100 0.5893
225 -0.090 0.6653
225 -0.080 0.5466
225 -0.070 0.6275
225 -0.060 0.5776
225 -0.050 0.5337
225 -0.040 0.5179
225 -0.030 0.4823
225 -0.020 0.3418
225 -0.010 0.0765
225 0.000 0.2818
225 0.010 0.4389
225 0.020 0.5995
225 0.030 0.6302
225 0.040 0.6089
225 0.050 0.5106
225 0.060 0.2919
225 0.070 0.0058
225 0.080 0.0032
225 0.090 0.0244
225 0.100 0.1039
225 0.110 0.2959
225 0.120 0.4274
225 0.130 0.2876
225 0.140 0.2033
225 0.150 0.4970
250 -0.200 0.9436
250 -0.190 0.8672
250 -0.180 0.4455
250 -0.170 0.5608
250 -0.160 0.4246
250 -0.150 0.3543
250 -0.140 0.0032
250 -0.130 0.1233
250 -0.120 0.3999
250 -0.110 0.5928
250 -0.100 0.4501
250 -0.090 0.5934
250 -0.080 0.6363
250 -0.070 0.6252
250 -0.060 0.6862
250 -0.050 0.6150
250 -0.040 0.5731
250 -0.030 0.5422
250 -0.020 0.4214
250 -0.010 0.1298
250 0.000 0.3190
250 0.010 0.6235
250 0.020 0.6001
250 0.030 0.5833
250 0.040 0.5717
250 0.050 0.4518
250 0.060 0.2409
250 0.070 0.0111
250 0.080 0.0025
250 0.090 0.0570
250 0.100 0.1181
250 0.110 0.2298
250 0.120 0.3040
250 0.130 0.2201
250 0.140 0.4720
250 0.150 0.4279
275 -0.200 0.7732
275 -0.190 0.7918
275 -0.180 0.5022
275 -0.170 0.2337
275 -0.160 0.4664
275 -0.150 0.0787
275 -0.140 0.1617
275 -0.130 0.2685
275 -0.120 0.4561
275 -0.110 0.5413
275 -0.100 0.4507
275 -0.090 0.5514
275 -0.080 0.5947
275 -0.070 0.6087
275 -0.060 0.6860
275 -0.050 0.6216
275 -0.040 0.5530
275 -0.030 0.4674
275 -0.020 0.3137
275 -0.010 0.0758
275 0.000 0.2687
275 0.010 0.5258
275 0.020 0.5732
275 0.030 0.5210
275 0.040 0.5077
275 0.050 0.3468
275 0.060 0.1212
275 0.070 0.0070
275 0.080 0.0034
275 0.090 0.0039
275 0.100 0.0465
275 0.110 0.0391
275 0.120 0.1207
275 0.130 0.1747
275 0.140 0.2902
275 0.150 0.4193
300 -0.200 0.6267
300 -0.190 0.4151
300 -0.180 0.2878
300 -0.170 0.1370
300 -0.160 0.1590
300 -0.150 0.1453
300 -0.140 0.0285
300 -0.130 0.2643
300 -0.120 0.2714
300 -0.110 0.5183
300 -0.100 0.4547
300 -0.090 0.4904
300 -0.080 0.5095
300 -0.070 0.5262
300 -0.060 0.4784
300 -0.050 0.5137
300 -0.040 0.4711
300 -0.030 0.2507
300 -0.020 0.1535
300 -0.010 0.0964
300 0.000 0.1794
300 0.010 0.4479
300 0.020 0.5090
300 0.030 0.4999
300 0.040 0.4830
300 0.050 0.3930
300 0.060 0.2752
300 0.070 0.0040
300 0.080 0.0095
300 0.090 0.0074
300 0.100 0.0162
300 0.110 0.0395
300 0.120 0.0232
300 0.130 0.1143
300 0.140 0.1376
300 0.150 0.0823
325 -0.200 0.4443
325 -0.190 0.2464
325 -0.180 0.1525
325 -0.170 0.2521
325 -0.160 0.0385
325 -0.150 0.0775
325 -0.140 0.0793
325 -0.130 0.1344
325 -0.120 0.2863
325 -0.110 0.4048
325 -0.100 0.3735
325 -0.090 0.4276
325 -0.080 0.4663
325 -0.070 0.4168
325 -0.060 0.4742
325 -0.050 0.3982
325 -0.040 0.1930
325 -0.030 0.1484
325 -0.020 0.0978
325 -0.010 0.0835
325 0.000 0.0154
325 0.010 0.0546
325 0.020 0.3402
325 0.030 0.3911
325 0.040 0.3353
325 0.050 0.2290
325 0.060 0.1792
325 0.070 0.0009
325 0.080 0.0029
325 0.090 0.0128
325 0.100 0.0085
325 0.110 0.0160
325 0.120 0.0087
325 0.130 0.0078
325 0.140 0.0454
325 0.150 0.0457
350 -0.200 0.4642
350 -0.190 0.2509
350 -0.180 0.2241
350 -0.170 0.0743
350 -0.160 0.1062
350 -0.150 0.1474
350 -0.140 0.0872
350 -0.130 0.0799
350 -0.120 0.1432
350 -0.110 0.1030
350 -0.100 0.2155
350 -0.090 0.3804
350 -0.080 0.3255
350 -0.070 0.3292
350 -0.060 0.3100
350 -0.050 0.3503
350 -0.040 0.1973
350 -0.030 0.1709
350 -0.020 0.1493
350 -0.010 0.0731
350 0.000 0.0180
350 0.010 0.2053
350 0.020 0.3287
350 0.030 0.2627
350 0.040 0.2205
350 0.050 0.1603
350 0.060 0.0302
350 0.070 0.0018
350 0.080 0.0030
350 0.090 0.0050
350 0.100 0.0024
350 0.110 0.0061
350 0.120 0.0327
350 0.130 0.0561
350 0.140 0.0829
350 0.150 0.0598
375 -0.200 0.2030
375 -0.190 0.2787
375 -0.180 0.1186
375 -0.170 0.1149
375 -0.160 0.0908
375 -0.150 0.0684
375 -0.140 0.1312
375 -0.130 0.1342
375 -0.120 0.1170
375 -0.110 0.2331
375 -0.100 0.3619
375 -0.090 0.1869
375 -0.080 0.2825
375 -0.070 0.2278
375 -0.060 0.2827
375 -0.050 0.2913
375 -0.040 0.2461
375 -0.030 0.1730
375 -0.020 0.1163
375 -0.010 0.0983
375 0.000 0.0554
375 0.010 0.1096
375 0.020 0.0937
375 0.030 0.1523
375 0.040 0.1032
375 0.050 0.0712
375 0.060 0.0487
375 0.070 0.0006
375 0.080 0.0110
375 0.090 0.0055
375 0.100 0.0074
375 0.110 0.0052
375 0.120 0.0342
375 0.130 0.0413
375 0.140 0.0352
375 0.150 0.0283
400 -0.200 0.0855
400 -0.190 0.2593
400 -0.180 0.1333
400 -0.170 0.1297
400 -0.160 0.1454
400 -0.150 0.0806
400 -0.140 0.0415
400 -0.130 0.0331
400 -0.120 0.0765
400 -0.110 0.1501
400 -0.100 0.1949
400 -0.090 0.2030
400 -0.080 0.1684
400 -0.070 0.1919
400 -0.060 0.1131
400 -0.050 0.1587
400 -0.040 0.1941
400 -0.030 0.1462
400 -0.020 0.0404
400 -0.010 0.1134
400 0.000 0.0605
400 0.010 0.0564
400 0.020 0.0987
400 0.030 0.0571
400 0.040 0.1016
400 0.050 0.0818
400 0.060 0.0282
400 0.070 0.0047
400 0.080 0.0020
400 0.090 0.0146
400 0.100 0.0047
400 0.110 0.0400
400 0.120 0.0113
400 0.130 0.0167
400 0.140 0.0204
400 0.150 0.0078
425 -0.200 0.1631
425 -0.190 0.0384
425 -0.180 0.0904
425 -0.170 0.0202
425 -0.160 0.0147
425 -0.150 0.0590
425 -0.140 0.0161
425 -0.130 0.0127
425 -0.120 0.1027
425 -0.110 0.0864
425 -0.100 0.0961
425 -0.090 0.1397
425 -0.080 0.1960
425 -0.070 0.1514
425 -0.060 0.2699
425 -0.050 0.1947
425 -0.040 0.2004
425 -0.030 0.1492
425 -0.020 0.1371
425 -0.010 0.0579
425 0.000 0.0299
425 0.010 0.0210
425 0.020 0.0256
425 0.030 0.0788
425 0.040 0.0581
425 0.050 0.0154
425 0.060 0.0302
425 0.070 0.0022
425 0.080 0.0065
425 0.090 0.0089
425 0.100 0.0133
425 0.110 0.0062
425 0.120 0.0061
425 0.130 0.0045
425 0.140 0.0260
425 0.150 0.0580
450 -0.200 0.1134
450 -0.190 0.0763
450 -0.180 0.0362
450 -0.170 0.0134
450 -0.160 0.0103
450 -0.150 0.0267
450 -0.140 0.0234
450 -0.130 0.1003
450 -0.120 0.0548
450 -0.110 0.1053
450 -0.100 0.1400
450 -0.090 0.1580
450 -0.080 0.1066
450 -0.070 0.1313
450 -0.060 0.2182
450 -0.050 0.2022
450 -0.040 0.1192
450 -0.030 0.0849
450 -0.020 0.0688
450 -0.010 0.0310
450 0.000 0.0258
450 0.010 0.0277
450 0.020 0.0559
450 0.030 0.0445
450 0.040 0.0282
450 0.050 0.0184
450 0.060 0.0106
450 0.070 0.0013
450 0.080 0.0117
450 0.090 0.0039
450 0.100 0.0055
450 0.110 0.0037
450 0.120 0.0099
450 0.130 0.0119
450 0.140 0.0219
450 0.150 0.0428
475 -0.200 0.0617
475 -0.190 0.0616
475 -0.180 0.0387
475 -0.170 0.0115
475 -0.160 0.0224
475 -0.150 0.0216
475 -0.140 0.0096
475 -0.130 0.0086
475 -0.120 0.0530
475 -0.110 0.0519
475 -0.100 0.1093
475 -0.090 0.0580
475 -0.080 0.1080
475 -0.070 0.1084
475 -0.060 0.1246
475 -0.050 0.0884
475 -0.040 0.0572
475 -0.030 0.0853
475 -0.020 0.0423
475 -0.010 0.0194
475 0.000 0.0140
475 0.010 0.0062
475 0.020 0.0164
475 0.030 0.0069
475 0.040 0.0365
475 0.050 0.0215
475 0.060 0.0177
475 0.070 0.0014
475 0.080 0.0104
475 0.090 0.0082
475 0.100 0.0035
475 0.110 0.0193
475 0.120 0.0110
475 0.130 0.0013
475 0.140 0.1088
475 0.150 0.0520
500 -0.200 0.0549
500 -0.190 0.0374
500 -0.180 0.0287
500 -0.170 0.0243
500 -0.160 0.0163
500 -0.150 0.0083
500 -0.140 0.0127
500 -0.130 0.0128
500 -0.120 0.0485
500 -0.110 0.0816
500 -0.100 0.1016
500 -0.090 0.0647
500 -0.080 0.0543
500 -0.070 0.0964
500 -0.060 0.1228
500 -0.050 0.0595
500 -0.040 0.0605
500 -0.030 0.0280
500 -0.020 0.0397
500 -0.010 0.0218
500 0.000 0.0065
500 0.010 0.0023
500 0.020 0.0106
500 0.030 0.0225
500 0.040 0.0082
500 0.050 0.0124
500 0.060 0.0028
500 0.070 0.0044
500 0.080 0.0095
500 0.090 0.0114
500 0.100 0.0257
500 0.110 0.0048
500 0.120 0.0133
500 0.130 0.0428
500 0.140 0.1110
500 0.150 0.1172
525 -0.200 0.0424
525 -0.190 0.0057
525 -0.180 0.0112
525 -0.170 0.0107
525 -0.160 0.0041
525 -0.150 0.0076
525 -0.140 0.0202
525 -0.130 0.0454
525 -0.120 0.0515
525 -0.110 0.0520
525 -0.100 0.0372
525 -0.090 0.0385
525 -0.080 0.0576
525 -0.070 0.0375
525 -0.060 0.0580
525 -0.050 0.0219
525 -0.040 0.0148
525 -0.030 0.0090
525 -0.020 0.0260
525 -0.010 0.0135
525 0.000 0.0057
525 0.010 0.0147
525 0.020 0.0182
525 0.030 0.0077
525 0.040 0.0067
525 0.050 0.0057
525 0.060 0.0015
525 0.070 0.0023
525 0.080 0.0040
525 0.090 0.0092
525 0.100 0.0151
525 0.110 0.0028
525 0.120 0.0417
525 0.130 0.0053
525 0.140 0.0265
525 0.150 0.0127
550 -0.200 0.0238
550 -0.190 0.0195
550 -0.180 0.0038
550 -0.170 0.0109
550 -0.160 0.0059
550 -0.150 0.0041
550 -0.140 0.0034
550 -0.130 0.0256
550 -0.120 0.0257
550 -0.110 0.0474
550 -0.100 0.0172
550 -0.090 0.0269
550 -0.080 0.0380
550 -0.070 0.0319
550 -0.060 0.0165
550 -0.050 0.0027
550 -0.040 0.0026
550 -0.030 0.0091
550 -0.020 0.0049
550 -0.010 0.0079
550 0.000 0.0056
550 0.010 0.0035
550 0.020 0.0110
550 0.030 0.0085
550 0.040 0.0057
550 0.050 0.0040
550 0.060 0.0015
550 0.070 0.0027
550 0.080 0.0026
550 0.090 0.0073
550 0.100 0.0047
550 0.110 0.0068
550 0.120 0.0502
550 0.130 0.0132
550 0.140 0.0534
550 0.150 0.0924
575 -0.200 0.0166
575 -0.190 0.0237
575 -0.180 0.0065
575 -0.170 0.0111
575 -0.160 0.0013
575 -0.150 0.0012
575 -0.140 0.0074
575 -0.130 0.0014
575 -0.120 0.0166
575 -0.110 0.0359
575 -0.100 0.0382
575 -0.090 0.0113
575 -0.080 0.0104
575 -0.070 0.0175
575 -0.060 0.0190
575 -0.050 0.0045
575 -0.040 0.0086
575 -0.030 0.0104
575 -0.020 0.0058
575 -0.010 0.0036
575 0.000 0.0017
575 0.010 0.0017
575 0.020 0.0015
575 0.030 0.0044
575 0.040 0.0042
575 0.050 0.0039
575 0.060 0.0011
575 0.070 0.0022
575 0.080 0.0058
575 0.090 0.0066
575 0.100 0.0127
575 0.110 0.0111
575 0.120 0.0367
575 0.130 0.0486
575 0.140 0.0149
575 0.150 0.1295
600 -0.200 0.0143
600 -0.190 0.0248
600 -0.180 0.0098
600 -0.170 0.0047
600 -0.160 0.0030
600 -0.150 0.0019
600 -0.140 0.0041
600 -0.130 0.0015
600 -0.120 0.0151
600 -0.110 0.0063
600 -0.100 0.0030
600 -0.090 0.0201
600 -0.080 0.0149
600 -0.070 0.0166
600 -0.060 0.0126
600 -0.050 0.0067
600 -0.040 0.0090
600 -0.030 0.0018
600 -0.020 0.0021
600 -0.010 0.0019
600 0.000 0.0022
600 0.010 0.0020
600 0.020 0.0024
600 0.030 0.0020
600 0.040 0.0009
600 0.050 0.0024
600 0.060 0.0010
600 0.070 0.0014
600 0.080 0.0014
600 0.090 0.0067
600 0.100 0.0074
600 0.110 0.0054
600 0.120 0.0208
600 0.130 0.0253
600 0.140 0.0315
600 0.150 0.1090
625 -0.200 0.0135
625 -0.190 0.0010
625 -0.180 0.0142
625 -0.170 0.0063
625 -0.160 0.0032
625 -0.150 0.0009
625 -0.140 0.0075
625 -0.130 0.0142
625 -0.120 0.0287
625 -0.110 0.0114
625 -0.100 0.0131
625 -0.090 0.0162
625 -0.080 0.0099
625 -0.070 0.0113
625 -0.060 0.0136
625 -0.050 0.0091
625 -0.040 0.0011
625 -0.030 0.0016
625 -0.020 0.0023
625 -0.010 0.0034
625 0.000 0.0011
625 0.010 0.0035
625 0.020 0.0008
625 0.030 0.0012
625 0.040 0.0022
625 0.050 0.0011
625 0.060 0.0009
625 0.070 0.0044
625 0.080 0.0016
625 0.090 0.0057
625 0.100 0.0033
625 0.110 0.0068
625 0.120 0.0147
625 0.130 0.0248
625 0.140 0.0215
625 0.150 0.0717
650 -0.200 0.0080
650 -0.190 0.0046
650 -0.180 0.0061
650 -0.170 0.0023
650 -0.160 0.0027
650 -0.150 0.0013
650 -0.140 0.0028
650 -0.130 0.0029
650 -0.120 0.0084
650 -0.110 0.0178
650 -0.100 0.0219
650 -0.090 0.0212
650 -0.080 0.0095
650 -0.070 0.0145
650 -0.060 0.0020
650 -0.050 0.0066
650 -0.040 0.0011
650 -0.030 0.0003
650 -0.020 0.0009
650 -0.010 0.0016
650 0.000 0.0029
650 0.010 0.0010
650 0.020 0.0015
650 0.030 0.0013
650 0.040 0.0004
650 0.050 0.0034
650 0.060 0.0047
650 0.070 0.0009
650 0.080 0.0027
650 0.090 0.0051
650 0.100 0.0076
650 0.110 0.0083
650 0.120 0.0060
650 0.130 0.0209
650 0.140 0.0144
650 0.150 0.0135
675 -0.200 0.0142
675 -0.190 0.0023
675 -0.180 0.0067
675 -0.170 0.0030
675 -0.160 0.0016
675 -0.150 0.0014
675 -0.140 0.0015
675 -0.130 0.0020
675 -0.120 0.0032
675 -0.110 0.0148
675 -0.100 0.0030
675 -0.090 0.0073
675 -0.080 0.0082
675 -0.070 0.0111
675 -0.060 0.0077
675 -0.050 0.0011
675 -0.040 0.0012
675 -0.030 0.0009
675 -0.020 0.0003
675 -0.010 0.0006
675 0.000 0.0014
675 0.010 0.0010
675 0.020 0.0011
675 0.030 0.0019
675 0.040 0.0022
675 0.050 0.0008
675 0.060 0.0020
675 0.070 0.0036
675 0.080 0.0035
675 0.090 0.0076
675 0.100 0.0096
675 0.110 0.0146
675 0.120 0.0121
675 0.130 0.0077
675 0.140 0.0265
675 0.150 0.0320
700 -0.200 0.0057
700 -0.190 0.0051
700 -0.180 0.0054
700 -0.170 0.0021
700 -0.160 0.0013
700 -0.150 0.0049
700 -0.140 0.0062
700 -0.130 0.0026
700 -0.120 0.0044
700 -0.110 0.0017
700 -0.100 0.0082
700 -0.090 0.0087
700 -0.080 0.0079
700 -0.070 0.0016
700 -0.060 0.0041
700 -0.050 0.0012
700 -0.040 0.0014
700 -0.030 0.0010
700 -0.020 0.0009
700 -0.010 0.0013
700 0.000 0.0008
700 0.010 0.0008
700 0.020 0.0008
700 0.030 0.0020
700 0.040 0.0009
700 0.050 0.0023
700 0.060 0.0020
700 0.070 0.0034
700 0.080 0.0118
700 0.090 0.0062
700 0.100 0.0150
700 0.110 0.0194
700 0.120 0.0248
700 0.130 0.0241
700 0.140 0.0328
700 0.150 0.0180
725 -0.200 0.0051
725 -0.190 0.0056
725 -0.180 0.0019
725 -0.170 0.0018
725 -0.160 0.0016
725 -0.150 0.0014
725 -0.140 0.0023
725 -0.130 0.0034
725 -0.120 0.0028
725 -0.110 0.0022
725 -0.100 0.0010
725 -0.090 0.0055
725 -0.080 0.0042
725 -0.070 0.0015
725 -0.060 0.0016
725 -0.050 0.0016
725 -0.040 0.0008
725 -0.030 0.0015
725 -0.020 0.0010
725 -0.010 0.0013
725 0.000 0.0020
725 0.010 0.0020
725 0.020 0.0011
725 0.030 0.0019
725 0.040 0.0028
725 0.050 0.0022
725 0.060 0.0035
725 0.070 0.0032
725 0.080 0.0045
725 0.090 0.0066
725 0.100 0.0144
725 0.110 0.0182
725 0.120 0.0363
725 0.130 0.0302
725 0.140 0.0365
725 0.150 0.0374
750 -0.200 0.0056
750 -0.190 0.0045
750 -0.180 0.0047
750 -0.170 0.0019
750 -0.160 0.0021
750 -0.150 0.0009
750 -0.140 0.0018
750 -0.130 0.0018
750 -0.120 0.0046
750 -0.110 0.0032
750 -0.100 0.0042
750 -0.090 0.0024
750 -0.080 0.0046
750 -0.070 0.0009
750 -0.060 0.0008
750 -0.050 0.0011
750 -0.040 0.0016
750 -0.030 0.0015
750 -0.020 0.0005
750 -0.010 0.0022
750 0.000 0.0022
750 0.010 0.0011
750 0.020 0.0023
750 0.030 0.0032
750 0.040 0.0006
750 0.050 0.0020
750 0.060 0.0067
750 0.070 0.0072
750 0.080 0.0054
750 0.090 0.0102
750 0.100 0.0128
750 0.110 0.0136
750 0.120 0.0347
750 0.130 0.0363
750 0.140 0.0261
750 0.150 0.0661
775 -0.200 0.0083
775 -0.190 0.0046
775 -0.180 0.0037
775 -0.170 0.0022
775 -0.160 0.0028
775 -0.150 0.0036
775 -0.140 0.0004
775 -0.130 0.0004
775 -0.120 0.0013
775 -0.110 0.0048
775 -0.100 0.0029
775 -0.090 0.0007
775 -0.080 0.0022
775 -0.070 0.0025
775 -0.060 0.0015
775 -0.050 0.0009
775 -0.040 0.0018
775 -0.030 0.0012
775 -0.020 0.0019
775 -0.010 0.0024
775 0.000 0.0017
775 0.010 0.0011
775 0.020 0.0025
775 0.030 0.0016
775 0.040 0.0008
775 0.050 0.0020
775 0.060 0.0061
775 0.070 0.0136
775 0.080 0.0075
775 0.090 0.0088
775 0.100 0.0060
775 0.110 0.0348
775 0.120 0.0386
775 0.130 0.0482
775 0.140 0.0707
775 0.150 0.0642
800 -0.200 0.0066
800 -0.190 0.0022
800 -0.180 0.0009
800 -0.170 0.0044
800 -0.160 0.0084
800 -0.150 0.0030
800 -0.140 0.0006
800 -0.130 0.0017
800 -0.120 0.0037
800 -0.110 0.0010
800 -0.100 0.0019
800 -0.090 0.0039
800 -0.080 0.0039
800 -0.070 0.0009
800 -0.060 0.0023
800 -0.050 0.0006
800 -0.040 0.0033
800 -0.030 0.0012
800 -0.020 0.0013
800 -0.010 0.0024
800 0.000 0.0014
800 0.010 0.0024
800 0.020 0.0030
800 0.030 0.0044
800 0.040 0.0029
800 0.050 0.0046
800 0.060 0.0045
800 0.070 0.0122
800 0.080 0.0156
800 0.090 0.0146
800 0.100 0.0225
800 0.110 0.0175
800 0.120 0.0205
800 0.130 0.0319
800 0.140 0.0366
800 0.150 0.0817
825 -0.200 0.0066
825 -0.190 0.0032
825 -0.180 0.0038
825 -0.170 0.0060
825 -0.160 0.0003
825 -0.150 0.0070
825 -0.140 0.0023
825 -0.130 0.0030
825 -0.120 0.0034
825 -0.110 0.0039
825 -0.100 0.0029
825 -0.090 0.0018
825 -0.080 0.0022
825 -0.070 0.0014
825 -0.060 0.0006
825 -0.050 0.0022
825 -0.040 0.0018
825 -0.030 0.0014
825 -0.020 0.0011
825 -0.010 0.0047
825 0.000 0.0015
825 0.010 0.0018
825 0.020 0.0077
825 0.030 0.0029
825 0.040 0.0025
825 0.050 0.0040
825 0.060 0.0060
825 0.070 0.0109
825 0.080 0.0091
825 0.090 0.0124
825 0.100 0.0274
825 0.110 0.0164
825 0.120 0.0260
825 0.130 0.0411
825 0.140 0.0612
825 0.150 0.1053
850 -0.200 0.0141
850 -0.190 0.0057
850 -0.180 0.0104
850 -0.170 0.0030
850 -0.160 0.0043
850 -0.150 0.0007
850 -0.140 0.0027
850 -0.130 0.0023
850 -0.120 0.0016
850 -0.110 0.0036
850 -0.100 0.0017
850 -0.090 0.0020
850 -0.080 0.0015
850 -0.070 0.0015
850 -0.060 0.0019
850 -0.050 0.0016
850 -0.040 0.0028
850 -0.030 0.0028
850 -0.020 0.0013
850 -0.010 0.0018
850 0.000 0.0006
850 0.010 0.0025
850 0.020 0.0008
850 0.030 0.0039
850 0.040 0.0057
850 0.050 0.0045
850 0.060 0.0044
850 0.070 0.0067
850 0.080 0.0018
850 0.090 0.0147
850 0.100 0.0098
850 0.110 0.0383
850 0.120 0.0319
850 0.130 0.0452
850 0.140 0.0524
850 0.150 0.0846
875 -0.200 0.0022
875 -0.190 0.0082
875 -0.180 0.0070
875 -0.170 0.0022
875 -0.160 0.0024
875 -0.150 0.0038
875 -0.140 0.0035
875 -0.130 0.0028
875 -0.120 0.0035
875 -0.110 0.0027
875 -0.100 0.0008
875 -0.090 0.0030
875 -0.080 0.0011
875 -0.070 0.0026
875 -0.060 0.0028
875 -0.050 0.0013
875 -0.040 0.0038
875 -0.030 0.0018
875 -0.020 0.0030
875 -0.010 0.0019
875 0.000 0.0059
875 0.010 0.0038
875 0.020 0.0022
875 0.030 0.0038
875 0.040 0.0048
875 0.050 0.0052
875 0.060 0.0031
875 0.070 0.0075
875 0.080 0.0116
875 0.090 0.0280
875 0.100 0.0140
875 0.110 0.0217
875 0.120 0.0150
875 0.130 0.0281
875 0.140 0.0232
875 0.150 0.0467
900 -0.200 0.0125
900 -0.190 0.0046
900 -0.180 0.0063
900 -0.170 0.0081
900 -0.160 0.0064
900 -0.150 0.0047
900 -0.140 0.0096
900 -0.130 0.0087
900 -0.120 0.0014
900 -0.110 0.0051
900 -0.100 0.0025
900 -0.090 0.0030
900 -0.080 0.0047
900 -0.070 0.0018
900 -0.060 0.0028
900 -0.050 0.0035
900 -0.040 0.0018
900 -0.030 0.0024
900 -0.020 0.0012
900 -0.010 0.0030
900 0.000 0.0036
900 0.010 0.0016
900 0.020 0.0015
900 0.030 0.0044
900 0.040 0.0055
900 0.050 0.0065
900 0.060 0.0056
900 0.070 0.0135
900 0.080 0.0093
900 0.090 0.0073
900 0.100 0.0128
900 0.110 0.0140
900 0.120 0.0334
900 0.130 0.0158
900 0.140 0.0173
900 0.150 0.0489


==> data/alloy/cuau128_frogs_ties.dat <==
c T
0.0000 200
0.2500 200
nan nan
0.2500 200
0.5000 200
nan nan
0.5000 200
0.7500 200
nan nan
0.7500 200
1.0000 200
nan nan
0.0000 225
0.2500 225
nan nan
0.2500 225
0.5000 225
nan nan
0.5000 225
0.7500 225
nan nan
0.7500 225
1.0000 225
nan nan
0.0000 250
0.2500 250
nan nan
0.2500 250
0.5000 250
nan nan
0.5000 250
1.0000 250
nan nan
0.0000 275
0.2500 275
nan nan
0.2500 275
0.5000 275
nan nan
0.5000 275
0.9922 275
nan nan
0.0000 300
0.2500 300
nan nan
0.2500 300
0.5000 300
nan nan
0.5000 300
0.9922 300
nan nan
0.0000 325
0.2500 325
nan nan
0.2500 325
0.5000 325
nan nan
0.5000 325
0.9922 325
nan nan
0.0000 350
0.2500 350
nan nan
0.2500 350
0.5000 350
nan nan
0.5000 350
0.9844 350
nan nan
0.0000 375
0.2500 375
nan nan
0.2500 375
0.5000 375
nan nan
0.5000 375
0.7656 375
nan nan
0.7656 375
0.9688 375
nan nan
0.0000 400
0.2500 400
nan nan
0.2500 400
0.5000 400
nan nan
0.5000 400
0.9688 400
nan nan
0.0078 425
0.2500 425
nan nan
0.2500 425
0.5000 425
nan nan
0.5000 425
0.9531 425
nan nan
0.0078 450
0.2500 450
nan nan
0.2500 450
0.5000 450
nan nan
0.5000 450
0.9297 450
nan nan
0.0156 475
0.2500 475
nan nan
0.2500 475
0.5000 475
nan nan
0.5000 475
0.8750 475
nan nan
0.8750 475
0.9297 475
nan nan
0.0156 500
0.2500 500
nan nan
0.2500 500
0.5000 500
nan nan
0.5000 500
0.8828 500
nan nan
0.0156 525
0.2500 525
nan nan
0.2500 525
0.5000 525
nan nan
0.5000 525
0.8750 525
nan nan
0.0234 550
0.2500 550
nan nan
0.2500 550
0.5000 550
nan nan
0.5000 550
0.8125 550
nan nan
0.0234 575
0.2500 575
nan nan
0.2500 575
0.5000 575
nan nan
0.5000 575
0.8125 575
nan nan
0.0391 600
0.2500 600
nan nan
0.2500 600
0.5000 600
nan nan
0.5000 600
0.7188 600
nan nan
0.7188 600
0.8125 600
nan nan
0.0391 625
0.2500 625
nan nan
0.2500 625
0.5000 625
nan nan
0.5000 625
0.7266 625
nan nan
0.7266 625
0.7891 625
nan nan
0.0391 650
0.2422 650
nan nan
0.2500 650
0.5000 650
nan nan
0.5000 650
0.7578 650
nan nan
0.0781 675
0.2266 675
nan nan
0.2656 675
0.4766 675
nan nan
0.5000 675
0.6328 675
nan nan
0.7266 675
0.7734 675
nan nan
0.2656 700
0.5078 700
nan nan
0.5078 700
0.6875 700
nan nan
0.6875 700
0.7578 700
nan nan
0.2422 725
0.2812 725
nan nan
0.2812 725
0.3516 725
nan nan
0.3516 725
0.3906 725
nan nan
0.5156 725
0.5781 725
nan nan
0.6094 725
0.6797 725
nan nan
0.7422 725
0.7969 725
nan nan
0.5000 750
0.5469 750
nan nan
0.6406 750
0.7578 750
nan nan


==> data/alloy/cuau128_ref_bounds.dat <==
c T
0.0000 200
0.0000 225
0.0000 250
0.0000 275
0.0000 300
0.0000 325
0.0000 350
0.0000 375
0.0000 400
0.0078 425
0.0078 450
0.0156 475
0.0234 500
0.0312 525
0.0391 550
0.0391 575
0.0547 600
0.0625 625
0.0781 650
0.0938 675
0.1094 700
0.1328 725
0.1562 750
0.2344 750
0.2344 725
0.2344 700
0.2422 675
0.2422 650
0.2422 625
0.2422 600
0.2422 575
0.2500 550
0.2500 525
0.2500 500
0.2500 475
0.2500 450
0.2500 425
0.2500 400
0.2500 375
0.2500 350
0.2500 325
0.2500 300
0.2500 275
0.2500 250
0.2500 225
0.2500 200
0.0000 200
nan nan
0.2500 200
0.2500 225
0.2500 250
0.2500 275
0.2500 300
0.2500 325
0.2500 350
0.2500 375
0.2500 400
0.2500 425
0.2500 450
0.2500 475
0.2500 500
0.2500 525
0.2500 550
0.2578 575
0.2578 600
0.2578 625
0.2656 650
0.2734 675
0.2812 700
0.2812 725
0.3828 725
0.4297 700
0.4922 675
0.4922 650
0.5000 625
0.5000 600
0.5000 575
0.5000 550
0.5000 525
0.5000 500
0.5000 475
0.5000 450
0.5000 425
0.5000 400
0.5000 375
0.5000 350
0.5000 325
0.5000 300
0.5000 275
0.5000 250
0.5000 225
0.5000 200
0.2500 200
nan nan
0.5000 200
0.5000 225
0.5000 250
0.5000 275
0.5000 300
0.5000 325
0.5000 350
0.5000 375
0.5000 400
0.5000 425
0.5000 450
0.5000 475
0.5000 500
0.5000 525
0.5000 550
0.5000 575
0.5000 600
0.5000 625
0.5000 650
0.5000 675
0.6094 675
0.6562 650
0.6875 625
0.7188 600
0.7578 575
0.7812 550
0.8047 525
0.8203 500
0.8438 475
0.8672 450
0.8906 425
0.7578 400
0.7578 375
0.7500 350
0.7500 325
0.7500 300
0.7500 275
0.7500 250
0.7500 225
0.7500 200
0.5000 200
nan nan
0.7500 200
0.7500 225
0.7500 250
0.7500 275
0.7500 300
0.7500 325
0.7578 350
0.7578 375
0.7578 400
0.9141 400
0.9375 375
0.9531 350
0.9688 325
0.9844 300
0.9922 275
0.9922 250
1.0000 225
1.0000 200
0.7500 200
nan nan


==> data/alloy/cuau128_ref_ties.dat <==
c T
0.0000 200
0.2500 200
nan nan
0.2500 200
0.5000 200
nan nan
0.5000 200
0.7500 200
nan nan
0.7500 200
1.0000 200
nan nan
0.0000 225
0.2500 225
nan nan
0.2500 225
0.5000 225
nan nan
0.5000 225
0.7500 225
nan nan
0.7500 225
1.0000 225
nan nan
0.0000 250
0.2500 250
nan nan
0.2500 250
0.5000 250
nan nan
0.5000 250
0.7500 250
nan nan
0.7500 250
0.9922 250
nan nan
0.0000 275
0.2500 275
nan nan
0.2500 275
0.5000 275
nan nan
0.5000 275
0.7500 275
nan nan
0.7500 275
0.9922 275
nan nan
0.0000 300
0.2500 300
nan nan
0.2500 300
0.5000 300
nan nan
0.5000 300
0.7500 300
nan nan
0.7500 300
0.9844 300
nan nan
0.0000 325
0.2500 325
nan nan
0.2500 325
0.5000 325
nan nan
0.5000 325
0.7500 325
nan nan
0.7500 325
0.9688 325
nan nan
0.0000 350
0.2500 350
nan nan
0.2500 350
0.5000 350
nan nan
0.5000 350
0.7500 350
nan nan
0.7578 350
0.9531 350
nan nan
0.0000 375
0.2500 375
nan nan
0.2500 375
0.5000 375
nan nan
0.5000 375
0.7578 375
nan nan
0.7578 375
0.9375 375
nan nan
0.0000 400
0.2500 400
nan nan
0.2500 400
0.5000 400
nan nan
0.5000 400
0.7578 400
nan nan
0.7578 400
0.9141 400
nan nan
0.0078 425
0.2500 425
nan nan
0.2500 425
0.5000 425
nan nan
0.5000 425
0.8906 425
nan nan
0.0078 450
0.2500 450
nan nan
0.2500 450
0.5000 450
nan nan
0.5000 450
0.8672 450
nan nan
0.0156 475
0.2500 475
nan nan
0.2500 475
0.5000 475
nan nan
0.5000 475
0.8438 475
nan nan
0.0234 500
0.2500 500
nan nan
0.2500 500
0.5000 500
nan nan
0.5000 500
0.8203 500
nan nan
0.0312 525
0.2500 525
nan nan
0.2500 525
0.5000 525
nan nan
0.5000 525
0.8047 525
nan nan
0.0391 550
0.2500 550
nan nan
0.2500 550
0.5000 550
nan nan
0.5000 550
0.7812 550
nan nan
0.0391 575
0.2422 575
nan nan
0.2578 575
0.5000 575
nan nan
0.5000 575
0.7578 575
nan nan
0.0547 600
0.2422 600
nan nan
0.2578 600
0.5000 600
nan nan
0.5000 600
0.7188 600
nan nan
0.0625 625
0.2422 625
nan nan
0.2578 625
0.5000 625
nan nan
0.5000 625
0.6875 625
nan nan
0.0781 650
0.2422 650
nan nan
0.2656 650
0.4922 650
nan nan
0.5000 650
0.6562 650
nan nan
0.0938 675
0.2422 675
nan nan
0.2734 675
0.4922 675
nan nan
0.5000 675
0.6094 675
nan nan
0.1094 700
0.2344 700
nan nan
0.2812 700
0.4297 700
nan nan
0.1328 725
0.2344 725
nan nan
0.2812 725
0.3828 725
nan nan
0.1562 750
0.2344 750
nan nan


==> data/alloy/cuau128_tangent_dsi_A.dat <==
c f
0.00000 -0.000000
0.25000 -0.034354
nan nan
0.25000 -0.034354
0.50000 -0.036425
nan nan
0.50000 -0.036425
0.75000 -0.018939
nan nan
0.75000 -0.018939
1.00000 -0.000001
nan nan


==> data/alloy/cuau128_tangent_dsi_B.dat <==
c f
0.11719 -0.019063
0.23438 -0.033453
nan nan
0.28125 -0.036006
0.39062 -0.037079
nan nan


==> data/alloy/cuau128_tangent_ref_A.dat <==
c f
0.00000 -0.000000
0.25000 -0.034353
nan nan
0.25000 -0.034353
0.50000 -0.036424
nan nan
0.50000 -0.036424
0.75000 -0.018946
nan nan
0.75000 -0.018946
1.00000 0.000000
nan nan


==> data/alloy/cuau128_tangent_ref_B.dat <==
c f
0.10938 -0.018092
0.23438 -0.033444
nan nan
0.28125 -0.036007
0.42969 -0.037455
nan nan


==> data/bridge/cfg_Cross_t0.dat <==
i j v
0 0 1
1 0 0
2 0 1
3 0 0
4 0 0
5 0 0
6 0 1
7 0 0
8 0 1
9 0 1
10 0 1
11 0 1
12 0 0
13 0 1
14 0 1
15 0 1
16 0 1
17 0 0
18 0 0
19 0 0
20 0 0
21 0 1
22 0 0
23 0 0
24 0 1
0 1 1
1 1 1
2 1 1
3 1 1
4 1 1
5 1 1
6 1 0
7 1 0
8 1 1
9 1 1
10 1 1
11 1 0
12 1 1
13 1 1
14 1 0
15 1 1
16 1 1
17 1 1
18 1 1
19 1 1
20 1 0
21 1 1
22 1 1
23 1 1
24 1 0
0 2 0
1 2 0
2 2 0
3 2 0
4 2 0
5 2 0
6 2 1
7 2 1
8 2 1
9 2 0
10 2 0
11 2 1
12 2 1
13 2 1
14 2 0
15 2 1
16 2 1
17 2 1
18 2 1
19 2 1
20 2 0
21 2 0
22 2 1
23 2 1
24 2 0
0 3 1
1 3 0
2 3 0
3 3 1
4 3 0
5 3 0
6 3 0
7 3 1
8 3 0
9 3 1
10 3 1
11 3 1
12 3 0
13 3 0
14 3 1
15 3 1
16 3 1
17 3 1
18 3 0
19 3 0
20 3 0
21 3 0
22 3 1
23 3 1
24 3 0
0 4 1
1 4 0
2 4 0
3 4 0
4 4 0
5 4 0
6 4 0
7 4 0
8 4 0
9 4 1
10 4 0
11 4 0
12 4 1
13 4 1
14 4 0
15 4 0
16 4 1
17 4 1
18 4 0
19 4 1
20 4 0
21 4 1
22 4 0
23 4 1
24 4 1
0 5 1
1 5 0
2 5 0
3 5 1
4 5 1
5 5 1
6 5 1
7 5 1
8 5 1
9 5 1
10 5 1
11 5 1
12 5 1
13 5 0
14 5 0
15 5 0
16 5 0
17 5 0
18 5 0
19 5 0
20 5 1
21 5 1
22 5 1
23 5 1
24 5 1
0 6 0
1 6 0
2 6 1
3 6 0
4 6 0
5 6 0
6 6 0
7 6 1
8 6 1
9 6 1
10 6 1
11 6 0
12 6 1
13 6 0
14 6 1
15 6 1
16 6 1
17 6 1
18 6 1
19 6 1
20 6 1
21 6 0
22 6 0
23 6 1
24 6 1
0 7 0
1 7 0
2 7 1
3 7 0
4 7 0
5 7 0
6 7 1
7 7 1
8 7 1
9 7 1
10 7 1
11 7 0
12 7 1
13 7 0
14 7 0
15 7 0
16 7 0
17 7 1
18 7 1
19 7 1
20 7 1
21 7 0
22 7 0
23 7 1
24 7 0
0 8 1
1 8 1
2 8 0
3 8 1
4 8 1
5 8 0
6 8 0
7 8 1
8 8 1
9 8 1
10 8 1
11 8 0
12 8 0
13 8 0
14 8 0
15 8 0
16 8 1
17 8 0
18 8 1
19 8 1
20 8 0
21 8 1
22 8 1
23 8 0
24 8 0
0 9 1
1 9 1
2 9 0
3 9 0
4 9 0
5 9 1
6 9 1
7 9 0
8 9 0
9 9 1
10 9 1
11 9 1
12 9 1
13 9 1
14 9 1
15 9 1
16 9 1
17 9 0
18 9 0
19 9 1
20 9 1
21 9 1
22 9 1
23 9 1
24 9 0
0 10 0
1 10 0
2 10 0
3 10 0
4 10 0
5 10 1
6 10 1
7 10 0
8 10 0
9 10 0
10 10 1
11 10 1
12 10 1
13 10 1
14 10 1
15 10 0
16 10 1
17 10 0
18 10 1
19 10 1
20 10 1
21 10 0
22 10 1
23 10 1
24 10 0
0 11 0
1 11 0
2 11 0
3 11 0
4 11 0
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 1
11 11 1
12 11 0
13 11 0
14 11 1
15 11 1
16 11 0
17 11 0
18 11 0
19 11 1
20 11 1
21 11 1
22 11 1
23 11 1
24 11 0
0 12 0
1 12 1
2 12 1
3 12 0
4 12 0
5 12 1
6 12 1
7 12 1
8 12 0
9 12 0
10 12 1
11 12 1
12 12 1
13 12 0
14 12 1
15 12 0
16 12 0
17 12 0
18 12 0
19 12 1
20 12 0
21 12 1
22 12 1
23 12 0
24 12 0
0 13 0
1 13 0
2 13 0
3 13 1
4 13 1
5 13 1
6 13 0
7 13 1
8 13 1
9 13 1
10 13 1
11 13 0
12 13 1
13 13 1
14 13 0
15 13 1
16 13 1
17 13 0
18 13 0
19 13 0
20 13 0
21 13 0
22 13 1
23 13 0
24 13 1
0 14 0
1 14 0
2 14 0
3 14 1
4 14 1
5 14 1
6 14 0
7 14 0
8 14 0
9 14 0
10 14 1
11 14 1
12 14 1
13 14 0
14 14 1
15 14 1
16 14 1
17 14 0
18 14 0
19 14 0
20 14 0
21 14 0
22 14 0
23 14 0
24 14 0
0 15 0
1 15 0
2 15 0
3 15 1
4 15 0
5 15 1
6 15 0
7 15 1
8 15 1
9 15 0
10 15 0
11 15 1
12 15 1
13 15 1
14 15 1
15 15 1
16 15 1
17 15 0
18 15 0
19 15 0
20 15 0
21 15 0
22 15 0
23 15 0
24 15 0
0 16 0
1 16 1
2 16 0
3 16 0
4 16 0
5 16 0
6 16 1
7 16 0
8 16 0
9 16 0
10 16 0
11 16 1
12 16 0
13 16 0
14 16 1
15 16 1
16 16 1
17 16 1
18 16 1
19 16 1
20 16 0
21 16 0
22 16 0
23 16 1
24 16 1
0 17 1
1 17 1
2 17 1
3 17 1
4 17 1
5 17 1
6 17 1
7 17 1
8 17 0
9 17 0
10 17 0
11 17 1
12 17 0
13 17 1
14 17 1
15 17 1
16 17 1
17 17 1
18 17 1
19 17 1
20 17 1
21 17 0
22 17 0
23 17 0
24 17 0
0 18 0
1 18 0
2 18 1
3 18 0
4 18 1
5 18 0
6 18 1
7 18 0
8 18 0
9 18 0
10 18 1
11 18 1
12 18 0
13 18 1
14 18 1
15 18 1
16 18 1
17 18 1
18 18 0
19 18 1
20 18 1
21 18 1
22 18 0
23 18 0
24 18 0
0 19 1
1 19 0
2 19 1
3 19 0
4 19 1
5 19 0
6 19 1
7 19 0
8 19 0
9 19 1
10 19 1
11 19 0
12 19 1
13 19 1
14 19 0
15 19 0
16 19 1
17 19 1
18 19 0
19 19 0
20 19 1
21 19 1
22 19 0
23 19 0
24 19 0
0 20 0
1 20 1
2 20 1
3 20 1
4 20 0
5 20 0
6 20 1
7 20 1
8 20 0
9 20 1
10 20 0
11 20 0
12 20 1
13 20 1
14 20 0
15 20 1
16 20 1
17 20 1
18 20 1
19 20 1
20 20 0
21 20 0
22 20 1
23 20 0
24 20 0
0 21 0
1 21 1
2 21 1
3 21 1
4 21 1
5 21 0
6 21 0
7 21 0
8 21 0
9 21 0
10 21 0
11 21 0
12 21 0
13 21 1
14 21 1
15 21 1
16 21 1
17 21 1
18 21 1
19 21 1
20 21 0
21 21 0
22 21 1
23 21 1
24 21 1
0 22 1
1 22 1
2 22 1
3 22 1
4 22 1
5 22 1
6 22 0
7 22 0
8 22 1
9 22 0
10 22 1
11 22 0
12 22 1
13 22 1
14 22 1
15 22 1
16 22 1
17 22 1
18 22 0
19 22 0
20 22 0
21 22 1
22 22 0
23 22 0
24 22 1
0 23 1
1 23 1
2 23 1
3 23 1
4 23 1
5 23 1
6 23 1
7 23 1
8 23 0
9 23 1
10 23 0
11 23 1
12 23 1
13 23 0
14 23 1
15 23 1
16 23 1
17 23 1
18 23 0
19 23 0
20 23 0
21 23 0
22 23 1
23 23 0
24 23 0
0 24 0
1 24 0
2 24 1
3 24 1
4 24 0
5 24 1
6 24 1
7 24 1
8 24 1
9 24 1
10 24 0
11 24 1
12 24 1
13 24 1
14 24 1
15 24 1
16 24 1
17 24 0
18 24 0
19 24 1
20 24 0
21 24 0
22 24 1
23 24 1
24 24 1


==> data/bridge/cfg_Cross_t4.dat <==
i j v
0 0 1
1 0 0
2 0 1
3 0 0
4 0 0
5 0 1
6 0 1
7 0 1
8 0 1
9 0 1
10 0 1
11 0 1
12 0 0
13 0 1
14 0 1
15 0 1
16 0 1
17 0 0
18 0 0
19 0 1
20 0 1
21 0 1
22 0 0
23 0 0
24 0 1
0 1 1
1 1 1
2 1 1
3 1 1
4 1 1
5 1 1
6 1 1
7 1 1
8 1 1
9 1 1
10 1 1
11 1 0
12 1 1
13 1 1
14 1 1
15 1 1
16 1 1
17 1 1
18 1 1
19 1 1
20 1 0
21 1 1
22 1 1
23 1 1
24 1 1
0 2 1
1 2 1
2 2 1
3 2 0
4 2 0
5 2 0
6 2 1
7 2 1
8 2 1
9 2 1
10 2 1
11 2 1
12 2 1
13 2 1
14 2 0
15 2 1
16 2 0
17 2 1
18 2 1
19 2 1
20 2 0
21 2 1
22 2 1
23 2 1
24 2 0
0 3 1
1 3 1
2 3 1
3 3 1
4 3 0
5 3 0
6 3 0
7 3 1
8 3 1
9 3 1
10 3 1
11 3 1
12 3 0
13 3 0
14 3 1
15 3 1
16 3 1
17 3 1
18 3 0
19 3 1
20 3 1
21 3 0
22 3 1
23 3 1
24 3 0
0 4 1
1 4 1
2 4 1
3 4 1
4 4 0
5 4 1
6 4 0
7 4 0
8 4 0
9 4 1
10 4 0
11 4 1
12 4 1
13 4 1
14 4 1
15 4 0
16 4 1
17 4 1
18 4 0
19 4 1
20 4 1
21 4 1
22 4 0
23 4 1
24 4 1
0 5 1
1 5 1
2 5 1
3 5 1
4 5 1
5 5 1
6 5 1
7 5 1
8 5 1
9 5 1
10 5 1
11 5 1
12 5 1
13 5 0
14 5 1
15 5 1
16 5 1
17 5 0
18 5 0
19 5 0
20 5 1
21 5 1
22 5 1
23 5 1
24 5 1
0 6 0
1 6 1
2 6 1
3 6 0
4 6 0
5 6 0
6 6 1
7 6 1
8 6 1
9 6 1
10 6 1
11 6 0
12 6 1
13 6 0
14 6 1
15 6 1
16 6 1
17 6 1
18 6 1
19 6 1
20 6 1
21 6 0
22 6 1
23 6 1
24 6 1
0 7 0
1 7 0
2 7 1
3 7 0
4 7 1
5 7 0
6 7 1
7 7 1
8 7 1
9 7 1
10 7 1
11 7 1
12 7 1
13 7 1
14 7 0
15 7 0
16 7 0
17 7 1
18 7 1
19 7 1
20 7 1
21 7 0
22 7 1
23 7 1
24 7 1
0 8 1
1 8 1
2 8 1
3 8 1
4 8 1
5 8 1
6 8 1
7 8 1
8 8 1
9 8 1
10 8 1
11 8 1
12 8 1
13 8 0
14 8 1
15 8 1
16 8 1
17 8 1
18 8 1
19 8 1
20 8 0
21 8 1
22 8 1
23 8 0
24 8 0
0 9 1
1 9 1
2 9 1
3 9 1
4 9 1
5 9 1
6 9 1
7 9 0
8 9 1
9 9 1
10 9 1
11 9 1
12 9 1
13 9 1
14 9 1
15 9 1
16 9 1
17 9 1
18 9 0
19 9 1
20 9 1
21 9 1
22 9 1
23 9 1
24 9 1
0 10 0
1 10 0
2 10 1
3 10 0
4 10 0
5 10 1
6 10 1
7 10 1
8 10 0
9 10 0
10 10 1
11 10 1
12 10 1
13 10 1
14 10 1
15 10 0
16 10 1
17 10 0
18 10 1
19 10 1
20 10 1
21 10 1
22 10 1
23 10 1
24 10 0
0 11 1
1 11 1
2 11 1
3 11 0
4 11 1
5 11 0
6 11 1
7 11 1
8 11 0
9 11 0
10 11 1
11 11 1
12 11 1
13 11 1
14 11 1
15 11 1
16 11 1
17 11 1
18 11 1
19 11 1
20 11 1
21 11 1
22 11 1
23 11 1
24 11 0
0 12 0
1 12 1
2 12 1
3 12 0
4 12 1
5 12 1
6 12 1
7 12 1
8 12 0
9 12 1
10 12 1
11 12 1
12 12 1
13 12 0
14 12 1
15 12 1
16 12 1
17 12 1
18 12 0
19 12 1
20 12 1
21 12 1
22 12 1
23 12 1
24 12 1
0 13 1
1 13 0
2 13 0
3 13 1
4 13 1
5 13 1
6 13 0
7 13 1
8 13 1
9 13 1
10 13 1
11 13 0
12 13 1
13 13 1
14 13 0
15 13 1
16 13 1
17 13 0
18 13 0
19 13 1
20 13 0
21 13 0
22 13 1
23 13 1
24 13 1
0 14 1
1 14 1
2 14 1
3 14 1
4 14 1
5 14 1
6 14 0
7 14 1
8 14 0
9 14 1
10 14 1
11 14 1
12 14 1
13 14 0
14 14 1
15 14 1
16 14 1
17 14 0
18 14 0
19 14 1
20 14 0
21 14 0
22 14 0
23 14 1
24 14 1
0 15 0
1 15 0
2 15 1
3 15 1
4 15 0
5 15 1
6 15 0
7 15 1
8 15 1
9 15 0
10 15 0
11 15 1
12 15 1
13 15 1
14 15 1
15 15 1
16 15 1
17 15 1
18 15 0
19 15 1
20 15 1
21 15 1
22 15 0
23 15 0
24 15 0
0 16 1
1 16 1
2 16 0
3 16 0
4 16 0
5 16 1
6 16 1
7 16 0
8 16 0
9 16 0
10 16 1
11 16 1
12 16 1
13 16 0
14 16 1
15 16 1
16 16 1
17 16 1
18 16 1
19 16 1
20 16 1
21 16 0
22 16 0
23 16 1
24 16 1
0 17 1
1 17 1
2 17 1
3 17 1
4 17 1
5 17 1
6 17 1
7 17 1
8 17 1
9 17 0
10 17 1
11 17 1
12 17 1
13 17 1
14 17 1
15 17 1
16 17 1
17 17 1
18 17 1
19 17 1
20 17 1
21 17 0
22 17 1
23 17 1
24 17 1
0 18 1
1 18 0
2 18 1
3 18 0
4 18 1
5 18 1
6 18 1
7 18 0
8 18 0
9 18 1
10 18 1
11 18 1
12 18 0
13 18 1
14 18 1
15 18 1
16 18 1
17 18 1
18 18 1
19 18 1
20 18 1
21 18 1
22 18 0
23 18 1
24 18 1
0 19 1
1 19 0
2 19 1
3 19 1
4 19 1
5 19 0
6 19 1
7 19 1
8 19 0
9 19 1
10 19 1
11 19 1
12 19 1
13 19 1
14 19 0
15 19 1
16 19 1
17 19 1
18 19 0
19 19 0
20 19 1
21 19 1
22 19 1
23 19 1
24 19 0
0 20 0
1 20 1
2 20 1
3 20 1
4 20 1
5 20 0
6 20 1
7 20 1
8 20 0
9 20 1
10 20 0
11 20 0
12 20 1
13 20 1
14 20 1
15 20 1
16 20 1
17 20 1
18 20 0
19 20 1
20 20 1
21 20 1
22 20 1
23 20 0
24 20 1
0 21 0
1 21 1
2 21 1
3 21 1
4 21 1
5 21 1
6 21 1
7 21 1
8 21 0
9 21 1
10 21 1
11 21 1
12 21 0
13 21 1
14 21 1
15 21 1
16 21 1
17 21 1
18 21 1
19 21 1
20 21 1
21 21 1
22 21 1
23 21 1
24 21 1
0 22 1
1 22 1
2 22 1
3 22 1
4 22 1
5 22 1
6 22 0
7 22 1
8 22 1
9 22 1
10 22 1
11 22 0
12 22 1
13 22 1
14 22 1
15 22 1
16 22 1
17 22 1
18 22 1
19 22 1
20 22 0
21 22 1
22 22 1
23 22 0
24 22 1
0 23 1
1 23 1
2 23 1
3 23 1
4 23 1
5 23 1
6 23 1
7 23 1
8 23 1
9 23 1
10 23 1
11 23 1
12 23 1
13 23 1
14 23 1
15 23 1
16 23 1
17 23 1
18 23 0
19 23 1
20 23 1
21 23 1
22 23 1
23 23 1
24 23 0
0 24 0
1 24 0
2 24 1
3 24 1
4 24 0
5 24 1
6 24 1
7 24 1
8 24 1
9 24 1
10 24 0
11 24 1
12 24 1
13 24 1
14 24 1
15 24 1
16 24 1
17 24 0
18 24 0
19 24 1
20 24 0
21 24 1
22 24 1
23 24 1
24 24 1


==> data/bridge/cfg_Cross_t8.dat <==
i j v
0 0 1
1 0 1
2 0 1
3 0 0
4 0 0
5 0 1
6 0 1
7 0 1
8 0 1
9 0 1
10 0 1
11 0 1
12 0 1
13 0 1
14 0 1
15 0 1
16 0 1
17 0 1
18 0 1
19 0 1
20 0 1
21 0 1
22 0 1
23 0 0
24 0 1
0 1 1
1 1 1
2 1 1
3 1 1
4 1 1
5 1 1
6 1 1
7 1 1
8 1 1
9 1 1
10 1 1
11 1 1
12 1 1
13 1 1
14 1 1
15 1 1
16 1 1
17 1 1
18 1 1
19 1 1
20 1 1
21 1 1
22 1 1
23 1 1
24 1 1
0 2 1
1 2 1
2 2 1
3 2 1
4 2 1
5 2 1
6 2 1
7 2 1
8 2 1
9 2 1
10 2 1
11 2 1
12 2 1
13 2 1
14 2 1
15 2 1
16 2 1
17 2 1
18 2 1
19 2 1
20 2 1
21 2 1
22 2 1
23 2 1
24 2 1
0 3 1
1 3 1
2 3 1
3 3 1
4 3 1
5 3 1
6 3 1
7 3 1
8 3 1
9 3 1
10 3 1
11 3 1
12 3 0
13 3 1
14 3 1
15 3 1
16 3 1
17 3 1
18 3 1
19 3 1
20 3 1
21 3 1
22 3 1
23 3 1
24 3 1
0 4 1
1 4 1
2 4 1
3 4 1
4 4 1
5 4 1
6 4 1
7 4 1
8 4 1
9 4 1
10 4 1
11 4 1
12 4 1
13 4 1
14 4 1
15 4 1
16 4 1
17 4 1
18 4 1
19 4 1
20 4 1
21 4 1
22 4 1
23 4 1
24 4 1
0 5 1
1 5 1
2 5 1
3 5 1
4 5 1
5 5 1
6 5 1
7 5 1
8 5 1
9 5 1
10 5 1
11 5 1
12 5 1
13 5 1
14 5 1
15 5 1
16 5 1
17 5 1
18 5 0
19 5 1
20 5 1
21 5 1
22 5 1
23 5 1
24 5 1
0 6 1
1 6 1
2 6 1
3 6 1
4 6 1
5 6 1
6 6 1
7 6 1
8 6 1
9 6 1
10 6 1
11 6 1
12 6 1
13 6 1
14 6 1
15 6 1
16 6 1
17 6 1
18 6 1
19 6 1
20 6 1
21 6 1
22 6 1
23 6 1
24 6 1
0 7 1
1 7 1
2 7 1
3 7 1
4 7 1
5 7 1
6 7 1
7 7 1
8 7 1
9 7 1
10 7 1
11 7 1
12 7 1
13 7 1
14 7 1
15 7 1
16 7 1
17 7 1
18 7 1
19 7 1
20 7 1
21 7 1
22 7 1
23 7 1
24 7 1
0 8 1
1 8 1
2 8 1
3 8 1
4 8 1
5 8 1
6 8 1
7 8 1
8 8 1
9 8 1
10 8 1
11 8 1
12 8 1
13 8 1
14 8 1
15 8 1
16 8 1
17 8 1
18 8 1
19 8 1
20 8 1
21 8 1
22 8 1
23 8 1
24 8 1
0 9 1
1 9 1
2 9 1
3 9 1
4 9 1
5 9 1
6 9 1
7 9 1
8 9 1
9 9 1
10 9 1
11 9 1
12 9 1
13 9 1
14 9 1
15 9 1
16 9 1
17 9 1
18 9 1
19 9 1
20 9 1
21 9 1
22 9 1
23 9 1
24 9 1
0 10 1
1 10 0
2 10 1
3 10 1
4 10 1
5 10 1
6 10 1
7 10 1
8 10 1
9 10 1
10 10 1
11 10 1
12 10 1
13 10 1
14 10 1
15 10 1
16 10 1
17 10 1
18 10 1
19 10 1
20 10 1
21 10 1
22 10 1
23 10 1
24 10 1
0 11 1
1 11 1
2 11 1
3 11 1
4 11 1
5 11 1
6 11 1
7 11 1
8 11 1
9 11 1
10 11 1
11 11 1
12 11 1
13 11 1
14 11 1
15 11 1
16 11 1
17 11 1
18 11 1
19 11 1
20 11 1
21 11 1
22 11 1
23 11 1
24 11 1
0 12 1
1 12 1
2 12 1
3 12 1
4 12 1
5 12 1
6 12 1
7 12 1
8 12 1
9 12 1
10 12 1
11 12 1
12 12 1
13 12 1
14 12 1
15 12 1
16 12 1
17 12 1
18 12 1
19 12 1
20 12 1
21 12 1
22 12 1
23 12 1
24 12 1
0 13 1
1 13 1
2 13 1
3 13 1
4 13 1
5 13 1
6 13 1
7 13 1
8 13 1
9 13 1
10 13 1
11 13 1
12 13 1
13 13 1
14 13 1
15 13 1
16 13 1
17 13 1
18 13 1
19 13 1
20 13 1
21 13 1
22 13 1
23 13 1
24 13 1
0 14 1
1 14 1
2 14 1
3 14 1
4 14 1
5 14 1
6 14 1
7 14 1
8 14 1
9 14 1
10 14 1
11 14 1
12 14 1
13 14 1
14 14 1
15 14 1
16 14 1
17 14 1
18 14 1
19 14 1
20 14 1
21 14 1
22 14 1
23 14 1
24 14 1
0 15 1
1 15 1
2 15 1
3 15 1
4 15 1
5 15 1
6 15 1
7 15 1
8 15 1
9 15 1
10 15 1
11 15 1
12 15 1
13 15 1
14 15 1
15 15 1
16 15 1
17 15 1
18 15 1
19 15 1
20 15 1
21 15 1
22 15 1
23 15 1
24 15 1
0 16 1
1 16 1
2 16 1
3 16 1
4 16 1
5 16 1
6 16 1
7 16 1
8 16 1
9 16 1
10 16 1
11 16 1
12 16 1
13 16 1
14 16 1
15 16 1
16 16 1
17 16 1
18 16 1
19 16 1
20 16 1
21 16 1
22 16 1
23 16 1
24 16 1
0 17 1
1 17 1
2 17 1
3 17 1
4 17 1
5 17 1
6 17 1
7 17 1
8 17 1
9 17 1
10 17 1
11 17 1
12 17 1
13 17 1
14 17 1
15 17 1
16 17 1
17 17 1
18 17 1
19 17 1
20 17 1
21 17 1
22 17 1
23 17 1
24 17 1
0 18 1
1 18 1
2 18 1
3 18 1
4 18 1
5 18 1
6 18 1
7 18 1
8 18 1
9 18 1
10 18 1
11 18 1
12 18 1
13 18 1
14 18 1
15 18 1
16 18 1
17 18 1
18 18 1
19 18 1
20 18 1
21 18 1
22 18 1
23 18 1
24 18 1
0 19 1
1 19 1
2 19 1
3 19 1
4 19 1
5 19 1
6 19 1
7 19 1
8 19 1
9 19 1
10 19 1
11 19 1
12 19 1
13 19 1
14 19 1
15 19 1
16 19 1
17 19 1
18 19 0
19 19 1
20 19 1
21 19 1
22 19 1
23 19 1
24 19 1
0 20 1
1 20 1
2 20 1
3 20 1
4 20 1
5 20 1
6 20 1
7 20 1
8 20 1
9 20 1
10 20 1
11 20 1
12 20 1
13 20 1
14 20 1
15 20 1
16 20 1
17 20 1
18 20 1
19 20 1
20 20 1
21 20 1
22 20 1
23 20 1
24 20 1
0 21 1
1 21 1
2 21 1
3 21 1
4 21 1
5 21 1
6 21 1
7 21 1
8 21 1
9 21 1
10 21 1
11 21 1
12 21 1
13 21 1
14 21 1
15 21 1
16 21 1
17 21 1
18 21 1
19 21 1
20 21 1
21 21 1
22 21 1
23 21 1
24 21 1
0 22 1
1 22 1
2 22 1
3 22 1
4 22 1
5 22 1
6 22 1
7 22 1
8 22 1
9 22 1
10 22 1
11 22 1
12 22 1
13 22 1
14 22 1
15 22 1
16 22 1
17 22 1
18 22 1
19 22 1
20 22 1
21 22 1
22 22 1
23 22 1
24 22 1
0 23 1
1 23 1
2 23 1
3 23 1
4 23 1
5 23 1
6 23 1
7 23 1
8 23 1
9 23 1
10 23 1
11 23 1
12 23 1
13 23 1
14 23 1
15 23 1
16 23 1
17 23 1
18 23 1
19 23 1
20 23 1
21 23 1
22 23 1
23 23 1
24 23 1
0 24 1
1 24 1
2 24 1
3 24 1
4 24 1
5 24 1
6 24 1
7 24 1
8 24 1
9 24 1
10 24 1
11 24 1
12 24 1
13 24 1
14 24 1
15 24 1
16 24 1
17 24 1
18 24 1
19 24 1
20 24 1
21 24 1
22 24 1
23 24 1
24 24 1


==> data/bridge/cfg_Ord_t0.dat <==
i j v
0 0 0
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0 1
14 0 0
15 0 0
16 0 1
17 0 0
18 0 0
19 0 0
20 0 0
21 0 0
22 0 0
23 0 0
24 0 0
0 1 0
1 1 0
2 1 0
3 1 0
4 1 0
5 1 0
6 1 0
7 1 0
8 1 0
9 1 1
10 1 0
11 1 0
12 1 0
13 1 0
14 1 0
15 1 0
16 1 0
17 1 0
18 1 0
19 1 0
20 1 0
21 1 0
22 1 0
23 1 0
24 1 0
0 2 1
1 2 1
2 2 0
3 2 0
4 2 0
5 2 0
6 2 0
7 2 0
8 2 0
9 2 0
10 2 0
11 2 0
12 2 0
13 2 0
14 2 0
15 2 0
16 2 0
17 2 0
18 2 0
19 2 0
20 2 0
21 2 0
22 2 0
23 2 0
24 2 1
0 3 0
1 3 0
2 3 0
3 3 0
4 3 0
5 3 0
6 3 0
7 3 0
8 3 0
9 3 0
10 3 0
11 3 0
12 3 0
13 3 0
14 3 0
15 3 0
16 3 0
17 3 0
18 3 0
19 3 0
20 3 0
21 3 0
22 3 0
23 3 0
24 3 0
0 4 0
1 4 0
2 4 0
3 4 0
4 4 0
5 4 0
6 4 0
7 4 0
8 4 0
9 4 0
10 4 0
11 4 0
12 4 0
13 4 0
14 4 0
15 4 0
16 4 0
17 4 0
18 4 0
19 4 0
20 4 0
21 4 0
22 4 0
23 4 0
24 4 0
0 5 0
1 5 0
2 5 1
3 5 0
4 5 0
5 5 0
6 5 0
7 5 0
8 5 0
9 5 0
10 5 0
11 5 0
12 5 0
13 5 0
14 5 0
15 5 0
16 5 0
17 5 0
18 5 0
19 5 0
20 5 0
21 5 0
22 5 0
23 5 0
24 5 0
0 6 0
1 6 0
2 6 0
3 6 0
4 6 0
5 6 0
6 6 0
7 6 0
8 6 0
9 6 0
10 6 0
11 6 0
12 6 0
13 6 0
14 6 0
15 6 0
16 6 0
17 6 0
18 6 0
19 6 0
20 6 0
21 6 0
22 6 0
23 6 0
24 6 0
0 7 0
1 7 0
2 7 0
3 7 0
4 7 1
5 7 0
6 7 0
7 7 0
8 7 0
9 7 0
10 7 0
11 7 0
12 7 0
13 7 0
14 7 0
15 7 0
16 7 0
17 7 0
18 7 0
19 7 0
20 7 0
21 7 0
22 7 0
23 7 0
24 7 0
0 8 0
1 8 0
2 8 0
3 8 0
4 8 0
5 8 0
6 8 0
7 8 0
8 8 0
9 8 0
10 8 0
11 8 0
12 8 0
13 8 0
14 8 0
15 8 0
16 8 0
17 8 0
18 8 0
19 8 0
20 8 0
21 8 0
22 8 0
23 8 0
24 8 0
0 9 0
1 9 0
2 9 0
3 9 0
4 9 0
5 9 0
6 9 0
7 9 0
8 9 0
9 9 0
10 9 0
11 9 0
12 9 0
13 9 0
14 9 0
15 9 0
16 9 0
17 9 0
18 9 0
19 9 0
20 9 0
21 9 0
22 9 0
23 9 0
24 9 0
0 10 0
1 10 0
2 10 0
3 10 0
4 10 0
5 10 0
6 10 0
7 10 0
8 10 0
9 10 0
10 10 0
11 10 0
12 10 0
13 10 0
14 10 0
15 10 0
16 10 0
17 10 0
18 10 0
19 10 0
20 10 0
21 10 0
22 10 0
23 10 0
24 10 1
0 11 0
1 11 0
2 11 0
3 11 0
4 11 0
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 0
11 11 0
12 11 0
13 11 0
14 11 0
15 11 0
16 11 0
17 11 0
18 11 0
19 11 0
20 11 0
21 11 0
22 11 0
23 11 0
24 11 0
0 12 0
1 12 0
2 12 0
3 12 0
4 12 0
5 12 0
6 12 0
7 12 0
8 12 0
9 12 0
10 12 0
11 12 0
12 12 0
13 12 0
14 12 0
15 12 0
16 12 0
17 12 0
18 12 0
19 12 0
20 12 0
21 12 0
22 12 0
23 12 0
24 12 0
0 13 0
1 13 0
2 13 0
3 13 0
4 13 0
5 13 0
6 13 0
7 13 0
8 13 0
9 13 0
10 13 0
11 13 0
12 13 0
13 13 0
14 13 0
15 13 0
16 13 0
17 13 0
18 13 0
19 13 0
20 13 0
21 13 0
22 13 0
23 13 0
24 13 0
0 14 0
1 14 0
2 14 0
3 14 0
4 14 0
5 14 0
6 14 0
7 14 0
8 14 0
9 14 0
10 14 0
11 14 0
12 14 0
13 14 0
14 14 0
15 14 0
16 14 0
17 14 0
18 14 0
19 14 0
20 14 0
21 14 0
22 14 0
23 14 0
24 14 0
0 15 0
1 15 0
2 15 0
3 15 0
4 15 0
5 15 0
6 15 0
7 15 1
8 15 0
9 15 0
10 15 0
11 15 0
12 15 0
13 15 0
14 15 1
15 15 0
16 15 0
17 15 0
18 15 0
19 15 0
20 15 0
21 15 0
22 15 0
23 15 0
24 15 0
0 16 0
1 16 0
2 16 0
3 16 0
4 16 0
5 16 0
6 16 0
7 16 0
8 16 0
9 16 0
10 16 0
11 16 0
12 16 0
13 16 0
14 16 0
15 16 0
16 16 0
17 16 0
18 16 0
19 16 0
20 16 0
21 16 0
22 16 0
23 16 0
24 16 0
0 17 0
1 17 0
2 17 0
3 17 0
4 17 0
5 17 0
6 17 1
7 17 1
8 17 0
9 17 0
10 17 0
11 17 0
12 17 0
13 17 0
14 17 0
15 17 0
16 17 0
17 17 0
18 17 0
19 17 0
20 17 0
21 17 0
22 17 0
23 17 0
24 17 0
0 18 0
1 18 0
2 18 0
3 18 0
4 18 0
5 18 0
6 18 0
7 18 0
8 18 0
9 18 0
10 18 0
11 18 0
12 18 0
13 18 0
14 18 0
15 18 0
16 18 0
17 18 0
18 18 0
19 18 0
20 18 0
21 18 0
22 18 0
23 18 0
24 18 0
0 19 0
1 19 0
2 19 1
3 19 0
4 19 0
5 19 0
6 19 1
7 19 1
8 19 0
9 19 0
10 19 0
11 19 0
12 19 0
13 19 0
14 19 0
15 19 0
16 19 0
17 19 0
18 19 0
19 19 0
20 19 0
21 19 0
22 19 0
23 19 0
24 19 0
0 20 0
1 20 0
2 20 0
3 20 1
4 20 0
5 20 0
6 20 0
7 20 0
8 20 0
9 20 0
10 20 0
11 20 0
12 20 0
13 20 0
14 20 0
15 20 0
16 20 0
17 20 0
18 20 0
19 20 0
20 20 0
21 20 0
22 20 0
23 20 0
24 20 0
0 21 0
1 21 0
2 21 0
3 21 1
4 21 0
5 21 0
6 21 0
7 21 0
8 21 0
9 21 0
10 21 0
11 21 0
12 21 0
13 21 0
14 21 0
15 21 0
16 21 0
17 21 0
18 21 0
19 21 0
20 21 0
21 21 0
22 21 0
23 21 0
24 21 0
0 22 0
1 22 0
2 22 0
3 22 0
4 22 0
5 22 0
6 22 0
7 22 0
8 22 0
9 22 0
10 22 0
11 22 0
12 22 0
13 22 0
14 22 0
15 22 0
16 22 0
17 22 0
18 22 0
19 22 0
20 22 0
21 22 0
22 22 1
23 22 1
24 22 0
0 23 0
1 23 0
2 23 0
3 23 0
4 23 0
5 23 0
6 23 0
7 23 0
8 23 0
9 23 0
10 23 0
11 23 1
12 23 1
13 23 1
14 23 0
15 23 0
16 23 0
17 23 0
18 23 0
19 23 0
20 23 0
21 23 0
22 23 0
23 23 0
24 23 0
0 24 0
1 24 0
2 24 0
3 24 0
4 24 0
5 24 0
6 24 0
7 24 0
8 24 0
9 24 0
10 24 0
11 24 1
12 24 1
13 24 1
14 24 0
15 24 0
16 24 0
17 24 0
18 24 0
19 24 0
20 24 0
21 24 0
22 24 0
23 24 0
24 24 0


==> data/bridge/cfg_Ord_t4.dat <==
i j v
0 0 0
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0 1
14 0 0
15 0 0
16 0 1
17 0 0
18 0 0
19 0 0
20 0 0
21 0 0
22 0 0
23 0 0
24 0 0
0 1 0
1 1 0
2 1 0
3 1 0
4 1 0
5 1 0
6 1 0
7 1 0
8 1 0
9 1 1
10 1 0
11 1 0
12 1 0
13 1 0
14 1 0
15 1 0
16 1 0
17 1 0
18 1 0
19 1 0
20 1 0
21 1 0
22 1 0
23 1 0
24 1 0
0 2 1
1 2 0
2 2 0
3 2 0
4 2 0
5 2 0
6 2 0
7 2 0
8 2 0
9 2 0
10 2 0
11 2 0
12 2 0
13 2 0
14 2 0
15 2 0
16 2 0
17 2 0
18 2 0
19 2 0
20 2 0
21 2 0
22 2 0
23 2 0
24 2 1
0 3 0
1 3 0
2 3 0
3 3 0
4 3 0
5 3 0
6 3 0
7 3 0
8 3 0
9 3 0
10 3 0
11 3 0
12 3 0
13 3 0
14 3 0
15 3 0
16 3 0
17 3 0
18 3 0
19 3 0
20 3 0
21 3 0
22 3 0
23 3 0
24 3 0
0 4 0
1 4 1
2 4 0
3 4 0
4 4 0
5 4 0
6 4 0
7 4 0
8 4 0
9 4 0
10 4 0
11 4 0
12 4 0
13 4 0
14 4 0
15 4 0
16 4 0
17 4 0
18 4 0
19 4 0
20 4 0
21 4 0
22 4 0
23 4 0
24 4 0
0 5 0
1 5 0
2 5 1
3 5 0
4 5 0
5 5 0
6 5 0
7 5 0
8 5 0
9 5 0
10 5 0
11 5 0
12 5 0
13 5 0
14 5 0
15 5 0
16 5 0
17 5 0
18 5 0
19 5 0
20 5 0
21 5 0
22 5 0
23 5 0
24 5 0
0 6 0
1 6 0
2 6 0
3 6 0
4 6 0
5 6 0
6 6 0
7 6 0
8 6 0
9 6 0
10 6 1
11 6 0
12 6 0
13 6 0
14 6 0
15 6 0
16 6 0
17 6 0
18 6 0
19 6 0
20 6 0
21 6 0
22 6 0
23 6 0
24 6 0
0 7 0
1 7 0
2 7 0
3 7 0
4 7 1
5 7 0
6 7 0
7 7 0
8 7 0
9 7 0
10 7 0
11 7 0
12 7 0
13 7 0
14 7 0
15 7 0
16 7 0
17 7 0
18 7 0
19 7 0
20 7 0
21 7 0
22 7 0
23 7 0
24 7 0
0 8 0
1 8 0
2 8 0
3 8 0
4 8 0
5 8 0
6 8 0
7 8 0
8 8 0
9 8 0
10 8 0
11 8 0
12 8 0
13 8 0
14 8 0
15 8 0
16 8 0
17 8 0
18 8 0
19 8 0
20 8 0
21 8 0
22 8 0
23 8 0
24 8 0
0 9 0
1 9 0
2 9 0
3 9 0
4 9 0
5 9 0
6 9 0
7 9 0
8 9 0
9 9 0
10 9 0
11 9 0
12 9 0
13 9 0
14 9 0
15 9 0
16 9 0
17 9 0
18 9 0
19 9 0
20 9 0
21 9 0
22 9 0
23 9 0
24 9 0
0 10 0
1 10 0
2 10 0
3 10 0
4 10 0
5 10 0
6 10 0
7 10 0
8 10 0
9 10 0
10 10 0
11 10 0
12 10 0
13 10 0
14 10 0
15 10 0
16 10 0
17 10 0
18 10 0
19 10 0
20 10 0
21 10 0
22 10 0
23 10 0
24 10 1
0 11 0
1 11 0
2 11 0
3 11 0
4 11 0
5 11 0
6 11 0
7 11 0
8 11 1
9 11 0
10 11 0
11 11 0
12 11 0
13 11 0
14 11 0
15 11 0
16 11 0
17 11 0
18 11 0
19 11 0
20 11 0
21 11 0
22 11 0
23 11 1
24 11 0
0 12 0
1 12 0
2 12 0
3 12 0
4 12 0
5 12 0
6 12 0
7 12 0
8 12 0
9 12 0
10 12 0
11 12 0
12 12 0
13 12 0
14 12 0
15 12 0
16 12 0
17 12 0
18 12 0
19 12 0
20 12 0
21 12 0
22 12 0
23 12 0
24 12 0
0 13 0
1 13 0
2 13 0
3 13 0
4 13 0
5 13 0
6 13 0
7 13 0
8 13 0
9 13 0
10 13 0
11 13 0
12 13 0
13 13 0
14 13 0
15 13 0
16 13 0
17 13 0
18 13 0
19 13 0
20 13 0
21 13 0
22 13 0
23 13 0
24 13 0
0 14 0
1 14 0
2 14 0
3 14 0
4 14 0
5 14 0
6 14 0
7 14 0
8 14 0
9 14 0
10 14 0
11 14 0
12 14 0
13 14 0
14 14 0
15 14 0
16 14 0
17 14 0
18 14 0
19 14 0
20 14 0
21 14 0
22 14 0
23 14 0
24 14 0
0 15 0
1 15 0
2 15 0
3 15 0
4 15 0
5 15 0
6 15 0
7 15 1
8 15 0
9 15 0
10 15 0
11 15 0
12 15 0
13 15 0
14 15 0
15 15 0
16 15 0
17 15 0
18 15 0
19 15 0
20 15 0
21 15 0
22 15 0
23 15 0
24 15 0
0 16 0
1 16 0
2 16 0
3 16 0
4 16 0
5 16 0
6 16 0
7 16 0
8 16 0
9 16 0
10 16 0
11 16 0
12 16 0
13 16 0
14 16 0
15 16 0
16 16 0
17 16 0
18 16 0
19 16 0
20 16 0
21 16 0
22 16 0
23 16 0
24 16 0
0 17 0
1 17 0
2 17 0
3 17 0
4 17 0
5 17 0
6 17 1
7 17 0
8 17 0
9 17 0
10 17 0
11 17 0
12 17 0
13 17 0
14 17 0
15 17 0
16 17 0
17 17 0
18 17 0
19 17 0
20 17 0
21 17 0
22 17 0
23 17 0
24 17 0
0 18 0
1 18 0
2 18 0
3 18 0
4 18 0
5 18 0
6 18 0
7 18 0
8 18 0
9 18 0
10 18 0
11 18 0
12 18 0
13 18 0
14 18 0
15 18 0
16 18 0
17 18 0
18 18 0
19 18 0
20 18 0
21 18 0
22 18 0
23 18 0
24 18 0
0 19 0
1 19 0
2 19 1
3 19 0
4 19 0
5 19 0
6 19 0
7 19 1
8 19 0
9 19 0
10 19 0
11 19 0
12 19 0
13 19 0
14 19 0
15 19 0
16 19 0
17 19 0
18 19 0
19 19 0
20 19 0
21 19 0
22 19 0
23 19 0
24 19 0
0 20 0
1 20 0
2 20 0
3 20 1
4 20 0
5 20 0
6 20 0
7 20 0
8 20 0
9 20 0
10 20 0
11 20 0
12 20 0
13 20 0
14 20 0
15 20 0
16 20 0
17 20 0
18 20 0
19 20 0
20 20 0
21 20 0
22 20 0
23 20 0
24 20 0
0 21 0
1 21 0
2 21 0
3 21 1
4 21 0
5 21 0
6 21 0
7 21 0
8 21 0
9 21 0
10 21 0
11 21 0
12 21 0
13 21 0
14 21 0
15 21 0
16 21 0
17 21 0
18 21 0
19 21 0
20 21 0
21 21 0
22 21 0
23 21 0
24 21 0
0 22 0
1 22 0
2 22 0
3 22 0
4 22 0
5 22 0
6 22 0
7 22 0
8 22 0
9 22 0
10 22 0
11 22 0
12 22 0
13 22 0
14 22 0
15 22 0
16 22 0
17 22 0
18 22 0
19 22 0
20 22 0
21 22 0
22 22 1
23 22 0
24 22 0
0 23 0
1 23 0
2 23 0
3 23 0
4 23 0
5 23 0
6 23 0
7 23 0
8 23 0
9 23 0
10 23 0
11 23 1
12 23 1
13 23 0
14 23 0
15 23 0
16 23 0
17 23 0
18 23 0
19 23 0
20 23 0
21 23 0
22 23 0
23 23 0
24 23 0
0 24 0
1 24 0
2 24 0
3 24 0
4 24 0
5 24 0
6 24 0
7 24 0
8 24 0
9 24 0
10 24 0
11 24 1
12 24 1
13 24 0
14 24 0
15 24 0
16 24 0
17 24 0
18 24 0
19 24 0
20 24 0
21 24 0
22 24 0
23 24 0
24 24 0


==> data/bridge/cfg_Ord_t8.dat <==
i j v
0 0 0
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0 0
14 0 0
15 0 0
16 0 0
17 0 0
18 0 0
19 0 0
20 0 0
21 0 0
22 0 0
23 0 0
24 0 0
0 1 0
1 1 0
2 1 0
3 1 0
4 1 0
5 1 0
6 1 0
7 1 0
8 1 0
9 1 1
10 1 0
11 1 0
12 1 0
13 1 0
14 1 0
15 1 0
16 1 0
17 1 0
18 1 0
19 1 0
20 1 0
21 1 0
22 1 0
23 1 0
24 1 0
0 2 0
1 2 0
2 2 0
3 2 0
4 2 0
5 2 0
6 2 0
7 2 0
8 2 0
9 2 0
10 2 0
11 2 0
12 2 0
13 2 0
14 2 0
15 2 0
16 2 0
17 2 0
18 2 0
19 2 0
20 2 0
21 2 0
22 2 0
23 2 0
24 2 0
0 3 0
1 3 0
2 3 0
3 3 0
4 3 0
5 3 0
6 3 0
7 3 0
8 3 0
9 3 0
10 3 0
11 3 0
12 3 0
13 3 0
14 3 0
15 3 0
16 3 0
17 3 0
18 3 0
19 3 0
20 3 0
21 3 0
22 3 0
23 3 0
24 3 0
0 4 0
1 4 0
2 4 0
3 4 0
4 4 0
5 4 0
6 4 0
7 4 0
8 4 0
9 4 0
10 4 0
11 4 0
12 4 0
13 4 0
14 4 0
15 4 0
16 4 0
17 4 0
18 4 0
19 4 0
20 4 0
21 4 0
22 4 0
23 4 0
24 4 0
0 5 0
1 5 0
2 5 0
3 5 0
4 5 0
5 5 0
6 5 0
7 5 0
8 5 0
9 5 0
10 5 0
11 5 0
12 5 0
13 5 0
14 5 0
15 5 0
16 5 0
17 5 0
18 5 0
19 5 0
20 5 0
21 5 0
22 5 0
23 5 0
24 5 0
0 6 0
1 6 0
2 6 0
3 6 0
4 6 0
5 6 0
6 6 0
7 6 0
8 6 0
9 6 0
10 6 0
11 6 0
12 6 0
13 6 0
14 6 0
15 6 0
16 6 0
17 6 0
18 6 0
19 6 0
20 6 0
21 6 0
22 6 0
23 6 0
24 6 0
0 7 0
1 7 0
2 7 0
3 7 0
4 7 0
5 7 0
6 7 0
7 7 0
8 7 0
9 7 0
10 7 0
11 7 0
12 7 0
13 7 0
14 7 0
15 7 0
16 7 0
17 7 0
18 7 0
19 7 0
20 7 0
21 7 0
22 7 0
23 7 0
24 7 0
0 8 0
1 8 0
2 8 0
3 8 0
4 8 0
5 8 0
6 8 0
7 8 0
8 8 0
9 8 0
10 8 0
11 8 0
12 8 0
13 8 0
14 8 0
15 8 0
16 8 0
17 8 0
18 8 0
19 8 0
20 8 0
21 8 0
22 8 0
23 8 0
24 8 0
0 9 0
1 9 0
2 9 0
3 9 0
4 9 0
5 9 0
6 9 0
7 9 0
8 9 0
9 9 0
10 9 0
11 9 0
12 9 0
13 9 0
14 9 0
15 9 0
16 9 0
17 9 0
18 9 0
19 9 0
20 9 0
21 9 0
22 9 0
23 9 0
24 9 0
0 10 0
1 10 0
2 10 0
3 10 0
4 10 0
5 10 0
6 10 0
7 10 0
8 10 0
9 10 0
10 10 0
11 10 0
12 10 0
13 10 0
14 10 0
15 10 0
16 10 0
17 10 0
18 10 0
19 10 0
20 10 0
21 10 0
22 10 0
23 10 0
24 10 0
0 11 0
1 11 0
2 11 0
3 11 0
4 11 0
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 0
11 11 0
12 11 0
13 11 0
14 11 0
15 11 0
16 11 0
17 11 0
18 11 0
19 11 0
20 11 0
21 11 0
22 11 0
23 11 0
24 11 0
0 12 0
1 12 0
2 12 0
3 12 0
4 12 0
5 12 0
6 12 0
7 12 0
8 12 0
9 12 0
10 12 0
11 12 0
12 12 0
13 12 0
14 12 0
15 12 0
16 12 0
17 12 0
18 12 0
19 12 0
20 12 0
21 12 0
22 12 0
23 12 0
24 12 0
0 13 0
1 13 0
2 13 0
3 13 0
4 13 0
5 13 0
6 13 0
7 13 0
8 13 0
9 13 0
10 13 0
11 13 0
12 13 0
13 13 0
14 13 0
15 13 0
16 13 0
17 13 0
18 13 0
19 13 0
20 13 0
21 13 0
22 13 0
23 13 0
24 13 0
0 14 0
1 14 0
2 14 0
3 14 0
4 14 0
5 14 0
6 14 0
7 14 0
8 14 0
9 14 0
10 14 0
11 14 0
12 14 0
13 14 0
14 14 0
15 14 0
16 14 0
17 14 0
18 14 0
19 14 0
20 14 0
21 14 0
22 14 0
23 14 0
24 14 0
0 15 0
1 15 0
2 15 0
3 15 0
4 15 0
5 15 0
6 15 0
7 15 0
8 15 0
9 15 0
10 15 0
11 15 0
12 15 0
13 15 0
14 15 0
15 15 0
16 15 0
17 15 0
18 15 0
19 15 0
20 15 0
21 15 0
22 15 0
23 15 0
24 15 0
0 16 0
1 16 0
2 16 0
3 16 0
4 16 0
5 16 0
6 16 0
7 16 0
8 16 0
9 16 0
10 16 0
11 16 0
12 16 0
13 16 0
14 16 0
15 16 0
16 16 0
17 16 0
18 16 0
19 16 0
20 16 0
21 16 0
22 16 0
23 16 0
24 16 0
0 17 0
1 17 0
2 17 0
3 17 0
4 17 0
5 17 0
6 17 1
7 17 0
8 17 0
9 17 0
10 17 0
11 17 0
12 17 0
13 17 0
14 17 0
15 17 0
16 17 0
17 17 0
18 17 0
19 17 0
20 17 0
21 17 0
22 17 0
23 17 0
24 17 0
0 18 0
1 18 0
2 18 0
3 18 0
4 18 0
5 18 0
6 18 0
7 18 0
8 18 0
9 18 0
10 18 0
11 18 0
12 18 0
13 18 0
14 18 0
15 18 0
16 18 0
17 18 0
18 18 0
19 18 0
20 18 0
21 18 0
22 18 0
23 18 0
24 18 0
0 19 0
1 19 0
2 19 0
3 19 0
4 19 0
5 19 0
6 19 0
7 19 1
8 19 0
9 19 0
10 19 0
11 19 0
12 19 0
13 19 0
14 19 0
15 19 0
16 19 0
17 19 0
18 19 0
19 19 0
20 19 0
21 19 0
22 19 0
23 19 0
24 19 0
0 20 0
1 20 0
2 20 0
3 20 1
4 20 0
5 20 0
6 20 0
7 20 0
8 20 0
9 20 0
10 20 0
11 20 0
12 20 0
13 20 0
14 20 0
15 20 0
16 20 0
17 20 0
18 20 0
19 20 0
20 20 0
21 20 0
22 20 0
23 20 0
24 20 0
0 21 0
1 21 0
2 21 0
3 21 1
4 21 0
5 21 0
6 21 0
7 21 0
8 21 0
9 21 0
10 21 0
11 21 0
12 21 0
13 21 0
14 21 0
15 21 0
16 21 0
17 21 0
18 21 0
19 21 0
20 21 0
21 21 0
22 21 0
23 21 0
24 21 0
0 22 0
1 22 0
2 22 0
3 22 0
4 22 0
5 22 0
6 22 0
7 22 0
8 22 0
9 22 0
10 22 0
11 22 0
12 22 0
13 22 0
14 22 0
15 22 0
16 22 0
17 22 0
18 22 0
19 22 0
20 22 0
21 22 0
22 22 0
23 22 0
24 22 0
0 23 0
1 23 0
2 23 0
3 23 0
4 23 0
5 23 0
6 23 0
7 23 0
8 23 0
9 23 0
10 23 0
11 23 0
12 23 0
13 23 0
14 23 0
15 23 0
16 23 0
17 23 0
18 23 0
19 23 0
20 23 0
21 23 0
22 23 0
23 23 0
24 23 0
0 24 0
1 24 0
2 24 0
3 24 0
4 24 0
5 24 0
6 24 0
7 24 0
8 24 0
9 24 0
10 24 0
11 24 1
12 24 0
13 24 0
14 24 0
15 24 0
16 24 0
17 24 0
18 24 0
19 24 0
20 24 0
21 24 0
22 24 0
23 24 0
24 24 0


==> data/bridge/flow_Cross.dat <==
t m p
0.00000 -1.00000 0
0.00781 -1.00000 0
0.01562 -1.00000 0
0.02344 -1.00000 0
0.03125 -1.00000 0
0.03906 -1.00000 0
0.04688 -1.00000 0
0.05469 -1.00000 0
0.06250 -1.00000 0
0.07031 -1.00000 0
0.07812 -1.00000 0
0.08594 -1.00000 0
0.09375 -1.00000 0
0.10156 -1.00000 0
0.10938 -1.00000 0
0.11719 -1.00000 0
0.12500 -1.00000 0
0.13281 -1.00000 0
0.14062 -1.00000 0
0.14844 -1.00000 0
0.15625 -1.00000 0
0.16406 -1.00000 0
0.17188 -1.00000 0
0.17969 -1.00000 0
0.18750 -1.00000 0
0.19531 -1.00000 0
0.20312 -1.00000 0
0.21094 -1.00000 0
0.21875 -1.00000 0
0.22656 -1.00000 0
0.23438 -1.00000 0
0.24219 -1.00000 0
0.25000 -1.00000 0
0.25781 -1.00000 0
0.26562 -1.00000 0
0.27344 -1.00000 0
0.28125 -1.00000 0
0.28906 -1.00000 0
0.29688 -1.00000 0
0.30469 -1.00000 0
0.31250 -1.00000 0
0.32031 -1.00000 0
0.32812 -1.00000 0
0.33594 -1.00000 0
0.34375 -1.00000 0
0.35156 -1.00000 0
0.35938 -1.00000 0
0.36719 -1.00000 0
0.37500 -1.00000 0
0.38281 -1.00000 0
0.39062 -1.00000 0
0.39844 -1.00000 0
0.40625 -1.00000 0
0.41406 -1.00000 0
0.42188 -1.00000 0
0.42969 -1.00000 0
0.43750 -1.00000 0
0.44531 -1.00000 0
0.45312 -1.00000 0
0.46094 -1.00000 0
0.46875 -1.00000 0
0.47656 -1.00000 0
0.48438 -1.00000 0
0.49219 -1.00000 0
0.50000 -1.00000 0
0.50781 -1.00000 0
0.51562 -1.00000 0
0.52344 -1.00000 0
0.53125 -1.00000 0
0.53906 -1.00000 0
0.54688 -1.00000 0
0.55469 -1.00000 0
0.56250 -1.00000 0
0.57031 -1.00000 0
0.57812 -1.00000 0
0.58594 -1.00000 0
0.59375 -1.00000 0
0.60156 -1.00000 0
0.60938 -1.00000 0
0.61719 -1.00000 0
0.62500 -1.00000 0
0.63281 -1.00000 0
0.64062 -1.00000 0
0.64844 -1.00000 0
0.65625 -1.00000 0
0.66406 -1.00000 0
0.67188 -1.00000 0
0.67969 -1.00000 0
0.68750 -1.00000 0
0.69531 -1.00000 0
0.70312 -1.00000 0
0.71094 -1.00000 0
0.71875 -1.00000 0
0.72656 -1.00000 0
0.73438 -1.00000 0
0.74219 -1.00000 0
0.75000 -1.00000 0
0.75781 -1.00000 0
0.76562 -1.00000 0
0.77344 -1.00000 0
0.78125 -1.00000 0
0.78906 -1.00000 0
0.79688 -1.00000 0
0.80469 -1.00000 0
0.81250 -1.00000 0
0.82031 -1.00000 0
0.82812 -1.00000 0
0.83594 -1.00000 0
0.84375 -1.00000 0
0.85156 -1.00000 0
0.85938 -1.00000 0
0.86719 -1.00000 0
0.87500 -1.00000 0
0.88281 -1.00000 0
0.89062 -1.00000 0
0.89844 -1.00000 0
0.90625 -1.00000 0
0.91406 -1.00000 0
0.92188 -1.00000 0
0.92969 -1.00000 0
0.93750 -1.00000 0
0.94531 -1.00000 0
0.95312 -1.00000 0
0.96094 -1.00000 0
0.96875 -1.00000 0.000179051
0.97656 -1.00000 0.000644538
0.98438 -1.00000 0.00525458
0.99219 -1.00000 0.0212654
1.00000 -1.00000 0.0835624
0.00000 -0.97500 0
0.00781 -0.97500 0
0.01562 -0.97500 0
0.02344 -0.97500 0
0.03125 -0.97500 0
0.03906 -0.97500 0
0.04688 -0.97500 0
0.05469 -0.97500 0
0.06250 -0.97500 0
0.07031 -0.97500 0
0.07812 -0.97500 0
0.08594 -0.97500 0
0.09375 -0.97500 0
0.10156 -0.97500 0
0.10938 -0.97500 0
0.11719 -0.97500 0
0.12500 -0.97500 0
0.13281 -0.97500 0
0.14062 -0.97500 0
0.14844 -0.97500 0
0.15625 -0.97500 0
0.16406 -0.97500 0
0.17188 -0.97500 0
0.17969 -0.97500 0
0.18750 -0.97500 0
0.19531 -0.97500 0
0.20312 -0.97500 0
0.21094 -0.97500 0
0.21875 -0.97500 0
0.22656 -0.97500 0
0.23438 -0.97500 0
0.24219 -0.97500 0
0.25000 -0.97500 0
0.25781 -0.97500 0
0.26562 -0.97500 0
0.27344 -0.97500 0
0.28125 -0.97500 0
0.28906 -0.97500 0
0.29688 -0.97500 0
0.30469 -0.97500 0
0.31250 -0.97500 0
0.32031 -0.97500 0
0.32812 -0.97500 0
0.33594 -0.97500 0
0.34375 -0.97500 0
0.35156 -0.97500 0
0.35938 -0.97500 0
0.36719 -0.97500 0
0.37500 -0.97500 0
0.38281 -0.97500 0
0.39062 -0.97500 0
0.39844 -0.97500 0
0.40625 -0.97500 0
0.41406 -0.97500 0
0.42188 -0.97500 0
0.42969 -0.97500 0
0.43750 -0.97500 0
0.44531 -0.97500 0
0.45312 -0.97500 0
0.46094 -0.97500 0
0.46875 -0.97500 0
0.47656 -0.97500 0
0.48438 -0.97500 0
0.49219 -0.97500 0
0.50000 -0.97500 0
0.50781 -0.97500 0
0.51562 -0.97500 0
0.52344 -0.97500 0
0.53125 -0.97500 0
0.53906 -0.97500 0
0.54688 -0.97500 0
0.55469 -0.97500 0
0.56250 -0.97500 0
0.57031 -0.97500 0
0.57812 -0.97500 0
0.58594 -0.97500 0
0.59375 -0.97500 0
0.60156 -0.97500 0
0.60938 -0.97500 0
0.61719 -0.97500 0
0.62500 -0.97500 0
0.63281 -0.97500 0
0.64062 -0.97500 0
0.64844 -0.97500 0
0.65625 -0.97500 0
0.66406 -0.97500 0
0.67188 -0.97500 0
0.67969 -0.97500 0
0.68750 -0.97500 0
0.69531 -0.97500 0
0.70312 -0.97500 0
0.71094 -0.97500 0
0.71875 -0.97500 0
0.72656 -0.97500 0
0.73438 -0.97500 0
0.74219 -0.97500 0
0.75000 -0.97500 0
0.75781 -0.97500 0
0.76562 -0.97500 0
0.77344 -0.97500 0
0.78125 -0.97500 0
0.78906 -0.97500 0
0.79688 -0.97500 0
0.80469 -0.97500 0
0.81250 -0.97500 0
0.82031 -0.97500 0
0.82812 -0.97500 0
0.83594 -0.97500 0
0.84375 -0.97500 0
0.85156 -0.97500 0
0.85938 -0.97500 0
0.86719 -0.97500 0
0.87500 -0.97500 0
0.88281 -0.97500 0
0.89062 -0.97500 0
0.89844 -0.97500 0
0.90625 -0.97500 0
0.91406 -0.97500 0
0.92188 -0.97500 0.000204207
0.92969 -0.97500 0.000214408
0.93750 -0.97500 0.00113327
0.94531 -0.97500 0.00362526
0.95312 -0.97500 0.0148273
0.96094 -0.97500 0.0663669
0.96875 -0.97500 0.136437
0.97656 -0.97500 0.288753
0.98438 -0.97500 0.643957
0.99219 -0.97500 1
1.00000 -0.97500 1
0.00000 -0.95000 0
0.00781 -0.95000 0
0.01562 -0.95000 0
0.02344 -0.95000 0
0.03125 -0.95000 0
0.03906 -0.95000 0
0.04688 -0.95000 0
0.05469 -0.95000 0
0.06250 -0.95000 0
0.07031 -0.95000 0
0.07812 -0.95000 0
0.08594 -0.95000 0
0.09375 -0.95000 0
0.10156 -0.95000 0
0.10938 -0.95000 0
0.11719 -0.95000 0
0.12500 -0.95000 0
0.13281 -0.95000 0
0.14062 -0.95000 0
0.14844 -0.95000 0
0.15625 -0.95000 0
0.16406 -0.95000 0
0.17188 -0.95000 0
0.17969 -0.95000 0
0.18750 -0.95000 0
0.19531 -0.95000 0
0.20312 -0.95000 0
0.21094 -0.95000 0
0.21875 -0.95000 0
0.22656 -0.95000 0
0.23438 -0.95000 0
0.24219 -0.95000 0
0.25000 -0.95000 0
0.25781 -0.95000 0
0.26562 -0.95000 0
0.27344 -0.95000 0
0.28125 -0.95000 0
0.28906 -0.95000 0
0.29688 -0.95000 0
0.30469 -0.95000 0
0.31250 -0.95000 0
0.32031 -0.95000 0
0.32812 -0.95000 0
0.33594 -0.95000 0
0.34375 -0.95000 0
0.35156 -0.95000 0
0.35938 -0.95000 0
0.36719 -0.95000 0
0.37500 -0.95000 0
0.38281 -0.95000 0
0.39062 -0.95000 0
0.39844 -0.95000 0
0.40625 -0.95000 0
0.41406 -0.95000 0
0.42188 -0.95000 0
0.42969 -0.95000 0
0.43750 -0.95000 0
0.44531 -0.95000 0
0.45312 -0.95000 0
0.46094 -0.95000 0
0.46875 -0.95000 0
0.47656 -0.95000 0
0.48438 -0.95000 0
0.49219 -0.95000 0
0.50000 -0.95000 0
0.50781 -0.95000 0
0.51562 -0.95000 0
0.52344 -0.95000 0
0.53125 -0.95000 0
0.53906 -0.95000 0
0.54688 -0.95000 0
0.55469 -0.95000 0
0.56250 -0.95000 0
0.57031 -0.95000 0
0.57812 -0.95000 0
0.58594 -0.95000 0
0.59375 -0.95000 0
0.60156 -0.95000 0
0.60938 -0.95000 0
0.61719 -0.95000 0
0.62500 -0.95000 0
0.63281 -0.95000 0
0.64062 -0.95000 0
0.64844 -0.95000 0
0.65625 -0.95000 0
0.66406 -0.95000 0
0.67188 -0.95000 0
0.67969 -0.95000 0
0.68750 -0.95000 0
0.69531 -0.95000 0
0.70312 -0.95000 0
0.71094 -0.95000 0
0.71875 -0.95000 0
0.72656 -0.95000 0
0.73438 -0.95000 0
0.74219 -0.95000 0
0.75000 -0.95000 0
0.75781 -0.95000 0
0.76562 -0.95000 0
0.77344 -0.95000 0
0.78125 -0.95000 0
0.78906 -0.95000 0
0.79688 -0.95000 0
0.80469 -0.95000 0
0.81250 -0.95000 0
0.82031 -0.95000 0
0.82812 -0.95000 0
0.83594 -0.95000 0
0.84375 -0.95000 0
0.85156 -0.95000 0
0.85938 -0.95000 0
0.86719 -0.95000 0
0.87500 -0.95000 0
0.88281 -0.95000 0
0.89062 -0.95000 0
0.89844 -0.95000 0.000252016
0.90625 -0.95000 0.00241676
0.91406 -0.95000 0.00734967
0.92188 -0.95000 0.0245048
0.92969 -0.95000 0.0641081
0.93750 -0.95000 0.161378
0.94531 -0.95000 0.284106
0.95312 -0.95000 0.508446
0.96094 -0.95000 0.882252
0.96875 -0.95000 1
0.97656 -0.95000 1
0.98438 -0.95000 1
0.99219 -0.95000 0.680316
1.00000 -0.95000 0.281336
0.00000 -0.92500 0
0.00781 -0.92500 0
0.01562 -0.92500 0
0.02344 -0.92500 0
0.03125 -0.92500 0
0.03906 -0.92500 0
0.04688 -0.92500 0
0.05469 -0.92500 0
0.06250 -0.92500 0
0.07031 -0.92500 0
0.07812 -0.92500 0
0.08594 -0.92500 0
0.09375 -0.92500 0
0.10156 -0.92500 0
0.10938 -0.92500 0
0.11719 -0.92500 0
0.12500 -0.92500 0
0.13281 -0.92500 0
0.14062 -0.92500 0
0.14844 -0.92500 0
0.15625 -0.92500 0
0.16406 -0.92500 0
0.17188 -0.92500 0
0.17969 -0.92500 0
0.18750 -0.92500 0
0.19531 -0.92500 0
0.20312 -0.92500 0
0.21094 -0.92500 0
0.21875 -0.92500 0
0.22656 -0.92500 0
0.23438 -0.92500 0
0.24219 -0.92500 0
0.25000 -0.92500 0
0.25781 -0.92500 0
0.26562 -0.92500 0
0.27344 -0.92500 0
0.28125 -0.92500 0
0.28906 -0.92500 0
0.29688 -0.92500 0
0.30469 -0.92500 0
0.31250 -0.92500 0
0.32031 -0.92500 0
0.32812 -0.92500 0
0.33594 -0.92500 0
0.34375 -0.92500 0
0.35156 -0.92500 0
0.35938 -0.92500 0
0.36719 -0.92500 0
0.37500 -0.92500 0
0.38281 -0.92500 0
0.39062 -0.92500 0
0.39844 -0.92500 0
0.40625 -0.92500 0
0.41406 -0.92500 0
0.42188 -0.92500 0
0.42969 -0.92500 0
0.43750 -0.92500 0
0.44531 -0.92500 0
0.45312 -0.92500 0
0.46094 -0.92500 0
0.46875 -0.92500 0
0.47656 -0.92500 0
0.48438 -0.92500 0
0.49219 -0.92500 0
0.50000 -0.92500 0
0.50781 -0.92500 0
0.51562 -0.92500 0
0.52344 -0.92500 0
0.53125 -0.92500 0
0.53906 -0.92500 0
0.54688 -0.92500 0
0.55469 -0.92500 0
0.56250 -0.92500 0
0.57031 -0.92500 0
0.57812 -0.92500 0
0.58594 -0.92500 0
0.59375 -0.92500 0
0.60156 -0.92500 0
0.60938 -0.92500 0
0.61719 -0.92500 0
0.62500 -0.92500 0
0.63281 -0.92500 0
0.64062 -0.92500 0
0.64844 -0.92500 0
0.65625 -0.92500 0
0.66406 -0.92500 0
0.67188 -0.92500 0
0.67969 -0.92500 0
0.68750 -0.92500 0
0.69531 -0.92500 0
0.70312 -0.92500 0
0.71094 -0.92500 0
0.71875 -0.92500 0
0.72656 -0.92500 0
0.73438 -0.92500 0
0.74219 -0.92500 0
0.75000 -0.92500 0
0.75781 -0.92500 0
0.76562 -0.92500 0
0.77344 -0.92500 0
0.78125 -0.92500 0
0.78906 -0.92500 0
0.79688 -0.92500 0
0.80469 -0.92500 0
0.81250 -0.92500 0
0.82031 -0.92500 0
0.82812 -0.92500 0
0.83594 -0.92500 0
0.84375 -0.92500 0
0.85156 -0.92500 0.000259471
0.85938 -0.92500 0.000847697
0.86719 -0.92500 0.00150792
0.87500 -0.92500 0.00574575
0.88281 -0.92500 0.0151788
0.89062 -0.92500 0.0362124
0.89844 -0.92500 0.0768649
0.90625 -0.92500 0.177229
0.91406 -0.92500 0.263697
0.92188 -0.92500 0.423729
0.92969 -0.92500 0.707333
0.93750 -0.92500 1
0.94531 -0.92500 1
0.95312 -0.92500 1
0.96094 -0.92500 1
0.96875 -0.92500 0.593912
0.97656 -0.92500 0.306478
0.98438 -0.92500 0.163435
0.99219 -0.92500 0.0616872
1.00000 -0.92500 0.0159428
0.00000 -0.90000 0
0.00781 -0.90000 0
0.01562 -0.90000 0
0.02344 -0.90000 0
0.03125 -0.90000 0
0.03906 -0.90000 0
0.04688 -0.90000 0
0.05469 -0.90000 0
0.06250 -0.90000 0
0.07031 -0.90000 0
0.07812 -0.90000 0
0.08594 -0.90000 0
0.09375 -0.90000 0
0.10156 -0.90000 0
0.10938 -0.90000 0
0.11719 -0.90000 0
0.12500 -0.90000 0
0.13281 -0.90000 0
0.14062 -0.90000 0
0.14844 -0.90000 0
0.15625 -0.90000 0
0.16406 -0.90000 0
0.17188 -0.90000 0
0.17969 -0.90000 0
0.18750 -0.90000 0
0.19531 -0.90000 0
0.20312 -0.90000 0
0.21094 -0.90000 0
0.21875 -0.90000 0
0.22656 -0.90000 0
0.23438 -0.90000 0
0.24219 -0.90000 0
0.25000 -0.90000 0
0.25781 -0.90000 0
0.26562 -0.90000 0
0.27344 -0.90000 0
0.28125 -0.90000 0
0.28906 -0.90000 0
0.29688 -0.90000 0
0.30469 -0.90000 0
0.31250 -0.90000 0
0.32031 -0.90000 0
0.32812 -0.90000 0
0.33594 -0.90000 0
0.34375 -0.90000 0
0.35156 -0.90000 0
0.35938 -0.90000 0
0.36719 -0.90000 0
0.37500 -0.90000 0
0.38281 -0.90000 0
0.39062 -0.90000 0
0.39844 -0.90000 0
0.40625 -0.90000 0
0.41406 -0.90000 0
0.42188 -0.90000 0
0.42969 -0.90000 0
0.43750 -0.90000 0
0.44531 -0.90000 0
0.45312 -0.90000 0
0.46094 -0.90000 0
0.46875 -0.90000 0
0.47656 -0.90000 0
0.48438 -0.90000 0
0.49219 -0.90000 0
0.50000 -0.90000 0
0.50781 -0.90000 0
0.51562 -0.90000 0
0.52344 -0.90000 0
0.53125 -0.90000 0
0.53906 -0.90000 0
0.54688 -0.90000 0
0.55469 -0.90000 0
0.56250 -0.90000 0
0.57031 -0.90000 0
0.57812 -0.90000 0
0.58594 -0.90000 0
0.59375 -0.90000 0
0.60156 -0.90000 0
0.60938 -0.90000 0
0.61719 -0.90000 0
0.62500 -0.90000 0
0.63281 -0.90000 0
0.64062 -0.90000 0
0.64844 -0.90000 0
0.65625 -0.90000 0
0.66406 -0.90000 0
0.67188 -0.90000 0
0.67969 -0.90000 0
0.68750 -0.90000 0
0.69531 -0.90000 0
0.70312 -0.90000 0
0.71094 -0.90000 0
0.71875 -0.90000 0
0.72656 -0.90000 0
0.73438 -0.90000 0
0.74219 -0.90000 0
0.75000 -0.90000 0
0.75781 -0.90000 0
0.76562 -0.90000 0
0.77344 -0.90000 0
0.78125 -0.90000 0
0.78906 -0.90000 0
0.79688 -0.90000 0
0.80469 -0.90000 0
0.81250 -0.90000 0.000290782
0.82031 -0.90000 0.000548697
0.82812 -0.90000 0.00192097
0.83594 -0.90000 0.00404741
0.84375 -0.90000 0.00812795
0.85156 -0.90000 0.017644
0.85938 -0.90000 0.0432326
0.86719 -0.90000 0.0741392
0.87500 -0.90000 0.131195
0.88281 -0.90000 0.25804
0.89062 -0.90000 0.461373
0.89844 -0.90000 0.662046
0.90625 -0.90000 0.96724
0.91406 -0.90000 1
0.92188 -0.90000 1
0.92969 -0.90000 1
0.93750 -0.90000 0.904125
0.94531 -0.90000 0.545697
0.95312 -0.90000 0.333333
0.96094 -0.90000 0.190751
0.96875 -0.90000 0.0658908
0.97656 -0.90000 0.0228811
0.98438 -0.90000 0.00869723
0.99219 -0.90000 0.00351494
1.00000 -0.90000 0.000824629
0.00000 -0.87500 0
0.00781 -0.87500 0
0.01562 -0.87500 0
0.02344 -0.87500 0
0.03125 -0.87500 0
0.03906 -0.87500 0
0.04688 -0.87500 0
0.05469 -0.87500 0
0.06250 -0.87500 0
0.07031 -0.87500 0
0.07812 -0.87500 0
0.08594 -0.87500 0
0.09375 -0.87500 0
0.10156 -0.87500 0
0.10938 -0.87500 0
0.11719 -0.87500 0
0.12500 -0.87500 0
0.13281 -0.87500 0
0.14062 -0.87500 0
0.14844 -0.87500 0
0.15625 -0.87500 0
0.16406 -0.87500 0
0.17188 -0.87500 0
0.17969 -0.87500 0
0.18750 -0.87500 0
0.19531 -0.87500 0
0.20312 -0.87500 0
0.21094 -0.87500 0
0.21875 -0.87500 0
0.22656 -0.87500 0
0.23438 -0.87500 0
0.24219 -0.87500 0
0.25000 -0.87500 0
0.25781 -0.87500 0
0.26562 -0.87500 0
0.27344 -0.87500 0
0.28125 -0.87500 0
0.28906 -0.87500 0
0.29688 -0.87500 0
0.30469 -0.87500 0
0.31250 -0.87500 0
0.32031 -0.87500 0
0.32812 -0.87500 0
0.33594 -0.87500 0
0.34375 -0.87500 0
0.35156 -0.87500 0
0.35938 -0.87500 0
0.36719 -0.87500 0
0.37500 -0.87500 0
0.38281 -0.87500 0
0.39062 -0.87500 0
0.39844 -0.87500 0
0.40625 -0.87500 0
0.41406 -0.87500 0
0.42188 -0.87500 0
0.42969 -0.87500 0
0.43750 -0.87500 0
0.44531 -0.87500 0
0.45312 -0.87500 0
0.46094 -0.87500 0
0.46875 -0.87500 0
0.47656 -0.87500 0
0.48438 -0.87500 0
0.49219 -0.87500 0
0.50000 -0.87500 0
0.50781 -0.87500 0
0.51562 -0.87500 0
0.52344 -0.87500 0
0.53125 -0.87500 0
0.53906 -0.87500 0
0.54688 -0.87500 0
0.55469 -0.87500 0
0.56250 -0.87500 0
0.57031 -0.87500 0
0.57812 -0.87500 0
0.58594 -0.87500 0
0.59375 -0.87500 0
0.60156 -0.87500 0
0.60938 -0.87500 0
0.61719 -0.87500 0
0.62500 -0.87500 0
0.63281 -0.87500 0
0.64062 -0.87500 0
0.64844 -0.87500 0
0.65625 -0.87500 0
0.66406 -0.87500 0
0.67188 -0.87500 0
0.67969 -0.87500 0
0.68750 -0.87500 0
0.69531 -0.87500 0
0.70312 -0.87500 0
0.71094 -0.87500 0
0.71875 -0.87500 0
0.72656 -0.87500 0
0.73438 -0.87500 0
0.74219 -0.87500 0
0.75000 -0.87500 0
0.75781 -0.87500 0
0.76562 -0.87500 0
0.77344 -0.87500 0
0.78125 -0.87500 0
0.78906 -0.87500 0
0.79688 -0.87500 0.000858861
0.80469 -0.87500 0.00207223
0.81250 -0.87500 0.00639721
0.82031 -0.87500 0.0139918
0.82812 -0.87500 0.0263447
0.83594 -0.87500 0.0534837
0.84375 -0.87500 0.0993707
0.85156 -0.87500 0.170472
0.85938 -0.87500 0.301215
0.86719 -0.87500 0.423976
0.87500 -0.87500 0.581518
0.88281 -0.87500 0.828917
0.89062 -0.87500 1
0.89844 -0.87500 1
0.90625 -0.87500 1
0.91406 -0.87500 0.705122
0.92188 -0.87500 0.485399
0.92969 -0.87500 0.325472
0.93750 -0.87500 0.18767
0.94531 -0.87500 0.078611
0.95312 -0.87500 0.0279655
0.96094 -0.87500 0.0119889
0.96875 -0.87500 0.00304387
0.97656 -0.87500 0.00112794
0.98438 -0.87500 0.000181192
0.99219 -0.87500 0
1.00000 -0.87500 0
0.00000 -0.85000 0
0.00781 -0.85000 0
0.01562 -0.85000 0
0.02344 -0.85000 0
0.03125 -0.85000 0
0.03906 -0.85000 0
0.04688 -0.85000 0
0.05469 -0.85000 0
0.06250 -0.85000 0
0.07031 -0.85000 0
0.07812 -0.85000 0
0.08594 -0.85000 0
0.09375 -0.85000 0
0.10156 -0.85000 0
0.10938 -0.85000 0
0.11719 -0.85000 0
0.12500 -0.85000 0
0.13281 -0.85000 0
0.14062 -0.85000 0
0.14844 -0.85000 0
0.15625 -0.85000 0
0.16406 -0.85000 0
0.17188 -0.85000 0
0.17969 -0.85000 0
0.18750 -0.85000 0
0.19531 -0.85000 0
0.20312 -0.85000 0
0.21094 -0.85000 0
0.21875 -0.85000 0
0.22656 -0.85000 0
0.23438 -0.85000 0
0.24219 -0.85000 0
0.25000 -0.85000 0
0.25781 -0.85000 0
0.26562 -0.85000 0
0.27344 -0.85000 0
0.28125 -0.85000 0
0.28906 -0.85000 0
0.29688 -0.85000 0
0.30469 -0.85000 0
0.31250 -0.85000 0
0.32031 -0.85000 0
0.32812 -0.85000 0
0.33594 -0.85000 0
0.34375 -0.85000 0
0.35156 -0.85000 0
0.35938 -0.85000 0
0.36719 -0.85000 0
0.37500 -0.85000 0
0.38281 -0.85000 0
0.39062 -0.85000 0
0.39844 -0.85000 0
0.40625 -0.85000 0
0.41406 -0.85000 0
0.42188 -0.85000 0
0.42969 -0.85000 0
0.43750 -0.85000 0
0.44531 -0.85000 0
0.45312 -0.85000 0
0.46094 -0.85000 0
0.46875 -0.85000 0
0.47656 -0.85000 0
0.48438 -0.85000 0
0.49219 -0.85000 0
0.50000 -0.85000 0
0.50781 -0.85000 0
0.51562 -0.85000 0
0.52344 -0.85000 0
0.53125 -0.85000 0
0.53906 -0.85000 0
0.54688 -0.85000 0
0.55469 -0.85000 0
0.56250 -0.85000 0
0.57031 -0.85000 0
0.57812 -0.85000 0
0.58594 -0.85000 0
0.59375 -0.85000 0
0.60156 -0.85000 0
0.60938 -0.85000 0
0.61719 -0.85000 0
0.62500 -0.85000 0
0.63281 -0.85000 0
0.64062 -0.85000 0
0.64844 -0.85000 0
0.65625 -0.85000 0
0.66406 -0.85000 0
0.67188 -0.85000 0
0.67969 -0.85000 0
0.68750 -0.85000 0
0.69531 -0.85000 0
0.70312 -0.85000 0
0.71094 -0.85000 0
0.71875 -0.85000 0
0.72656 -0.85000 0
0.73438 -0.85000 0
0.74219 -0.85000 0.000359066
0.75000 -0.85000 0.00035727
0.75781 -0.85000 0.000643501
0.76562 -0.85000 0.000606612
0.77344 -0.85000 0.00214329
0.78125 -0.85000 0.0054768
0.78906 -0.85000 0.0163205
0.79688 -0.85000 0.030919
0.80469 -0.85000 0.0583185
0.81250 -0.85000 0.101192
0.82031 -0.85000 0.154733
0.82812 -0.85000 0.258233
0.83594 -0.85000 0.43076
0.84375 -0.85000 0.555585
0.85156 -0.85000 0.736897
0.85938 -0.85000 0.999152
0.86719 -0.85000 1
0.87500 -0.85000 1
0.88281 -0.85000 1
0.89062 -0.85000 0.892167
0.89844 -0.85000 0.644657
0.90625 -0.85000 0.480934
0.91406 -0.85000 0.238085
0.92188 -0.85000 0.109251
0.92969 -0.85000 0.0546741
0.93750 -0.85000 0.0228921
0.94531 -0.85000 0.00534249
0.95312 -0.85000 0.00225225
0.96094 -0.85000 0.000856348
0.96875 -0.85000 0.000537153
0.97656 -0.85000 0
0.98438 -0.85000 0
0.99219 -0.85000 0
1.00000 -0.85000 0
0.00000 -0.82500 0
0.00781 -0.82500 0
0.01562 -0.82500 0
0.02344 -0.82500 0
0.03125 -0.82500 0
0.03906 -0.82500 0
0.04688 -0.82500 0
0.05469 -0.82500 0
0.06250 -0.82500 0
0.07031 -0.82500 0
0.07812 -0.82500 0
0.08594 -0.82500 0
0.09375 -0.82500 0
0.10156 -0.82500 0
0.10938 -0.82500 0
0.11719 -0.82500 0
0.12500 -0.82500 0
0.13281 -0.82500 0
0.14062 -0.82500 0
0.14844 -0.82500 0
0.15625 -0.82500 0
0.16406 -0.82500 0
0.17188 -0.82500 0
0.17969 -0.82500 0
0.18750 -0.82500 0
0.19531 -0.82500 0
0.20312 -0.82500 0
0.21094 -0.82500 0
0.21875 -0.82500 0
0.22656 -0.82500 0
0.23438 -0.82500 0
0.24219 -0.82500 0
0.25000 -0.82500 0
0.25781 -0.82500 0
0.26562 -0.82500 0
0.27344 -0.82500 0
0.28125 -0.82500 0
0.28906 -0.82500 0
0.29688 -0.82500 0
0.30469 -0.82500 0
0.31250 -0.82500 0
0.32031 -0.82500 0
0.32812 -0.82500 0
0.33594 -0.82500 0
0.34375 -0.82500 0
0.35156 -0.82500 0
0.35938 -0.82500 0
0.36719 -0.82500 0
0.37500 -0.82500 0
0.38281 -0.82500 0
0.39062 -0.82500 0
0.39844 -0.82500 0
0.40625 -0.82500 0
0.41406 -0.82500 0
0.42188 -0.82500 0
0.42969 -0.82500 0
0.43750 -0.82500 0
0.44531 -0.82500 0
0.45312 -0.82500 0
0.46094 -0.82500 0
0.46875 -0.82500 0
0.47656 -0.82500 0
0.48438 -0.82500 0
0.49219 -0.82500 0
0.50000 -0.82500 0
0.50781 -0.82500 0
0.51562 -0.82500 0
0.52344 -0.82500 0
0.53125 -0.82500 0
0.53906 -0.82500 0
0.54688 -0.82500 0
0.55469 -0.82500 0
0.56250 -0.82500 0
0.57031 -0.82500 0
0.57812 -0.82500 0
0.58594 -0.82500 0
0.59375 -0.82500 0
0.60156 -0.82500 0
0.60938 -0.82500 0
0.61719 -0.82500 0
0.62500 -0.82500 0
0.63281 -0.82500 0
0.64062 -0.82500 0
0.64844 -0.82500 0
0.65625 -0.82500 0
0.66406 -0.82500 0
0.67188 -0.82500 0
0.67969 -0.82500 0
0.68750 -0.82500 0
0.69531 -0.82500 0
0.70312 -0.82500 0
0.71094 -0.82500 0
0.71875 -0.82500 0
0.72656 -0.82500 0.000651254
0.73438 -0.82500 0.00142857
0.74219 -0.82500 0.00394973
0.75000 -0.82500 0.00785995
0.75781 -0.82500 0.0160875
0.76562 -0.82500 0.0327571
0.77344 -0.82500 0.0554195
0.78125 -0.82500 0.104704
0.78906 -0.82500 0.152819
0.79688 -0.82500 0.233324
0.80469 -0.82500 0.37093
0.81250 -0.82500 0.515266
0.82031 -0.82500 0.66118
0.82812 -0.82500 0.815587
0.83594 -0.82500 1
0.84375 -0.82500 1
0.85156 -0.82500 1
0.85938 -0.82500 1
0.86719 -0.82500 0.765268
0.87500 -0.82500 0.551353
0.88281 -0.82500 0.408799
0.89062 -0.82500 0.273069
0.89844 -0.82500 0.137097
0.90625 -0.82500 0.0657895
0.91406 -0.82500 0.0229399
0.92188 -0.82500 0.00898509
0.92969 -0.82500 0.00343053
0.93750 -0.82500 0.00135993
0.94531 -0.82500 0.000763213
0.95312 -0.82500 0
0.96094 -0.82500 0
0.96875 -0.82500 0
0.97656 -0.82500 0
0.98438 -0.82500 0
0.99219 -0.82500 0
1.00000 -0.82500 0
0.00000 -0.80000 0
0.00781 -0.80000 0
0.01562 -0.80000 0
0.02344 -0.80000 0
0.03125 -0.80000 0
0.03906 -0.80000 0
0.04688 -0.80000 0
0.05469 -0.80000 0
0.06250 -0.80000 0
0.07031 -0.80000 0
0.07812 -0.80000 0
0.08594 -0.80000 0
0.09375 -0.80000 0
0.10156 -0.80000 0
0.10938 -0.80000 0
0.11719 -0.80000 0
0.12500 -0.80000 0
0.13281 -0.80000 0
0.14062 -0.80000 0
0.14844 -0.80000 0
0.15625 -0.80000 0
0.16406 -0.80000 0
0.17188 -0.80000 0
0.17969 -0.80000 0
0.18750 -0.80000 0
0.19531 -0.80000 0
0.20312 -0.80000 0
0.21094 -0.80000 0
0.21875 -0.80000 0
0.22656 -0.80000 0
0.23438 -0.80000 0
0.24219 -0.80000 0
0.25000 -0.80000 0
0.25781 -0.80000 0
0.26562 -0.80000 0
0.27344 -0.80000 0
0.28125 -0.80000 0
0.28906 -0.80000 0
0.29688 -0.80000 0
0.30469 -0.80000 0
0.31250 -0.80000 0
0.32031 -0.80000 0
0.32812 -0.80000 0
0.33594 -0.80000 0
0.34375 -0.80000 0
0.35156 -0.80000 0
0.35938 -0.80000 0
0.36719 -0.80000 0
0.37500 -0.80000 0
0.38281 -0.80000 0
0.39062 -0.80000 0
0.39844 -0.80000 0
0.40625 -0.80000 0
0.41406 -0.80000 0
0.42188 -0.80000 0
0.42969 -0.80000 0
0.43750 -0.80000 0
0.44531 -0.80000 0
0.45312 -0.80000 0
0.46094 -0.80000 0
0.46875 -0.80000 0
0.47656 -0.80000 0
0.48438 -0.80000 0
0.49219 -0.80000 0
0.50000 -0.80000 0
0.50781 -0.80000 0
0.51562 -0.80000 0
0.52344 -0.80000 0
0.53125 -0.80000 0
0.53906 -0.80000 0
0.54688 -0.80000 0
0.55469 -0.80000 0
0.56250 -0.80000 0
0.57031 -0.80000 0
0.57812 -0.80000 0
0.58594 -0.80000 0
0.59375 -0.80000 0
0.60156 -0.80000 0
0.60938 -0.80000 0
0.61719 -0.80000 0
0.62500 -0.80000 0
0.63281 -0.80000 0
0.64062 -0.80000 0
0.64844 -0.80000 0
0.65625 -0.80000 0
0.66406 -0.80000 0
0.67188 -0.80000 0
0.67969 -0.80000 0
0.68750 -0.80000 0
0.69531 -0.80000 0
0.70312 -0.80000 0.00172354
0.71094 -0.80000 0.00310238
0.71875 -0.80000 0.00624794
0.72656 -0.80000 0.0175838
0.73438 -0.80000 0.0346429
0.74219 -0.80000 0.0578097
0.75000 -0.80000 0.0975348
0.75781 -0.80000 0.140605
0.76562 -0.80000 0.216257
0.77344 -0.80000 0.324862
0.78125 -0.80000 0.478737
0.78906 -0.80000 0.598813
0.79688 -0.80000 0.725737
0.80469 -0.80000 0.889876
0.81250 -0.80000 1
0.82031 -0.80000 1
0.82812 -0.80000 1
0.83594 -0.80000 0.955189
0.84375 -0.80000 0.714735
0.85156 -0.80000 0.533472
0.85938 -0.80000 0.411416
0.86719 -0.80000 0.22669
0.87500 -0.80000 0.122337
0.88281 -0.80000 0.0697196
0.89062 -0.80000 0.0311159
0.89844 -0.80000 0.0110887
0.90625 -0.80000 0.00510204
0.91406 -0.80000 0.00178174
0.92188 -0.80000 0.000816827
0.92969 -0.80000 0.000214408
0.93750 -0.80000 0
0.94531 -0.80000 0
0.95312 -0.80000 0
0.96094 -0.80000 0
0.96875 -0.80000 0
0.97656 -0.80000 0
0.98438 -0.80000 0
0.99219 -0.80000 0
1.00000 -0.80000 0
0.00000 -0.77500 0
0.00781 -0.77500 0
0.01562 -0.77500 0
0.02344 -0.77500 0
0.03125 -0.77500 0
0.03906 -0.77500 0
0.04688 -0.77500 0
0.05469 -0.77500 0
0.06250 -0.77500 0
0.07031 -0.77500 0
0.07812 -0.77500 0
0.08594 -0.77500 0
0.09375 -0.77500 0
0.10156 -0.77500 0
0.10938 -0.77500 0
0.11719 -0.77500 0
0.12500 -0.77500 0
0.13281 -0.77500 0
0.14062 -0.77500 0
0.14844 -0.77500 0
0.15625 -0.77500 0
0.16406 -0.77500 0
0.17188 -0.77500 0
0.17969 -0.77500 0
0.18750 -0.77500 0
0.19531 -0.77500 0
0.20312 -0.77500 0
0.21094 -0.77500 0
0.21875 -0.77500 0
0.22656 -0.77500 0
0.23438 -0.77500 0
0.24219 -0.77500 0
0.25000 -0.77500 0
0.25781 -0.77500 0
0.26562 -0.77500 0
0.27344 -0.77500 0
0.28125 -0.77500 0
0.28906 -0.77500 0
0.29688 -0.77500 0
0.30469 -0.77500 0
0.31250 -0.77500 0
0.32031 -0.77500 0
0.32812 -0.77500 0
0.33594 -0.77500 0
0.34375 -0.77500 0
0.35156 -0.77500 0
0.35938 -0.77500 0
0.36719 -0.77500 0
0.37500 -0.77500 0
0.38281 -0.77500 0
0.39062 -0.77500 0
0.39844 -0.77500 0
0.40625 -0.77500 0
0.41406 -0.77500 0
0.42188 -0.77500 0
0.42969 -0.77500 0
0.43750 -0.77500 0
0.44531 -0.77500 0
0.45312 -0.77500 0
0.46094 -0.77500 0
0.46875 -0.77500 0
0.47656 -0.77500 0
0.48438 -0.77500 0
0.49219 -0.77500 0
0.50000 -0.77500 0
0.50781 -0.77500 0
0.51562 -0.77500 0
0.52344 -0.77500 0
0.53125 -0.77500 0
0.53906 -0.77500 0
0.54688 -0.77500 0
0.55469 -0.77500 0
0.56250 -0.77500 0
0.57031 -0.77500 0
0.57812 -0.77500 0
0.58594 -0.77500 0
0.59375 -0.77500 0
0.60156 -0.77500 0
0.60938 -0.77500 0
0.61719 -0.77500 0
0.62500 -0.77500 0
0.63281 -0.77500 0
0.64062 -0.77500 0
0.64844 -0.77500 0
0.65625 -0.77500 0
0.66406 -0.77500 0.0007249
0.67188 -0.77500 0.00106195
0.67969 -0.77500 0.00480059
0.68750 -0.77500 0.00847458
0.69531 -0.77500 0.019661
0.70312 -0.77500 0.0324026
0.71094 -0.77500 0.054464
0.71875 -0.77500 0.0868135
0.72656 -0.77500 0.131553
0.73438 -0.77500 0.213929
0.74219 -0.77500 0.321005
0.75000 -0.77500 0.447303
0.75781 -0.77500 0.547619
0.76562 -0.77500 0.653321
0.77344 -0.77500 0.813227
0.78125 -0.77500 0.99259
0.78906 -0.77500 1
0.79688 -0.77500 1
0.80469 -0.77500 1
0.81250 -0.77500 0.868276
0.82031 -0.77500 0.672428
0.82812 -0.77500 0.505763
0.83594 -0.77500 0.376409
0.84375 -0.77500 0.21893
0.85156 -0.77500 0.131552
0.85938 -0.77500 0.0768579
0.86719 -0.77500 0.0316662
0.87500 -0.77500 0.0126885
0.88281 -0.77500 0.00463082
0.89062 -0.77500 0.00241416
0.89844 -0.77500 0.0015121
0.90625 -0.77500 0.000805585
0.91406 -0.77500 0
0.92188 -0.77500 0
0.92969 -0.77500 0
0.93750 -0.77500 0
0.94531 -0.77500 0
0.95312 -0.77500 0
0.96094 -0.77500 0
0.96875 -0.77500 0
0.97656 -0.77500 0
0.98438 -0.77500 0
0.99219 -0.77500 0
1.00000 -0.77500 0
0.00000 -0.75000 0
0.00781 -0.75000 0
0.01562 -0.75000 0
0.02344 -0.75000 0
0.03125 -0.75000 0
0.03906 -0.75000 0
0.04688 -0.75000 0
0.05469 -0.75000 0
0.06250 -0.75000 0
0.07031 -0.75000 0
0.07812 -0.75000 0
0.08594 -0.75000 0
0.09375 -0.75000 0
0.10156 -0.75000 0
0.10938 -0.75000 0
0.11719 -0.75000 0
0.12500 -0.75000 0
0.13281 -0.75000 0
0.14062 -0.75000 0
0.14844 -0.75000 0
0.15625 -0.75000 0
0.16406 -0.75000 0
0.17188 -0.75000 0
0.17969 -0.75000 0
0.18750 -0.75000 0
0.19531 -0.75000 0
0.20312 -0.75000 0
0.21094 -0.75000 0
0.21875 -0.75000 0
0.22656 -0.75000 0
0.23438 -0.75000 0
0.24219 -0.75000 0
0.25000 -0.75000 0
0.25781 -0.75000 0
0.26562 -0.75000 0
0.27344 -0.75000 0
0.28125 -0.75000 0
0.28906 -0.75000 0
0.29688 -0.75000 0
0.30469 -0.75000 0
0.31250 -0.75000 0
0.32031 -0.75000 0
0.32812 -0.75000 0
0.33594 -0.75000 0
0.34375 -0.75000 0
0.35156 -0.75000 0
0.35938 -0.75000 0
0.36719 -0.75000 0
0.37500 -0.75000 0
0.38281 -0.75000 0
0.39062 -0.75000 0
0.39844 -0.75000 0
0.40625 -0.75000 0
0.41406 -0.75000 0
0.42188 -0.75000 0
0.42969 -0.75000 0
0.43750 -0.75000 0
0.44531 -0.75000 0
0.45312 -0.75000 0
0.46094 -0.75000 0
0.46875 -0.75000 0
0.47656 -0.75000 0
0.48438 -0.75000 0
0.49219 -0.75000 0
0.50000 -0.75000 0
0.50781 -0.75000 0
0.51562 -0.75000 0
0.52344 -0.75000 0
0.53125 -0.75000 0
0.53906 -0.75000 0
0.54688 -0.75000 0
0.55469 -0.75000 0
0.56250 -0.75000 0
0.57031 -0.75000 0
0.57812 -0.75000 0
0.58594 -0.75000 0
0.59375 -0.75000 0
0.60156 -0.75000 0
0.60938 -0.75000 0
0.61719 -0.75000 0
0.62500 -0.75000 0
0.63281 -0.75000 0.000374392
0.64062 -0.75000 0.00217391
0.64844 -0.75000 0.00294118
0.65625 -0.75000 0.00819978
0.66406 -0.75000 0.0177601
0.67188 -0.75000 0.0304425
0.67969 -0.75000 0.0528065
0.68750 -0.75000 0.0815678
0.69531 -0.75000 0.117627
0.70312 -0.75000 0.182696
0.71094 -0.75000 0.263013
0.71875 -0.75000 0.35416
0.72656 -0.75000 0.464344
0.73438 -0.75000 0.67
0.74219 -0.75000 0.833393
0.75000 -0.75000 0.984995
0.75781 -0.75000 1
0.76562 -0.75000 1
0.77344 -0.75000 1
0.78125 -0.75000 1
0.78906 -0.75000 0.803858
0.79688 -0.75000 0.641283
0.80469 -0.75000 0.500592
0.81250 -0.75000 0.347485
0.82031 -0.75000 0.212346
0.82812 -0.75000 0.130077
0.83594 -0.75000 0.074588
0.84375 -0.75000 0.034085
0.85156 -0.75000 0.0160872
0.85938 -0.75000 0.00649901
0.86719 -0.75000 0.00301583
0.87500 -0.75000 0.00191525
0.88281 -0.75000 0.00102907
0.89062 -0.75000 0.00026824
0.89844 -0.75000 0
0.90625 -0.75000 0
0.91406 -0.75000 0
0.92188 -0.75000 0
0.92969 -0.75000 0
0.93750 -0.75000 0
0.94531 -0.75000 0
0.95312 -0.75000 0
0.96094 -0.75000 0
0.96875 -0.75000 0
0.97656 -0.75000 0
0.98438 -0.75000 0
0.99219 -0.75000 0
1.00000 -0.75000 0
0.00000 -0.72500 0
0.00781 -0.72500 0
0.01562 -0.72500 0
0.02344 -0.72500 0
0.03125 -0.72500 0
0.03906 -0.72500 0
0.04688 -0.72500 0
0.05469 -0.72500 0
0.06250 -0.72500 0
0.07031 -0.72500 0
0.07812 -0.72500 0
0.08594 -0.72500 0
0.09375 -0.72500 0
0.10156 -0.72500 0
0.10938 -0.72500 0
0.11719 -0.72500 0
0.12500 -0.72500 0
0.13281 -0.72500 0
0.14062 -0.72500 0
0.14844 -0.72500 0
0.15625 -0.72500 0
0.16406 -0.72500 0
0.17188 -0.72500 0
0.17969 -0.72500 0
0.18750 -0.72500 0
0.19531 -0.72500 0
0.20312 -0.72500 0
0.21094 -0.72500 0
0.21875 -0.72500 0
0.22656 -0.72500 0
0.23438 -0.72500 0
0.24219 -0.72500 0
0.25000 -0.72500 0
0.25781 -0.72500 0
0.26562 -0.72500 0
0.27344 -0.72500 0
0.28125 -0.72500 0
0.28906 -0.72500 0
0.29688 -0.72500 0
0.30469 -0.72500 0
0.31250 -0.72500 0
0.32031 -0.72500 0
0.32812 -0.72500 0
0.33594 -0.72500 0
0.34375 -0.72500 0
0.35156 -0.72500 0
0.35938 -0.72500 0
0.36719 -0.72500 0
0.37500 -0.72500 0
0.38281 -0.72500 0
0.39062 -0.72500 0
0.39844 -0.72500 0
0.40625 -0.72500 0
0.41406 -0.72500 0
0.42188 -0.72500 0
0.42969 -0.72500 0
0.43750 -0.72500 0
0.44531 -0.72500 0
0.45312 -0.72500 0
0.46094 -0.72500 0
0.46875 -0.72500 0
0.47656 -0.72500 0
0.48438 -0.72500 0
0.49219 -0.72500 0
0.50000 -0.72500 0
0.50781 -0.72500 0
0.51562 -0.72500 0
0.52344 -0.72500 0
0.53125 -0.72500 0
0.53906 -0.72500 0
0.54688 -0.72500 0
0.55469 -0.72500 0
0.56250 -0.72500 0
0.57031 -0.72500 0
0.57812 -0.72500 0
0.58594 -0.72500 0
0.59375 -0.72500 0
0.60156 -0.72500 0.000399202
0.60938 -0.72500 0.000844595
0.61719 -0.72500 0.00428082
0.62500 -0.72500 0.00847458
0.63281 -0.72500 0.0123549
0.64062 -0.72500 0.0242754
0.64844 -0.72500 0.0408088
0.65625 -0.72500 0.0607529
0.66406 -0.72500 0.0877129
0.67188 -0.72500 0.126018
0.67969 -0.72500 0.196086
0.68750 -0.72500 0.26024
0.69531 -0.72500 0.342373
0.70312 -0.72500 0.46122
0.71094 -0.72500 0.581868
0.71875 -0.72500 0.676751
0.72656 -0.72500 0.767828
0.73438 -0.72500 0.945714
0.74219 -0.72500 1
0.75000 -0.72500 1
0.75781 -0.72500 0.82175
0.76562 -0.72500 0.681225
0.77344 -0.72500 0.57624
0.78125 -0.72500 0.457796
0.78906 -0.72500 0.304451
0.79688 -0.72500 0.190953
0.80469 -0.72500 0.122854
0.81250 -0.72500 0.0686246
0.82031 -0.72500 0.0367627
0.82812 -0.72500 0.018112
0.83594 -0.72500 0.0101185
0.84375 -0.72500 0.00445726
0.85156 -0.72500 0.00207577
0.85938 -0.72500 0.00141283
0.86719 -0.72500 0.000251319
0.87500 -0.72500 0
0.88281 -0.72500 0
0.89062 -0.72500 0
0.89844 -0.72500 0
0.90625 -0.72500 0
0.91406 -0.72500 0
0.92188 -0.72500 0
0.92969 -0.72500 0
0.93750 -0.72500 0
0.94531 -0.72500 0
0.95312 -0.72500 0
0.96094 -0.72500 0
0.96875 -0.72500 0
0.97656 -0.72500 0
0.98438 -0.72500 0
0.99219 -0.72500 0
1.00000 -0.72500 0
0.00000 -0.70000 0
0.00781 -0.70000 0
0.01562 -0.70000 0
0.02344 -0.70000 0
0.03125 -0.70000 0
0.03906 -0.70000 0
0.04688 -0.70000 0
0.05469 -0.70000 0
0.06250 -0.70000 0
0.07031 -0.70000 0
0.07812 -0.70000 0
0.08594 -0.70000 0
0.09375 -0.70000 0
0.10156 -0.70000 0
0.10938 -0.70000 0
0.11719 -0.70000 0
0.12500 -0.70000 0
0.13281 -0.70000 0
0.14062 -0.70000 0
0.14844 -0.70000 0
0.15625 -0.70000 0
0.16406 -0.70000 0
0.17188 -0.70000 0
0.17969 -0.70000 0
0.18750 -0.70000 0
0.19531 -0.70000 0
0.20312 -0.70000 0
0.21094 -0.70000 0
0.21875 -0.70000 0
0.22656 -0.70000 0
0.23438 -0.70000 0
0.24219 -0.70000 0
0.25000 -0.70000 0
0.25781 -0.70000 0
0.26562 -0.70000 0
0.27344 -0.70000 0
0.28125 -0.70000 0
0.28906 -0.70000 0
0.29688 -0.70000 0
0.30469 -0.70000 0
0.31250 -0.70000 0
0.32031 -0.70000 0
0.32812 -0.70000 0
0.33594 -0.70000 0
0.34375 -0.70000 0
0.35156 -0.70000 0
0.35938 -0.70000 0
0.36719 -0.70000 0
0.37500 -0.70000 0
0.38281 -0.70000 0
0.39062 -0.70000 0
0.39844 -0.70000 0
0.40625 -0.70000 0
0.41406 -0.70000 0
0.42188 -0.70000 0
0.42969 -0.70000 0
0.43750 -0.70000 0
0.44531 -0.70000 0
0.45312 -0.70000 0
0.46094 -0.70000 0
0.46875 -0.70000 0
0.47656 -0.70000 0
0.48438 -0.70000 0
0.49219 -0.70000 0
0.50000 -0.70000 0
0.50781 -0.70000 0
0.51562 -0.70000 0
0.52344 -0.70000 0
0.53125 -0.70000 0
0.53906 -0.70000 0
0.54688 -0.70000 0
0.55469 -0.70000 0
0.56250 -0.70000 0
0.57031 -0.70000 0.000818331
0.57812 -0.70000 0.00208247
0.58594 -0.70000 0.00431373
0.59375 -0.70000 0.00666144
0.60156 -0.70000 0.011976
0.60938 -0.70000 0.0257601
0.61719 -0.70000 0.0398116
0.62500 -0.70000 0.0569007
0.63281 -0.70000 0.0797454
0.64062 -0.70000 0.116667
0.64844 -0.70000 0.180147
0.65625 -0.70000 0.258666
0.66406 -0.70000 0.342878
0.67188 -0.70000 0.451681
0.67969 -0.70000 0.593796
0.68750 -0.70000 0.713983
0.69531 -0.70000 0.795254
0.70312 -0.70000 0.904516
0.71094 -0.70000 1
0.71875 -0.70000 1
0.72656 -0.70000 1
0.73438 -0.70000 1
0.74219 -0.70000 0.867145
0.75000 -0.70000 0.709539
0.75781 -0.70000 0.515444
0.76562 -0.70000 0.356991
0.77344 -0.70000 0.247397
0.78125 -0.70000 0.161082
0.78906 -0.70000 0.0893175
0.79688 -0.70000 0.0486688
0.80469 -0.70000 0.0275311
0.81250 -0.70000 0.0136668
0.82031 -0.70000 0.00521262
0.82812 -0.70000 0.00219539
0.83594 -0.70000 0.00173461
0.84375 -0.70000 0.000524384
0.85156 -0.70000 0
0.85938 -0.70000 0
0.86719 -0.70000 0
0.87500 -0.70000 0
0.88281 -0.70000 0
0.89062 -0.70000 0
0.89844 -0.70000 0
0.90625 -0.70000 0
0.91406 -0.70000 0
0.92188 -0.70000 0
0.92969 -0.70000 0
0.93750 -0.70000 0
0.94531 -0.70000 0
0.95312 -0.70000 0
0.96094 -0.70000 0
0.96875 -0.70000 0
0.97656 -0.70000 0
0.98438 -0.70000 0
0.99219 -0.70000 0
1.00000 -0.70000 0
0.00000 -0.67500 0
0.00781 -0.67500 0
0.01562 -0.67500 0
0.02344 -0.67500 0
0.03125 -0.67500 0
0.03906 -0.67500 0
0.04688 -0.67500 0
0.05469 -0.67500 0
0.06250 -0.67500 0
0.07031 -0.67500 0
0.07812 -0.67500 0
0.08594 -0.67500 0
0.09375 -0.67500 0
0.10156 -0.67500 0
0.10938 -0.67500 0
0.11719 -0.67500 0
0.12500 -0.67500 0
0.13281 -0.67500 0
0.14062 -0.67500 0
0.14844 -0.67500 0
0.15625 -0.67500 0
0.16406 -0.67500 0
0.17188 -0.67500 0
0.17969 -0.67500 0
0.18750 -0.67500 0
0.19531 -0.67500 0
0.20312 -0.67500 0
0.21094 -0.67500 0
0.21875 -0.67500 0
0.22656 -0.67500 0
0.23438 -0.67500 0
0.24219 -0.67500 0
0.25000 -0.67500 0
0.25781 -0.67500 0
0.26562 -0.67500 0
0.27344 -0.67500 0
0.28125 -0.67500 0
0.28906 -0.67500 0
0.29688 -0.67500 0
0.30469 -0.67500 0
0.31250 -0.67500 0
0.32031 -0.67500 0
0.32812 -0.67500 0
0.33594 -0.67500 0
0.34375 -0.67500 0
0.35156 -0.67500 0
0.35938 -0.67500 0
0.36719 -0.67500 0
0.37500 -0.67500 0
0.38281 -0.67500 0
0.39062 -0.67500 0
0.39844 -0.67500 0
0.40625 -0.67500 0
0.41406 -0.67500 0
0.42188 -0.67500 0
0.42969 -0.67500 0
0.43750 -0.67500 0
0.44531 -0.67500 0
0.45312 -0.67500 0
0.46094 -0.67500 0
0.46875 -0.67500 0
0.47656 -0.67500 0
0.48438 -0.67500 0
0.49219 -0.67500 0
0.50000 -0.67500 0
0.50781 -0.67500 0
0.51562 -0.67500 0
0.52344 -0.67500 0
0.53125 -0.67500 0
0.53906 -0.67500 0.000851064
0.54688 -0.67500 0.0012987
0.55469 -0.67500 0.00336984
0.56250 -0.67500 0.008285
0.57031 -0.67500 0.0135025
0.57812 -0.67500 0.0216576
0.58594 -0.67500 0.0337255
0.59375 -0.67500 0.052116
0.60156 -0.67500 0.0814371
0.60938 -0.67500 0.114865
0.61719 -0.67500 0.180651
0.62500 -0.67500 0.240113
0.63281 -0.67500 0.311494
0.64062 -0.67500 0.389493
0.64844 -0.67500 0.511397
0.65625 -0.67500 0.638092
0.66406 -0.67500 0.759696
0.67188 -0.67500 0.842478
0.67969 -0.67500 0.992614
0.68750 -0.67500 1
0.69531 -0.67500 1
0.70312 -0.67500 1
0.71094 -0.67500 0.919683
0.71875 -0.67500 0.739231
0.72656 -0.67500 0.591013
0.73438 -0.67500 0.511786
0.74219 -0.67500 0.39605
0.75000 -0.67500 0.267953
0.75781 -0.67500 0.151544
0.76562 -0.67500 0.0897786
0.77344 -0.67500 0.0505205
0.78125 -0.67500 0.0328608
0.78906 -0.67500 0.015727
0.79688 -0.67500 0.00543945
0.80469 -0.67500 0.0035524
0.81250 -0.67500 0.00174469
0.82031 -0.67500 0.000823045
0.82812 -0.67500 0.000548847
0.83594 -0.67500 0
0.84375 -0.67500 0
0.85156 -0.67500 0
0.85938 -0.67500 0
0.86719 -0.67500 0
0.87500 -0.67500 0
0.88281 -0.67500 0
0.89062 -0.67500 0
0.89844 -0.67500 0
0.90625 -0.67500 0
0.91406 -0.67500 0
0.92188 -0.67500 0
0.92969 -0.67500 0
0.93750 -0.67500 0
0.94531 -0.67500 0
0.95312 -0.67500 0
0.96094 -0.67500 0
0.96875 -0.67500 0
0.97656 -0.67500 0
0.98438 -0.67500 0
0.99219 -0.67500 0
1.00000 -0.67500 0
0.00000 -0.65000 0
0.00781 -0.65000 0
0.01562 -0.65000 0
0.02344 -0.65000 0
0.03125 -0.65000 0
0.03906 -0.65000 0
0.04688 -0.65000 0
0.05469 -0.65000 0
0.06250 -0.65000 0
0.07031 -0.65000 0
0.07812 -0.65000 0
0.08594 -0.65000 0
0.09375 -0.65000 0
0.10156 -0.65000 0
0.10938 -0.65000 0
0.11719 -0.65000 0
0.12500 -0.65000 0
0.13281 -0.65000 0
0.14062 -0.65000 0
0.14844 -0.65000 0
0.15625 -0.65000 0
0.16406 -0.65000 0
0.17188 -0.65000 0
0.17969 -0.65000 0
0.18750 -0.65000 0
0.19531 -0.65000 0
0.20312 -0.65000 0
0.21094 -0.65000 0
0.21875 -0.65000 0
0.22656 -0.65000 0
0.23438 -0.65000 0
0.24219 -0.65000 0
0.25000 -0.65000 0
0.25781 -0.65000 0
0.26562 -0.65000 0
0.27344 -0.65000 0
0.28125 -0.65000 0
0.28906 -0.65000 0
0.29688 -0.65000 0
0.30469 -0.65000 0
0.31250 -0.65000 0
0.32031 -0.65000 0
0.32812 -0.65000 0
0.33594 -0.65000 0
0.34375 -0.65000 0
0.35156 -0.65000 0
0.35938 -0.65000 0
0.36719 -0.65000 0
0.37500 -0.65000 0
0.38281 -0.65000 0
0.39062 -0.65000 0
0.39844 -0.65000 0
0.40625 -0.65000 0
0.41406 -0.65000 0
0.42188 -0.65000 0
0.42969 -0.65000 0
0.43750 -0.65000 0
0.44531 -0.65000 0
0.45312 -0.65000 0
0.46094 -0.65000 0
0.46875 -0.65000 0
0.47656 -0.65000 0
0.48438 -0.65000 0
0.49219 -0.65000 0
0.50000 -0.65000 0
0.50781 -0.65000 0.000443262
0.51562 -0.65000 0.000872981
0.52344 -0.65000 0.00309872
0.53125 -0.65000 0.00769889
0.53906 -0.65000 0.0123404
0.54688 -0.65000 0.0199134
0.55469 -0.65000 0.0336984
0.56250 -0.65000 0.04971
0.57031 -0.65000 0.0773322
0.57812 -0.65000 0.111204
0.58594 -0.65000 0.147451
0.59375 -0.65000 0.206113
0.60156 -0.65000 0.281836
0.60938 -0.65000 0.405828
0.61719 -0.65000 0.510274
0.62500 -0.65000 0.595238
0.63281 -0.65000 0.674654
0.64062 -0.65000 0.774638
0.64844 -0.65000 0.89375
0.65625 -0.65000 1
0.66406 -0.65000 1
0.67188 -0.65000 1
0.67969 -0.65000 1
0.68750 -0.65000 0.864407
0.69531 -0.65000 0.70678
0.70312 -0.65000 0.583937
0.71094 -0.65000 0.4495
0.71875 -0.65000 0.327195
0.72656 -0.65000 0.232498
0.73438 -0.65000 0.165714
0.74219 -0.65000 0.105566
0.75000 -0.65000 0.0618078
0.75781 -0.65000 0.0353925
0.76562 -0.65000 0.0163785
0.77344 -0.65000 0.00704225
0.78125 -0.65000 0.00483247
0.78906 -0.65000 0.00148368
0.79688 -0.65000 0.000858861
0.80469 -0.65000 0.000296033
0.81250 -0.65000 0.000290782
0.82031 -0.65000 0
0.82812 -0.65000 0
0.83594 -0.65000 0
0.84375 -0.65000 0
0.85156 -0.65000 0
0.85938 -0.65000 0
0.86719 -0.65000 0
0.87500 -0.65000 0
0.88281 -0.65000 0
0.89062 -0.65000 0
0.89844 -0.65000 0
0.90625 -0.65000 0
0.91406 -0.65000 0
0.92188 -0.65000 0
0.92969 -0.65000 0
0.93750 -0.65000 0
0.94531 -0.65000 0
0.95312 -0.65000 0
0.96094 -0.65000 0
0.96875 -0.65000 0
0.97656 -0.65000 0
0.98438 -0.65000 0
0.99219 -0.65000 0
1.00000 -0.65000 0
0.00000 -0.62500 0
0.00781 -0.62500 0
0.01562 -0.62500 0
0.02344 -0.62500 0
0.03125 -0.62500 0
0.03906 -0.62500 0
0.04688 -0.62500 0
0.05469 -0.62500 0
0.06250 -0.62500 0
0.07031 -0.62500 0
0.07812 -0.62500 0
0.08594 -0.62500 0
0.09375 -0.62500 0
0.10156 -0.62500 0
0.10938 -0.62500 0
0.11719 -0.62500 0
0.12500 -0.62500 0
0.13281 -0.62500 0
0.14062 -0.62500 0
0.14844 -0.62500 0
0.15625 -0.62500 0
0.16406 -0.62500 0
0.17188 -0.62500 0
0.17969 -0.62500 0
0.18750 -0.62500 0
0.19531 -0.62500 0
0.20312 -0.62500 0
0.21094 -0.62500 0
0.21875 -0.62500 0
0.22656 -0.62500 0
0.23438 -0.62500 0
0.24219 -0.62500 0
0.25000 -0.62500 0
0.25781 -0.62500 0
0.26562 -0.62500 0
0.27344 -0.62500 0
0.28125 -0.62500 0
0.28906 -0.62500 0
0.29688 -0.62500 0
0.30469 -0.62500 0
0.31250 -0.62500 0
0.32031 -0.62500 0
0.32812 -0.62500 0
0.33594 -0.62500 0
0.34375 -0.62500 0
0.35156 -0.62500 0
0.35938 -0.62500 0
0.36719 -0.62500 0
0.37500 -0.62500 0
0.38281 -0.62500 0
0.39062 -0.62500 0
0.39844 -0.62500 0
0.40625 -0.62500 0
0.41406 -0.62500 0
0.42188 -0.62500 0
0.42969 -0.62500 0
0.43750 -0.62500 0
0.44531 -0.62500 0
0.45312 -0.62500 0
0.46094 -0.62500 0
0.46875 -0.62500 0
0.47656 -0.62500 0
0.48438 -0.62500 0.00199501
0.49219 -0.62500 0.00432484
0.50000 -0.62500 0.0067904
0.50781 -0.62500 0.0124113
0.51562 -0.62500 0.0196421
0.52344 -0.62500 0.0309872
0.53125 -0.62500 0.043627
0.53906 -0.62500 0.067234
0.54688 -0.62500 0.104762
0.55469 -0.62500 0.140691
0.56250 -0.62500 0.18807
0.57031 -0.62500 0.243863
0.57812 -0.62500 0.330696
0.58594 -0.62500 0.403922
0.59375 -0.62500 0.512539
0.60156 -0.62500 0.636327
0.60938 -0.62500 0.805321
0.61719 -0.62500 0.94649
0.62500 -0.62500 1
0.63281 -0.62500 1
0.64062 -0.62500 1
0.64844 -0.62500 1
0.65625 -0.62500 0.956392
0.66406 -0.62500 0.839435
0.67188 -0.62500 0.693097
0.67969 -0.62500 0.572009
0.68750 -0.62500 0.429732
0.69531 -0.62500 0.307458
0.70312 -0.62500 0.225784
0.71094 -0.62500 0.151327
0.71875 -0.62500 0.094048
0.72656 -0.62500 0.0550309
0.73438 -0.62500 0.0414286
0.74219 -0.62500 0.0222621
0.75000 -0.62500 0.0135763
0.75781 -0.62500 0.00482625
0.76562 -0.62500 0.00151653
0.77344 -0.62500 0.000918555
0.78125 -0.62500 0.00064433
0.78906 -0.62500 0.000296736
0.79688 -0.62500 0
0.80469 -0.62500 0
0.81250 -0.62500 0
0.82031 -0.62500 0
0.82812 -0.62500 0
0.83594 -0.62500 0
0.84375 -0.62500 0
0.85156 -0.62500 0
0.85938 -0.62500 0
0.86719 -0.62500 0
0.87500 -0.62500 0
0.88281 -0.62500 0
0.89062 -0.62500 0
0.89844 -0.62500 0
0.90625 -0.62500 0
0.91406 -0.62500 0
0.92188 -0.62500 0
0.92969 -0.62500 0
0.93750 -0.62500 0
0.94531 -0.62500 0
0.95312 -0.62500 0
0.96094 -0.62500 0
0.96875 -0.62500 0
0.97656 -0.62500 0
0.98438 -0.62500 0
0.99219 -0.62500 0
1.00000 -0.62500 0
0.00000 -0.60000 0
0.00781 -0.60000 0
0.01562 -0.60000 0
0.02344 -0.60000 0
0.03125 -0.60000 0
0.03906 -0.60000 0
0.04688 -0.60000 0
0.05469 -0.60000 0
0.06250 -0.60000 0
0.07031 -0.60000 0
0.07812 -0.60000 0
0.08594 -0.60000 0
0.09375 -0.60000 0
0.10156 -0.60000 0
0.10938 -0.60000 0
0.11719 -0.60000 0
0.12500 -0.60000 0
0.13281 -0.60000 0
0.14062 -0.60000 0
0.14844 -0.60000 0
0.15625 -0.60000 0
0.16406 -0.60000 0
0.17188 -0.60000 0
0.17969 -0.60000 0
0.18750 -0.60000 0
0.19531 -0.60000 0
0.20312 -0.60000 0
0.21094 -0.60000 0
0.21875 -0.60000 0
0.22656 -0.60000 0
0.23438 -0.60000 0
0.24219 -0.60000 0
0.25000 -0.60000 0
0.25781 -0.60000 0
0.26562 -0.60000 0
0.27344 -0.60000 0
0.28125 -0.60000 0
0.28906 -0.60000 0
0.29688 -0.60000 0
0.30469 -0.60000 0
0.31250 -0.60000 0
0.32031 -0.60000 0
0.32812 -0.60000 0
0.33594 -0.60000 0
0.34375 -0.60000 0
0.35156 -0.60000 0
0.35938 -0.60000 0
0.36719 -0.60000 0
0.37500 -0.60000 0
0.38281 -0.60000 0
0.39062 -0.60000 0
0.39844 -0.60000 0
0.40625 -0.60000 0
0.41406 -0.60000 0
0.42188 -0.60000 0
0.42969 -0.60000 0
0.43750 -0.60000 0
0.44531 -0.60000 0
0.45312 -0.60000 0.000477327
0.46094 -0.60000 0.00139018
0.46875 -0.60000 0.00457666
0.47656 -0.60000 0.00991034
0.48438 -0.60000 0.0149626
0.49219 -0.60000 0.0216242
0.50000 -0.60000 0.0380263
0.50781 -0.60000 0.0509752
0.51562 -0.60000 0.068529
0.52344 -0.60000 0.106684
0.53125 -0.60000 0.140719
0.53906 -0.60000 0.194043
0.54688 -0.60000 0.245887
0.55469 -0.60000 0.316344
0.56250 -0.60000 0.383596
0.57031 -0.60000 0.484043
0.57812 -0.60000 0.608913
0.58594 -0.60000 0.667059
0.59375 -0.60000 0.772335
0.60156 -0.60000 0.858283
0.60938 -0.60000 0.966639
0.61719 -0.60000 1
0.62500 -0.60000 0.943906
0.63281 -0.60000 0.817297
0.64062 -0.60000 0.704348
0.64844 -0.60000 0.59375
0.65625 -0.60000 0.489005
0.66406 -0.60000 0.373324
0.67188 -0.60000 0.267965
0.67969 -0.60000 0.207164
0.68750 -0.60000 0.137359
0.69531 -0.60000 0.0874576
0.70312 -0.60000 0.0558428
0.71094 -0.60000 0.0344709
0.71875 -0.60000 0.0180862
0.72656 -0.60000 0.0120482
0.73438 -0.60000 0.00464286
0.74219 -0.60000 0.00143627
0.75000 -0.60000 0.00035727
0.75781 -0.60000 0.000643501
0.76562 -0.60000 0.000303306
0.77344 -0.60000 0.000306185
0.78125 -0.60000 0
0.78906 -0.60000 0
0.79688 -0.60000 0
0.80469 -0.60000 0
0.81250 -0.60000 0
0.82031 -0.60000 0
0.82812 -0.60000 0
0.83594 -0.60000 0
0.84375 -0.60000 0
0.85156 -0.60000 0
0.85938 -0.60000 0
0.86719 -0.60000 0
0.87500 -0.60000 0
0.88281 -0.60000 0
0.89062 -0.60000 0
0.89844 -0.60000 0
0.90625 -0.60000 0
0.91406 -0.60000 0
0.92188 -0.60000 0
0.92969 -0.60000 0
0.93750 -0.60000 0
0.94531 -0.60000 0
0.95312 -0.60000 0
0.96094 -0.60000 0
0.96875 -0.60000 0
0.97656 -0.60000 0
0.98438 -0.60000 0
0.99219 -0.60000 0
1.00000 -0.60000 0
0.00000 -0.57500 0
0.00781 -0.57500 0
0.01562 -0.57500 0
0.02344 -0.57500 0
0.03125 -0.57500 0
0.03906 -0.57500 0
0.04688 -0.57500 0
0.05469 -0.57500 0
0.06250 -0.57500 0
0.07031 -0.57500 0
0.07812 -0.57500 0
0.08594 -0.57500 0
0.09375 -0.57500 0
0.10156 -0.57500 0
0.10938 -0.57500 0
0.11719 -0.57500 0
0.12500 -0.57500 0
0.13281 -0.57500 0
0.14062 -0.57500 0
0.14844 -0.57500 0
0.15625 -0.57500 0
0.16406 -0.57500 0
0.17188 -0.57500 0
0.17969 -0.57500 0
0.18750 -0.57500 0
0.19531 -0.57500 0
0.20312 -0.57500 0
0.21094 -0.57500 0
0.21875 -0.57500 0
0.22656 -0.57500 0
0.23438 -0.57500 0
0.24219 -0.57500 0
0.25000 -0.57500 0
0.25781 -0.57500 0
0.26562 -0.57500 0
0.27344 -0.57500 0
0.28125 -0.57500 0
0.28906 -0.57500 0
0.29688 -0.57500 0
0.30469 -0.57500 0
0.31250 -0.57500 0
0.32031 -0.57500 0
0.32812 -0.57500 0
0.33594 -0.57500 0
0.34375 -0.57500 0
0.35156 -0.57500 0
0.35938 -0.57500 0
0.36719 -0.57500 0
0.37500 -0.57500 0
0.38281 -0.57500 0
0.39062 -0.57500 0
0.39844 -0.57500 0
0.40625 -0.57500 0.000487805
0.41406 -0.57500 0.000956023
0.42188 -0.57500 0.00195695
0.42969 -0.57500 0.00383325
0.43750 -0.57500 0.00519113
0.44531 -0.57500 0.00725689
0.45312 -0.57500 0.0133652
0.46094 -0.57500 0.023633
0.46875 -0.57500 0.0356979
0.47656 -0.57500 0.053327
0.48438 -0.57500 0.0783042
0.49219 -0.57500 0.110524
0.50000 -0.57500 0.14622
0.50781 -0.57500 0.193706
0.51562 -0.57500 0.250109
0.52344 -0.57500 0.319168
0.53125 -0.57500 0.394354
0.53906 -0.57500 0.485957
0.54688 -0.57500 0.617749
0.55469 -0.57500 0.71904
0.56250 -0.57500 0.836785
0.57031 -0.57500 0.911211
0.57812 -0.57500 0.996252
0.58594 -0.57500 1
0.59375 -0.57500 1
0.60156 -0.57500 1
0.60938 -0.57500 1
0.61719 -0.57500 0.900257
0.62500 -0.57500 0.711057
0.63281 -0.57500 0.538001
0.64062 -0.57500 0.412681
0.64844 -0.57500 0.329412
0.65625 -0.57500 0.247484
0.66406 -0.57500 0.167814
0.67188 -0.57500 0.113982
0.67969 -0.57500 0.0757016
0.68750 -0.57500 0.0434322
0.69531 -0.57500 0.0267797
0.70312 -0.57500 0.0151672
0.71094 -0.57500 0.00654947
0.71875 -0.57500 0.00295955
0.72656 -0.57500 0.00097688
0.73438 -0.57500 0.00107143
0.74219 -0.57500 0.000718133
0.75000 -0.57500 0.00035727
0.75781 -0.57500 0
0.76562 -0.57500 0
0.77344 -0.57500 0
0.78125 -0.57500 0
0.78906 -0.57500 0
0.79688 -0.57500 0
0.80469 -0.57500 0
0.81250 -0.57500 0
0.82031 -0.57500 0
0.82812 -0.57500 0
0.83594 -0.57500 0
0.84375 -0.57500 0
0.85156 -0.57500 0
0.85938 -0.57500 0
0.86719 -0.57500 0
0.87500 -0.57500 0
0.88281 -0.57500 0
0.89062 -0.57500 0
0.89844 -0.57500 0
0.90625 -0.57500 0
0.91406 -0.57500 0
0.92188 -0.57500 0
0.92969 -0.57500 0
0.93750 -0.57500 0
0.94531 -0.57500 0
0.95312 -0.57500 0
0.96094 -0.57500 0
0.96875 -0.57500 0
0.97656 -0.57500 0
0.98438 -0.57500 0
0.99219 -0.57500 0
1.00000 -0.57500 0
0.00000 -0.55000 0
0.00781 -0.55000 0
0.01562 -0.55000 0
0.02344 -0.55000 0
0.03125 -0.55000 0
0.03906 -0.55000 0
0.04688 -0.55000 0
0.05469 -0.55000 0
0.06250 -0.55000 0
0.07031 -0.55000 0
0.07812 -0.55000 0
0.08594 -0.55000 0
0.09375 -0.55000 0
0.10156 -0.55000 0
0.10938 -0.55000 0
0.11719 -0.55000 0
0.12500 -0.55000 0
0.13281 -0.55000 0
0.14062 -0.55000 0
0.14844 -0.55000 0
0.15625 -0.55000 0
0.16406 -0.55000 0
0.17188 -0.55000 0
0.17969 -0.55000 0
0.18750 -0.55000 0
0.19531 -0.55000 0
0.20312 -0.55000 0
0.21094 -0.55000 0
0.21875 -0.55000 0
0.22656 -0.55000 0
0.23438 -0.55000 0
0.24219 -0.55000 0
0.25000 -0.55000 0
0.25781 -0.55000 0
0.26562 -0.55000 0
0.27344 -0.55000 0
0.28125 -0.55000 0
0.28906 -0.55000 0
0.29688 -0.55000 0
0.30469 -0.55000 0
0.31250 -0.55000 0
0.32031 -0.55000 0
0.32812 -0.55000 0
0.33594 -0.55000 0
0.34375 -0.55000 0
0.35156 -0.55000 0
0.35938 -0.55000 0.000497018
0.36719 -0.55000 0.00100503
0.37500 -0.55000 0.00101937
0.38281 -0.55000 0.00196464
0.39062 -0.55000 0.00295858
0.39844 -0.55000 0.00299551
0.40625 -0.55000 0.00439024
0.41406 -0.55000 0.0081262
0.42188 -0.55000 0.0136986
0.42969 -0.55000 0.0220412
0.43750 -0.55000 0.0339783
0.44531 -0.55000 0.0527334
0.45312 -0.55000 0.0711217
0.46094 -0.55000 0.0912882
0.46875 -0.55000 0.126316
0.47656 -0.55000 0.186881
0.48438 -0.55000 0.250873
0.49219 -0.55000 0.31235
0.50000 -0.55000 0.35627
0.50781 -0.55000 0.442376
0.51562 -0.55000 0.550415
0.52344 -0.55000 0.673307
0.53125 -0.55000 0.766895
0.53906 -0.55000 0.874894
0.54688 -0.55000 0.981818
0.55469 -0.55000 1
0.56250 -0.55000 1
0.57031 -0.55000 1
0.57812 -0.55000 1
0.58594 -0.55000 0.867059
0.59375 -0.55000 0.768025
0.60156 -0.55000 0.671856
0.60938 -0.55000 0.578547
0.61719 -0.55000 0.485445
0.62500 -0.55000 0.349475
0.63281 -0.55000 0.238862
0.64062 -0.55000 0.164855
0.64844 -0.55000 0.108456
0.65625 -0.55000 0.0689527
0.66406 -0.55000 0.0445814
0.67188 -0.55000 0.0265487
0.67969 -0.55000 0.0155096
0.68750 -0.55000 0.0095339
0.69531 -0.55000 0.00372881
0.70312 -0.55000 0.00206825
0.71094 -0.55000 0.00137883
0.71875 -0.55000 0.000328839
0.72656 -0.55000 0
0.73438 -0.55000 0
0.74219 -0.55000 0
0.75000 -0.55000 0
0.75781 -0.55000 0
0.76562 -0.55000 0
0.77344 -0.55000 0
0.78125 -0.55000 0
0.78906 -0.55000 0
0.79688 -0.55000 0
0.80469 -0.55000 0
0.81250 -0.55000 0
0.82031 -0.55000 0
0.82812 -0.55000 0
0.83594 -0.55000 0
0.84375 -0.55000 0
0.85156 -0.55000 0
0.85938 -0.55000 0
0.86719 -0.55000 0
0.87500 -0.55000 0
0.88281 -0.55000 0
0.89062 -0.55000 0
0.89844 -0.55000 0
0.90625 -0.55000 0
0.91406 -0.55000 0
0.92188 -0.55000 0
0.92969 -0.55000 0
0.93750 -0.55000 0
0.94531 -0.55000 0
0.95312 -0.55000 0
0.96094 -0.55000 0
0.96875 -0.55000 0
0.97656 -0.55000 0
0.98438 -0.55000 0
0.99219 -0.55000 0
1.00000 -0.55000 0
0.00000 -0.52500 0
0.00781 -0.52500 0
0.01562 -0.52500 0
0.02344 -0.52500 0
0.03125 -0.52500 0
0.03906 -0.52500 0
0.04688 -0.52500 0
0.05469 -0.52500 0
0.06250 -0.52500 0
0.07031 -0.52500 0
0.07812 -0.52500 0
0.08594 -0.52500 0
0.09375 -0.52500 0
0.10156 -0.52500 0
0.10938 -0.52500 0
0.11719 -0.52500 0
0.12500 -0.52500 0
0.13281 -0.52500 0
0.14062 -0.52500 0
0.14844 -0.52500 0
0.15625 -0.52500 0
0.16406 -0.52500 0
0.17188 -0.52500 0
0.17969 -0.52500 0
0.18750 -0.52500 0
0.19531 -0.52500 0
0.20312 -0.52500 0
0.21094 -0.52500 0
0.21875 -0.52500 0
0.22656 -0.52500 0
0.23438 -0.52500 0
0.24219 -0.52500 0
0.25000 -0.52500 0
0.25781 -0.52500 0
0.26562 -0.52500 0
0.27344 -0.52500 0
0.28125 -0.52500 0
0.28906 -0.52500 0
0.29688 -0.52500 0
0.30469 -0.52500 0.000537634
0.31250 -0.52500 0.000530223
0.32031 -0.52500 0.000537057
0.32812 -0.52500 0.000544959
0.33594 -0.52500 0.000573066
0.34375 -0.52500 0.00212993
0.35156 -0.52500 0.00310881
0.35938 -0.52500 0.00298211
0.36719 -0.52500 0.00452261
0.37500 -0.52500 0.00662589
0.38281 -0.52500 0.00736739
0.39062 -0.52500 0.0128205
0.39844 -0.52500 0.0234648
0.40625 -0.52500 0.0331707
0.41406 -0.52500 0.0478011
0.42188 -0.52500 0.0728963
0.42969 -0.52500 0.0896023
0.43750 -0.52500 0.124587
0.44531 -0.52500 0.165457
0.45312 -0.52500 0.215752
0.46094 -0.52500 0.268767
0.46875 -0.52500 0.331808
0.47656 -0.52500 0.424257
0.48438 -0.52500 0.56409
0.49219 -0.52500 0.657857
0.50000 -0.52500 0.734269
0.50781 -0.52500 0.825798
0.51562 -0.52500 0.896988
0.52344 -0.52500 1
0.53125 -0.52500 1
0.53906 -0.52500 1
0.54688 -0.52500 1
0.55469 -0.52500 0.944819
0.56250 -0.52500 0.87821
0.57031 -0.52500 0.770458
0.57812 -0.52500 0.645148
0.58594 -0.52500 0.495294
0.59375 -0.52500 0.405564
0.60156 -0.52500 0.327345
0.60938 -0.52500 0.252956
0.61719 -0.52500 0.172517
0.62500 -0.52500 0.115012
0.63281 -0.52500 0.0696368
0.64062 -0.52500 0.0416667
0.64844 -0.52500 0.0290441
0.65625 -0.52500 0.0163996
0.66406 -0.52500 0.0086988
0.67188 -0.52500 0.00424779
0.67969 -0.52500 0.00184638
0.68750 -0.52500 0.00105932
0.69531 -0.52500 0.000677966
0.70312 -0.52500 0
0.71094 -0.52500 0
0.71875 -0.52500 0
0.72656 -0.52500 0
0.73438 -0.52500 0
0.74219 -0.52500 0
0.75000 -0.52500 0
0.75781 -0.52500 0
0.76562 -0.52500 0
0.77344 -0.52500 0
0.78125 -0.52500 0
0.78906 -0.52500 0
0.79688 -0.52500 0
0.80469 -0.52500 0
0.81250 -0.52500 0
0.82031 -0.52500 0
0.82812 -0.52500 0
0.83594 -0.52500 0
0.84375 -0.52500 0
0.85156 -0.52500 0
0.85938 -0.52500 0
0.86719 -0.52500 0
0.87500 -0.52500 0
0.88281 -0.52500 0
0.89062 -0.52500 0
0.89844 -0.52500 0
0.90625 -0.52500 0
0.91406 -0.52500 0
0.92188 -0.52500 0
0.92969 -0.52500 0
0.93750 -0.52500 0
0.94531 -0.52500 0
0.95312 -0.52500 0
0.96094 -0.52500 0
0.96875 -0.52500 0
0.97656 -0.52500 0
0.98438 -0.52500 0
0.99219 -0.52500 0
1.00000 -0.52500 0
0.00000 -0.50000 0
0.00781 -0.50000 0
0.01562 -0.50000 0
0.02344 -0.50000 0
0.03125 -0.50000 0
0.03906 -0.50000 0
0.04688 -0.50000 0
0.05469 -0.50000 0
0.06250 -0.50000 0
0.07031 -0.50000 0
0.07812 -0.50000 0
0.08594 -0.50000 0
0.09375 -0.50000 0
0.10156 -0.50000 0
0.10938 -0.50000 0
0.11719 -0.50000 0
0.12500 -0.50000 0
0.13281 -0.50000 0
0.14062 -0.50000 0
0.14844 -0.50000 0
0.15625 -0.50000 0
0.16406 -0.50000 0
0.17188 -0.50000 0
0.17969 -0.50000 0
0.18750 -0.50000 0
0.19531 -0.50000 0
0.20312 -0.50000 0
0.21094 -0.50000 0
0.21875 -0.50000 0
0.22656 -0.50000 0
0.23438 -0.50000 0
0.24219 -0.50000 0
0.25000 -0.50000 0
0.25781 -0.50000 0
0.26562 -0.50000 0
0.27344 -0.50000 0.00110619
0.28125 -0.50000 0.00110803
0.28906 -0.50000 0.00111173
0.29688 -0.50000 0.00109111
0.30469 -0.50000 0.000537634
0.31250 -0.50000 0.000530223
0.32031 -0.50000 0.00161117
0.32812 -0.50000 0.0027248
0.33594 -0.50000 0.00458453
0.34375 -0.50000 0.00479233
0.35156 -0.50000 0.00829016
0.35938 -0.50000 0.0104374
0.36719 -0.50000 0.0175879
0.37500 -0.50000 0.0270133
0.38281 -0.50000 0.0451866
0.39062 -0.50000 0.0636095
0.39844 -0.50000 0.0843734
0.40625 -0.50000 0.10878
0.41406 -0.50000 0.142925
0.42188 -0.50000 0.189824
0.42969 -0.50000 0.244849
0.43750 -0.50000 0.291175
0.44531 -0.50000 0.379294
0.45312 -0.50000 0.462053
0.46094 -0.50000 0.557461
0.46875 -0.50000 0.67643
0.47656 -0.50000 0.802737
0.48438 -0.50000 0.945137
0.49219 -0.50000 1
0.50000 -0.50000 1
0.50781 -0.50000 1
0.51562 -0.50000 1
0.52344 -0.50000 0.978309
0.53125 -0.50000 0.919162
0.53906 -0.50000 0.834468
0.54688 -0.50000 0.776623
0.55469 -0.50000 0.625948
0.56250 -0.50000 0.500414
0.57031 -0.50000 0.38748
0.57812 -0.50000 0.321949
0.58594 -0.50000 0.23098
0.59375 -0.50000 0.156348
0.60156 -0.50000 0.106188
0.60938 -0.50000 0.0705236
0.61719 -0.50000 0.0496575
0.62500 -0.50000 0.0290557
0.63281 -0.50000 0.0183452
0.64062 -0.50000 0.0108696
0.64844 -0.50000 0.00551471
0.65625 -0.50000 0.00260902
0.66406 -0.50000 0.0007249
0.67188 -0.50000 0.00106195
0.67969 -0.50000 0
0.68750 -0.50000 0
0.69531 -0.50000 0
0.70312 -0.50000 0
0.71094 -0.50000 0
0.71875 -0.50000 0
0.72656 -0.50000 0
0.73438 -0.50000 0
0.74219 -0.50000 0
0.75000 -0.50000 0
0.75781 -0.50000 0
0.76562 -0.50000 0
0.77344 -0.50000 0
0.78125 -0.50000 0
0.78906 -0.50000 0
0.79688 -0.50000 0
0.80469 -0.50000 0
0.81250 -0.50000 0
0.82031 -0.50000 0
0.82812 -0.50000 0
0.83594 -0.50000 0
0.84375 -0.50000 0
0.85156 -0.50000 0
0.85938 -0.50000 0
0.86719 -0.50000 0
0.87500 -0.50000 0
0.88281 -0.50000 0
0.89062 -0.50000 0
0.89844 -0.50000 0
0.90625 -0.50000 0
0.91406 -0.50000 0
0.92188 -0.50000 0
0.92969 -0.50000 0
0.93750 -0.50000 0
0.94531 -0.50000 0
0.95312 -0.50000 0
0.96094 -0.50000 0
0.96875 -0.50000 0
0.97656 -0.50000 0
0.98438 -0.50000 0
0.99219 -0.50000 0
1.00000 -0.50000 0
0.00000 -0.47500 0
0.00781 -0.47500 0
0.01562 -0.47500 0
0.02344 -0.47500 0
0.03125 -0.47500 0
0.03906 -0.47500 0
0.04688 -0.47500 0
0.05469 -0.47500 0
0.06250 -0.47500 0
0.07031 -0.47500 0
0.07812 -0.47500 0
0.08594 -0.47500 0
0.09375 -0.47500 0
0.10156 -0.47500 0
0.10938 -0.47500 0
0.11719 -0.47500 0
0.12500 -0.47500 0
0.13281 -0.47500 0
0.14062 -0.47500 0
0.14844 -0.47500 0
0.15625 -0.47500 0
0.16406 -0.47500 0
0.17188 -0.47500 0
0.17969 -0.47500 0
0.18750 -0.47500 0
0.19531 -0.47500 0
0.20312 -0.47500 0
0.21094 -0.47500 0
0.21875 -0.47500 0
0.22656 -0.47500 0
0.23438 -0.47500 0
0.24219 -0.47500 0
0.25000 -0.47500 0.00055991
0.25781 -0.47500 0.000560538
0.26562 -0.47500 0.0010983
0.27344 -0.47500 0.000553097
0.28125 -0.47500 0.000554017
0.28906 -0.47500 0.00111173
0.29688 -0.47500 0.00272777
0.30469 -0.47500 0.00430108
0.31250 -0.47500 0.00636267
0.32031 -0.47500 0.00698174
0.32812 -0.47500 0.0103542
0.33594 -0.47500 0.0143266
0.34375 -0.47500 0.0175719
0.35156 -0.47500 0.026943
0.35938 -0.47500 0.0467197
0.36719 -0.47500 0.0673367
0.37500 -0.47500 0.0917431
0.38281 -0.47500 0.111002
0.39062 -0.47500 0.143984
0.39844 -0.47500 0.195706
0.40625 -0.47500 0.243415
0.41406 -0.47500 0.294933
0.42188 -0.47500 0.357143
0.42969 -0.47500 0.425012
0.43750 -0.47500 0.510618
0.44531 -0.47500 0.63135
0.45312 -0.47500 0.727446
0.46094 -0.47500 0.779889
0.46875 -0.47500 0.810984
0.47656 -0.47500 0.888627
0.48438 -0.47500 0.97207
0.49219 -0.47500 0.937049
0.50000 -0.47500 0.875962
0.50781 -0.47500 0.814273
0.51562 -0.47500 0.741161
0.52344 -0.47500 0.66224
0.53125 -0.47500 0.540205
0.53906 -0.47500 0.446809
0.54688 -0.47500 0.338961
0.55469 -0.47500 0.272957
0.56250 -0.47500 0.205054
0.57031 -0.47500 0.155483
0.57812 -0.47500 0.101624
0.58594 -0.47500 0.0635294
0.59375 -0.47500 0.0403605
0.60156 -0.47500 0.0287425
0.60938 -0.47500 0.0202703
0.61719 -0.47500 0.0115582
0.62500 -0.47500 0.00686037
0.63281 -0.47500 0.00262074
0.64062 -0.47500 0.000362319
0.64844 -0.47500 0.000735294
0.65625 -0.47500 0.000372717
0.66406 -0.47500 0.00036245
0.67188 -0.47500 0
0.67969 -0.47500 0
0.68750 -0.47500 0
0.69531 -0.47500 0
0.70312 -0.47500 0
0.71094 -0.47500 0
0.71875 -0.47500 0
0.72656 -0.47500 0
0.73438 -0.47500 0
0.74219 -0.47500 0
0.75000 -0.47500 0
0.75781 -0.47500 0
0.76562 -0.47500 0
0.77344 -0.47500 0
0.78125 -0.47500 0
0.78906 -0.47500 0
0.79688 -0.47500 0
0.80469 -0.47500 0
0.81250 -0.47500 0
0.82031 -0.47500 0
0.82812 -0.47500 0
0.83594 -0.47500 0
0.84375 -0.47500 0
0.85156 -0.47500 0
0.85938 -0.47500 0
0.86719 -0.47500 0
0.87500 -0.47500 0
0.88281 -0.47500 0
0.89062 -0.47500 0
0.89844 -0.47500 0
0.90625 -0.47500 0
0.91406 -0.47500 0
0.92188 -0.47500 0
0.92969 -0.47500 0
0.93750 -0.47500 0
0.94531 -0.47500 0
0.95312 -0.47500 0
0.96094 -0.47500 0
0.96875 -0.47500 0
0.97656 -0.47500 0
0.98438 -0.47500 0
0.99219 -0.47500 0
1.00000 -0.47500 0
0.00000 -0.45000 0
0.00781 -0.45000 0
0.01562 -0.45000 0
0.02344 -0.45000 0
0.03125 -0.45000 0
0.03906 -0.45000 0
0.04688 -0.45000 0
0.05469 -0.45000 0
0.06250 -0.45000 0
0.07031 -0.45000 0
0.07812 -0.45000 0
0.08594 -0.45000 0
0.09375 -0.45000 0
0.10156 -0.45000 0
0.10938 -0.45000 0
0.11719 -0.45000 0
0.12500 -0.45000 0
0.13281 -0.45000 0
0.14062 -0.45000 0
0.14844 -0.45000 0
0.15625 -0.45000 0
0.16406 -0.45000 0
0.17188 -0.45000 0
0.17969 -0.45000 0
0.18750 -0.45000 0
0.19531 -0.45000 0
0.20312 -0.45000 0
0.21094 -0.45000 0
0.21875 -0.45000 0.000578369
0.22656 -0.45000 0.00114877
0.23438 -0.45000 0.00114155
0.24219 -0.45000 0.0011422
0.25000 -0.45000 0.00111982
0.25781 -0.45000 0.00168161
0.26562 -0.45000 0.00164745
0.27344 -0.45000 0.00221239
0.28125 -0.45000 0.00498615
0.28906 -0.45000 0.0077821
0.29688 -0.45000 0.00981997
0.30469 -0.45000 0.0139785
0.31250 -0.45000 0.0222694
0.32031 -0.45000 0.0332975
0.32812 -0.45000 0.0479564
0.33594 -0.45000 0.0767908
0.34375 -0.45000 0.103301
0.35156 -0.45000 0.123834
0.35938 -0.45000 0.147117
0.36719 -0.45000 0.186432
0.37500 -0.45000 0.238022
0.38281 -0.45000 0.289293
0.39062 -0.45000 0.363412
0.39844 -0.45000 0.444333
0.40625 -0.45000 0.531707
0.41406 -0.45000 0.602294
0.42188 -0.45000 0.731898
0.42969 -0.45000 0.819837
0.43750 -0.45000 0.900897
0.44531 -0.45000 0.978713
0.45312 -0.45000 1
0.46094 -0.45000 1
0.46875 -0.45000 1
0.47656 -0.45000 1
0.48438 -0.45000 1
0.49219 -0.45000 0.881788
0.50000 -0.45000 0.73789
0.50781 -0.45000 0.629433
0.51562 -0.45000 0.508512
0.52344 -0.45000 0.418327
0.53125 -0.45000 0.312233
0.53906 -0.45000 0.241277
0.54688 -0.45000 0.187446
0.55469 -0.45000 0.133951
0.56250 -0.45000 0.087821
0.57031 -0.45000 0.0531915
0.57812 -0.45000 0.0354019
0.58594 -0.45000 0.0243137
0.59375 -0.45000 0.0164577
0.60156 -0.45000 0.00758483
0.60938 -0.45000 0.00337838
0.61719 -0.45000 0.00214041
0.62500 -0.45000 0.000807103
0.63281 -0.45000 0.000374392
0.64062 -0.45000 0.000362319
0.64844 -0.45000 0
0.65625 -0.45000 0
0.66406 -0.45000 0
0.67188 -0.45000 0
0.67969 -0.45000 0
0.68750 -0.45000 0
0.69531 -0.45000 0
0.70312 -0.45000 0
0.71094 -0.45000 0
0.71875 -0.45000 0
0.72656 -0.45000 0
0.73438 -0.45000 0
0.74219 -0.45000 0
0.75000 -0.45000 0
0.75781 -0.45000 0
0.76562 -0.45000 0
0.77344 -0.45000 0
0.78125 -0.45000 0
0.78906 -0.45000 0
0.79688 -0.45000 0
0.80469 -0.45000 0
0.81250 -0.45000 0
0.82031 -0.45000 0
0.82812 -0.45000 0
0.83594 -0.45000 0
0.84375 -0.45000 0
0.85156 -0.45000 0
0.85938 -0.45000 0
0.86719 -0.45000 0
0.87500 -0.45000 0
0.88281 -0.45000 0
0.89062 -0.45000 0
0.89844 -0.45000 0
0.90625 -0.45000 0
0.91406 -0.45000 0
0.92188 -0.45000 0
0.92969 -0.45000 0
0.93750 -0.45000 0
0.94531 -0.45000 0
0.95312 -0.45000 0
0.96094 -0.45000 0
0.96875 -0.45000 0
0.97656 -0.45000 0
0.98438 -0.45000 0
0.99219 -0.45000 0
1.00000 -0.45000 0
0.00000 -0.42500 0
0.00781 -0.42500 0
0.01562 -0.42500 0
0.02344 -0.42500 0
0.03125 -0.42500 0
0.03906 -0.42500 0
0.04688 -0.42500 0
0.05469 -0.42500 0
0.06250 -0.42500 0
0.07031 -0.42500 0
0.07812 -0.42500 0
0.08594 -0.42500 0
0.09375 -0.42500 0
0.10156 -0.42500 0
0.10938 -0.42500 0
0.11719 -0.42500 0
0.12500 -0.42500 0
0.13281 -0.42500 0
0.14062 -0.42500 0
0.14844 -0.42500 0
0.15625 -0.42500 0
0.16406 -0.42500 0
0.17188 -0.42500 0.00060024
0.17969 -0.42500 0.0006035
0.18750 -0.42500 0.000589971
0.19531 -0.42500 0.00117716
0.20312 -0.42500 0.00120337
0.21094 -0.42500 0.00120555
0.21875 -0.42500 0.000578369
0.22656 -0.42500 0
0.23438 -0.42500 0.00228311
0.24219 -0.42500 0.00399772
0.25000 -0.42500 0.00391937
0.25781 -0.42500 0.00560538
0.26562 -0.42500 0.0104338
0.27344 -0.42500 0.0154867
0.28125 -0.42500 0.0216066
0.28906 -0.42500 0.032796
0.29688 -0.42500 0.0469176
0.30469 -0.42500 0.0698925
0.31250 -0.42500 0.0922587
0.32031 -0.42500 0.116541
0.32812 -0.42500 0.156403
0.33594 -0.42500 0.193696
0.34375 -0.42500 0.219915
0.35156 -0.42500 0.269948
0.35938 -0.42500 0.319085
0.36719 -0.42500 0.396482
0.37500 -0.42500 0.4842
0.38281 -0.42500 0.552554
0.39062 -0.42500 0.655325
0.39844 -0.42500 0.769346
0.40625 -0.42500 0.83561
0.41406 -0.42500 0.897228
0.42188 -0.42500 0.978474
0.42969 -0.42500 1
0.43750 -0.42500 1
0.44531 -0.42500 1
0.45312 -0.42500 0.967064
0.46094 -0.42500 0.886932
0.46875 -0.42500 0.791304
0.47656 -0.42500 0.719679
0.48438 -0.42500 0.65187
0.49219 -0.42500 0.524267
0.50000 -0.42500 0.392938
0.50781 -0.42500 0.300532
0.51562 -0.42500 0.234395
0.52344 -0.42500 0.180168
0.53125 -0.42500 0.12917
0.53906 -0.42500 0.0919149
0.54688 -0.42500 0.0593074
0.55469 -0.42500 0.0328559
0.56250 -0.42500 0.0207125
0.57031 -0.42500 0.0126841
0.57812 -0.42500 0.0112453
0.58594 -0.42500 0.00431373
0.59375 -0.42500 0.0023511
0.60156 -0.42500 0.000798403
0.60938 -0.42500 0
0.61719 -0.42500 0.000428082
0.62500 -0.42500 0
0.63281 -0.42500 0
0.64062 -0.42500 0
0.64844 -0.42500 0
0.65625 -0.42500 0
0.66406 -0.42500 0
0.67188 -0.42500 0
0.67969 -0.42500 0
0.68750 -0.42500 0
0.69531 -0.42500 0
0.70312 -0.42500 0
0.71094 -0.42500 0
0.71875 -0.42500 0
0.72656 -0.42500 0
0.73438 -0.42500 0
0.74219 -0.42500 0
0.75000 -0.42500 0
0.75781 -0.42500 0
0.76562 -0.42500 0
0.77344 -0.42500 0
0.78125 -0.42500 0
0.78906 -0.42500 0
0.79688 -0.42500 0
0.80469 -0.42500 0
0.81250 -0.42500 0
0.82031 -0.42500 0
0.82812 -0.42500 0
0.83594 -0.42500 0
0.84375 -0.42500 0
0.85156 -0.42500 0
0.85938 -0.42500 0
0.86719 -0.42500 0
0.87500 -0.42500 0
0.88281 -0.42500 0
0.89062 -0.42500 0
0.89844 -0.42500 0
0.90625 -0.42500 0
0.91406 -0.42500 0
0.92188 -0.42500 0
0.92969 -0.42500 0
0.93750 -0.42500 0
0.94531 -0.42500 0
0.95312 -0.42500 0
0.96094 -0.42500 0
0.96875 -0.42500 0
0.97656 -0.42500 0
0.98438 -0.42500 0
0.99219 -0.42500 0
1.00000 -0.42500 0
0.00000 -0.40000 0
0.00781 -0.40000 0
0.01562 -0.40000 0
0.02344 -0.40000 0
0.03125 -0.40000 0
0.03906 -0.40000 0
0.04688 -0.40000 0
0.05469 -0.40000 0
0.06250 -0.40000 0
0.07031 -0.40000 0
0.07812 -0.40000 0
0.08594 -0.40000 0
0.09375 -0.40000 0
0.10156 -0.40000 0
0.10938 -0.40000 0
0.11719 -0.40000 0
0.12500 -0.40000 0
0.13281 -0.40000 0
0.14062 -0.40000 0.000599161
0.14844 -0.40000 0.000613874
0.15625 -0.40000 0.000613497
0.16406 -0.40000 0.000607903
0.17188 -0.40000 0
0.17969 -0.40000 0.0006035
0.18750 -0.40000 0.00117994
0.19531 -0.40000 0.000588582
0.20312 -0.40000 0.00240674
0.21094 -0.40000 0.00361664
0.21875 -0.40000 0.00520532
0.22656 -0.40000 0.00861574
0.23438 -0.40000 0.0114155
0.24219 -0.40000 0.0154198
0.25000 -0.40000 0.0223964
0.25781 -0.40000 0.0341928
0.26562 -0.40000 0.0439319
0.27344 -0.40000 0.0669248
0.28125 -0.40000 0.0897507
0.28906 -0.40000 0.103391
0.29688 -0.40000 0.131478
0.30469 -0.40000 0.160753
0.31250 -0.40000 0.182397
0.32031 -0.40000 0.245435
0.32812 -0.40000 0.302452
0.33594 -0.40000 0.4
0.34375 -0.40000 0.465921
0.35156 -0.40000 0.541451
0.35938 -0.40000 0.61332
0.36719 -0.40000 0.715578
0.37500 -0.40000 0.812436
0.38281 -0.40000 0.866896
0.39062 -0.40000 0.926036
0.39844 -0.40000 0.975037
0.40625 -0.40000 1
0.41406 -0.40000 1
0.42188 -0.40000 1
0.42969 -0.40000 0.929564
0.43750 -0.40000 0.863143
0.44531 -0.40000 0.820997
0.45312 -0.40000 0.70358
0.46094 -0.40000 0.583411
0.46875 -0.40000 0.483295
0.47656 -0.40000 0.400189
0.48438 -0.40000 0.337157
0.49219 -0.40000 0.24988
0.50000 -0.40000 0.180172
0.50781 -0.40000 0.137855
0.51562 -0.40000 0.0872981
0.52344 -0.40000 0.0575476
0.53125 -0.40000 0.0337896
0.53906 -0.40000 0.0208511
0.54688 -0.40000 0.0147186
0.55469 -0.40000 0.00926706
0.56250 -0.40000 0.004971
0.57031 -0.40000 0.00245499
0.57812 -0.40000 0.000416493
0.58594 -0.40000 0
0.59375 -0.40000 0
0.60156 -0.40000 0.000399202
0.60938 -0.40000 0.000422297
0.61719 -0.40000 0
0.62500 -0.40000 0
0.63281 -0.40000 0
0.64062 -0.40000 0
0.64844 -0.40000 0
0.65625 -0.40000 0
0.66406 -0.40000 0
0.67188 -0.40000 0
0.67969 -0.40000 0
0.68750 -0.40000 0
0.69531 -0.40000 0
0.70312 -0.40000 0
0.71094 -0.40000 0
0.71875 -0.40000 0
0.72656 -0.40000 0
0.73438 -0.40000 0
0.74219 -0.40000 0
0.75000 -0.40000 0
0.75781 -0.40000 0
0.76562 -0.40000 0
0.77344 -0.40000 0
0.78125 -0.40000 0
0.78906 -0.40000 0
0.79688 -0.40000 0
0.80469 -0.40000 0
0.81250 -0.40000 0
0.82031 -0.40000 0
0.82812 -0.40000 0
0.83594 -0.40000 0
0.84375 -0.40000 0
0.85156 -0.40000 0
0.85938 -0.40000 0
0.86719 -0.40000 0
0.87500 -0.40000 0
0.88281 -0.40000 0
0.89062 -0.40000 0
0.89844 -0.40000 0
0.90625 -0.40000 0
0.91406 -0.40000 0
0.92188 -0.40000 0
0.92969 -0.40000 0
0.93750 -0.40000 0
0.94531 -0.40000 0
0.95312 -0.40000 0
0.96094 -0.40000 0
0.96875 -0.40000 0
0.97656 -0.40000 0
0.98438 -0.40000 0
0.99219 -0.40000 0
1.00000 -0.40000 0
0.00000 -0.37500 0
0.00781 -0.37500 0
0.01562 -0.37500 0
0.02344 -0.37500 0
0.03125 -0.37500 0
0.03906 -0.37500 0
0.04688 -0.37500 0
0.05469 -0.37500 0
0.06250 -0.37500 0
0.07031 -0.37500 0
0.07812 -0.37500 0
0.08594 -0.37500 0
0.09375 -0.37500 0
0.10156 -0.37500 0
0.10938 -0.37500 0.000627353
0.11719 -0.37500 0.000626566
0.12500 -0.37500 0.000626959
0.13281 -0.37500 0.000620347
0.14062 -0.37500 0
0.14844 -0.37500 0.000613874
0.15625 -0.37500 0.00184049
0.16406 -0.37500 0.00303951
0.17188 -0.37500 0.00360144
0.17969 -0.37500 0.003621
0.18750 -0.37500 0.00707965
0.19531 -0.37500 0.0094173
0.20312 -0.37500 0.011432
0.21094 -0.37500 0.0174804
0.21875 -0.37500 0.0248699
0.22656 -0.37500 0.0338886
0.23438 -0.37500 0.0428082
0.24219 -0.37500 0.0588235
0.25000 -0.37500 0.0783875
0.25781 -0.37500 0.0952915
0.26562 -0.37500 0.118616
0.27344 -0.37500 0.148783
0.28125 -0.37500 0.184488
0.28906 -0.37500 0.237354
0.29688 -0.37500 0.28096
0.30469 -0.37500 0.34086
0.31250 -0.37500 0.414104
0.32031 -0.37500 0.504296
0.32812 -0.37500 0.616894
0.33594 -0.37500 0.755874
0.34375 -0.37500 0.767838
0.35156 -0.37500 0.840415
0.35938 -0.37500 0.858847
0.36719 -0.37500 0.923618
0.37500 -0.37500 1
0.38281 -0.37500 1
0.39062 -0.37500 1
0.39844 -0.37500 1
0.40625 -0.37500 0.912195
0.41406 -0.37500 0.828394
0.42188 -0.37500 0.771526
0.42969 -0.37500 0.677528
0.43750 -0.37500 0.556395
0.44531 -0.37500 0.478471
0.45312 -0.37500 0.386158
0.46094 -0.37500 0.289157
0.46875 -0.37500 0.218764
0.47656 -0.37500 0.173195
0.48438 -0.37500 0.143142
0.49219 -0.37500 0.0985103
0.50000 -0.37500 0.0611136
0.50781 -0.37500 0.0367908
0.51562 -0.37500 0.0218245
0.52344 -0.37500 0.0163789
0.53125 -0.37500 0.00983747
0.53906 -0.37500 0.00638298
0.54688 -0.37500 0.0025974
0.55469 -0.37500 0.00126369
0.56250 -0.37500 0.00041425
0.57031 -0.37500 0.000818331
0.57812 -0.37500 0.000416493
0.58594 -0.37500 0.000392157
0.59375 -0.37500 0.00039185
0.60156 -0.37500 0
0.60938 -0.37500 0
0.61719 -0.37500 0
0.62500 -0.37500 0
0.63281 -0.37500 0
0.64062 -0.37500 0
0.64844 -0.37500 0
0.65625 -0.37500 0
0.66406 -0.37500 0
0.67188 -0.37500 0
0.67969 -0.37500 0
0.68750 -0.37500 0
0.69531 -0.37500 0
0.70312 -0.37500 0
0.71094 -0.37500 0
0.71875 -0.37500 0
0.72656 -0.37500 0
0.73438 -0.37500 0
0.74219 -0.37500 0
0.75000 -0.37500 0
0.75781 -0.37500 0
0.76562 -0.37500 0
0.77344 -0.37500 0
0.78125 -0.37500 0
0.78906 -0.37500 0
0.79688 -0.37500 0
0.80469 -0.37500 0
0.81250 -0.37500 0
0.82031 -0.37500 0
0.82812 -0.37500 0
0.83594 -0.37500 0
0.84375 -0.37500 0
0.85156 -0.37500 0
0.85938 -0.37500 0
0.86719 -0.37500 0
0.87500 -0.37500 0
0.88281 -0.37500 0
0.89062 -0.37500 0
0.89844 -0.37500 0
0.90625 -0.37500 0
0.91406 -0.37500 0
0.92188 -0.37500 0
0.92969 -0.37500 0
0.93750 -0.37500 0
0.94531 -0.37500 0
0.95312 -0.37500 0
0.96094 -0.37500 0
0.96875 -0.37500 0
0.97656 -0.37500 0
0.98438 -0.37500 0
0.99219 -0.37500 0
1.00000 -0.37500 0
0.00000 -0.35000 0
0.00781 -0.35000 0
0.01562 -0.35000 0
0.02344 -0.35000 0
0.03125 -0.35000 0
0.03906 -0.35000 0
0.04688 -0.35000 0
0.05469 -0.35000 0
0.06250 -0.35000 0
0.07031 -0.35000 0
0.07812 -0.35000 0.000597015
0.08594 -0.35000 0.000632511
0.09375 -0.35000 0.000639795
0.10156 -0.35000 0.000634518
0.10938 -0.35000 0.000627353
0.11719 -0.35000 0.00125313
0.12500 -0.35000 0.00188088
0.13281 -0.35000 0.00186104
0.14062 -0.35000 0.00539245
0.14844 -0.35000 0.00552486
0.15625 -0.35000 0.00613497
0.16406 -0.35000 0.00607903
0.17188 -0.35000 0.00960384
0.17969 -0.35000 0.020519
0.18750 -0.35000 0.0265487
0.19531 -0.35000 0.0341377
0.20312 -0.35000 0.043923
0.21094 -0.35000 0.06088
0.21875 -0.35000 0.070561
0.22656 -0.35000 0.0884549
0.23438 -0.35000 0.11758
0.24219 -0.35000 0.143918
0.25000 -0.35000 0.174692
0.25781 -0.35000 0.222534
0.26562 -0.35000 0.259198
0.27344 -0.35000 0.317478
0.28125 -0.35000 0.386704
0.28906 -0.35000 0.463035
0.29688 -0.35000 0.549918
0.30469 -0.35000 0.630108
0.31250 -0.35000 0.730647
0.32031 -0.35000 0.814178
0.32812 -0.35000 0.882834
0.33594 -0.35000 0.994842
0.34375 -0.35000 1
0.35156 -0.35000 1
0.35938 -0.35000 1
0.36719 -0.35000 1
0.37500 -0.35000 0.979103
0.38281 -0.35000 0.873281
0.39062 -0.35000 0.825444
0.39844 -0.35000 0.740889
0.40625 -0.35000 0.640976
0.41406 -0.35000 0.535851
0.42188 -0.35000 0.463796
0.42969 -0.35000 0.365117
0.43750 -0.35000 0.282209
0.44531 -0.35000 0.216255
0.45312 -0.35000 0.168019
0.46094 -0.35000 0.126506
0.46875 -0.35000 0.0883295
0.47656 -0.35000 0.0641812
0.48438 -0.35000 0.0418953
0.49219 -0.35000 0.0254685
0.50000 -0.35000 0.0172024
0.50781 -0.35000 0.00930851
0.51562 -0.35000 0.00654736
0.52344 -0.35000 0.00309872
0.53125 -0.35000 0.00171086
0.53906 -0.35000 0.000425532
0.54688 -0.35000 0.000865801
0.55469 -0.35000 0.00042123
0.56250 -0.35000 0.00041425
0.57031 -0.35000 0
0.57812 -0.35000 0
0.58594 -0.35000 0
0.59375 -0.35000 0
0.60156 -0.35000 0
0.60938 -0.35000 0
0.61719 -0.35000 0
0.62500 -0.35000 0
0.63281 -0.35000 0
0.64062 -0.35000 0
0.64844 -0.35000 0
0.65625 -0.35000 0
0.66406 -0.35000 0
0.67188 -0.35000 0
0.67969 -0.35000 0
0.68750 -0.35000 0
0.69531 -0.35000 0
0.70312 -0.35000 0
0.71094 -0.35000 0
0.71875 -0.35000 0
0.72656 -0.35000 0
0.73438 -0.35000 0
0.74219 -0.35000 0
0.75000 -0.35000 0
0.75781 -0.35000 0
0.76562 -0.35000 0
0.77344 -0.35000 0
0.78125 -0.35000 0
0.78906 -0.35000 0
0.79688 -0.35000 0
0.80469 -0.35000 0
0.81250 -0.35000 0
0.82031 -0.35000 0
0.82812 -0.35000 0
0.83594 -0.35000 0
0.84375 -0.35000 0
0.85156 -0.35000 0
0.85938 -0.35000 0
0.86719 -0.35000 0
0.87500 -0.35000 0
0.88281 -0.35000 0
0.89062 -0.35000 0
0.89844 -0.35000 0
0.90625 -0.35000 0
0.91406 -0.35000 0
0.92188 -0.35000 0
0.92969 -0.35000 0
0.93750 -0.35000 0
0.94531 -0.35000 0
0.95312 -0.35000 0
0.96094 -0.35000 0
0.96875 -0.35000 0
0.97656 -0.35000 0
0.98438 -0.35000 0
0.99219 -0.35000 0
1.00000 -0.35000 0
0.00000 -0.32500 0
0.00781 -0.32500 0
0.01562 -0.32500 0
0.02344 -0.32500 0
0.03125 -0.32500 0
0.03906 -0.32500 0
0.04688 -0.32500 0.000479386
0.05469 -0.32500 0.000518403
0.06250 -0.32500 0.000550661
0.07031 -0.32500 0.000565931
0.07812 -0.32500 0
0.08594 -0.32500 0.00126502
0.09375 -0.32500 0.00191939
0.10156 -0.32500 0.00317259
0.10938 -0.32500 0.00376412
0.11719 -0.32500 0.00438596
0.12500 -0.32500 0.00501567
0.13281 -0.32500 0.00682382
0.14062 -0.32500 0.00659077
0.14844 -0.32500 0.0128913
0.15625 -0.32500 0.0190184
0.16406 -0.32500 0.0273556
0.17188 -0.32500 0.0372149
0.17969 -0.32500 0.038624
0.18750 -0.32500 0.0501475
0.19531 -0.32500 0.0635668
0.20312 -0.32500 0.0944645
0.21094 -0.32500 0.114527
0.21875 -0.32500 0.139387
0.22656 -0.32500 0.172889
0.23438 -0.32500 0.202055
0.24219 -0.32500 0.254712
0.25000 -0.32500 0.297872
0.25781 -0.32500 0.348655
0.26562 -0.32500 0.414058
0.27344 -0.32500 0.48396
0.28125 -0.32500 0.565651
0.28906 -0.32500 0.674263
0.29688 -0.32500 0.729951
0.30469 -0.32500 0.772581
0.31250 -0.32500 0.803287
0.32031 -0.32500 0.857143
0.32812 -0.32500 0.910082
0.33594 -0.32500 0.959312
0.34375 -0.32500 0.894036
0.35156 -0.32500 0.849223
0.35938 -0.32500 0.764911
0.36719 -0.32500 0.715075
0.37500 -0.32500 0.651886
0.38281 -0.32500 0.565815
0.39062 -0.32500 0.470907
0.39844 -0.32500 0.398902
0.40625 -0.32500 0.318049
0.41406 -0.32500 0.257648
0.42188 -0.32500 0.196673
0.42969 -0.32500 0.14183
0.43750 -0.32500 0.114205
0.44531 -0.32500 0.0938558
0.45312 -0.32500 0.0572792
0.46094 -0.32500 0.0370714
0.46875 -0.32500 0.026087
0.47656 -0.32500 0.0155734
0.48438 -0.32500 0.00897756
0.49219 -0.32500 0.00528592
0.50000 -0.32500 0.00316885
0.50781 -0.32500 0.00177305
0.51562 -0.32500 0.00130947
0.52344 -0.32500 0.000885347
0.53125 -0.32500 0.000427716
0.53906 -0.32500 0.000425532
0.54688 -0.32500 0
0.55469 -0.32500 0
0.56250 -0.32500 0
0.57031 -0.32500 0
0.57812 -0.32500 0
0.58594 -0.32500 0
0.59375 -0.32500 0
0.60156 -0.32500 0
0.60938 -0.32500 0
0.61719 -0.32500 0
0.62500 -0.32500 0
0.63281 -0.32500 0
0.64062 -0.32500 0
0.64844 -0.32500 0
0.65625 -0.32500 0
0.66406 -0.32500 0
0.67188 -0.32500 0
0.67969 -0.32500 0
0.68750 -0.32500 0
0.69531 -0.32500 0
0.70312 -0.32500 0
0.71094 -0.32500 0
0.71875 -0.32500 0
0.72656 -0.32500 0
0.73438 -0.32500 0
0.74219 -0.32500 0
0.75000 -0.32500 0
0.75781 -0.32500 0
0.76562 -0.32500 0
0.77344 -0.32500 0
0.78125 -0.32500 0
0.78906 -0.32500 0
0.79688 -0.32500 0
0.80469 -0.32500 0
0.81250 -0.32500 0
0.82031 -0.32500 0
0.82812 -0.32500 0
0.83594 -0.32500 0
0.84375 -0.32500 0
0.85156 -0.32500 0
0.85938 -0.32500 0
0.86719 -0.32500 0
0.87500 -0.32500 0
0.88281 -0.32500 0
0.89062 -0.32500 0
0.89844 -0.32500 0
0.90625 -0.32500 0
0.91406 -0.32500 0
0.92188 -0.32500 0
0.92969 -0.32500 0
0.93750 -0.32500 0
0.94531 -0.32500 0
0.95312 -0.32500 0
0.96094 -0.32500 0
0.96875 -0.32500 0
0.97656 -0.32500 0
0.98438 -0.32500 0
0.99219 -0.32500 0
1.00000 -0.32500 0
0.00000 -0.30000 0
0.00781 -0.30000 0
0.01562 -0.30000 0
0.02344 -0.30000 0.000420698
0.03125 -0.30000 0.000436872
0.03906 -0.30000 0.000460829
0.04688 -0.30000 0.000479386
0.05469 -0.30000 0.00103681
0.06250 -0.30000 0.00165198
0.07031 -0.30000 0.00282965
0.07812 -0.30000 0.00358209
0.08594 -0.30000 0.00442758
0.09375 -0.30000 0.00575816
0.10156 -0.30000 0.00824873
0.10938 -0.30000 0.00941029
0.11719 -0.30000 0.0137845
0.12500 -0.30000 0.0213166
0.13281 -0.30000 0.028536
0.14062 -0.30000 0.0359497
0.14844 -0.30000 0.0460405
0.15625 -0.30000 0.0515337
0.16406 -0.30000 0.0674772
0.17188 -0.30000 0.0888355
0.17969 -0.30000 0.117079
0.18750 -0.30000 0.136283
0.19531 -0.30000 0.173632
0.20312 -0.30000 0.20698
0.21094 -0.30000 0.259192
0.21875 -0.30000 0.321573
0.22656 -0.30000 0.372774
0.23438 -0.30000 0.432078
0.24219 -0.30000 0.508852
0.25000 -0.30000 0.593505
0.25781 -0.30000 0.685538
0.26562 -0.30000 0.76771
0.27344 -0.30000 0.849558
0.28125 -0.30000 0.935734
0.28906 -0.30000 0.97443
0.29688 -0.30000 0.983088
0.30469 -0.30000 1
0.31250 -0.30000 1
0.32031 -0.30000 1
0.32812 -0.30000 1
0.33594 -0.30000 1
0.34375 -0.30000 0.857295
0.35156 -0.30000 0.758031
0.35938 -0.30000 0.634692
0.36719 -0.30000 0.555276
0.37500 -0.30000 0.463303
0.38281 -0.30000 0.362967
0.39062 -0.30000 0.299803
0.39844 -0.30000 0.241638
0.40625 -0.30000 0.177561
0.41406 -0.30000 0.125717
0.42188 -0.30000 0.0963796
0.42969 -0.30000 0.0718735
0.43750 -0.30000 0.0481359
0.44531 -0.30000 0.0299952
0.45312 -0.30000 0.0205251
0.46094 -0.30000 0.00880445
0.46875 -0.30000 0.00549199
0.47656 -0.30000 0.00471921
0.48438 -0.30000 0.00249377
0.49219 -0.30000 0.00192215
0.50000 -0.30000 0.000905387
0.50781 -0.30000 0.000443262
0.51562 -0.30000 0.000436491
0.52344 -0.30000 0
0.53125 -0.30000 0
0.53906 -0.30000 0
0.54688 -0.30000 0
0.55469 -0.30000 0
0.56250 -0.30000 0
0.57031 -0.30000 0
0.57812 -0.30000 0
0.58594 -0.30000 0
0.59375 -0.30000 0
0.60156 -0.30000 0
0.60938 -0.30000 0
0.61719 -0.30000 0
0.62500 -0.30000 0
0.63281 -0.30000 0
0.64062 -0.30000 0
0.64844 -0.30000 0
0.65625 -0.30000 0
0.66406 -0.30000 0
0.67188 -0.30000 0
0.67969 -0.30000 0
0.68750 -0.30000 0
0.69531 -0.30000 0
0.70312 -0.30000 0
0.71094 -0.30000 0
0.71875 -0.30000 0
0.72656 -0.30000 0
0.73438 -0.30000 0
0.74219 -0.30000 0
0.75000 -0.30000 0
0.75781 -0.30000 0
0.76562 -0.30000 0
0.77344 -0.30000 0
0.78125 -0.30000 0
0.78906 -0.30000 0
0.79688 -0.30000 0
0.80469 -0.30000 0
0.81250 -0.30000 0
0.82031 -0.30000 0
0.82812 -0.30000 0
0.83594 -0.30000 0
0.84375 -0.30000 0
0.85156 -0.30000 0
0.85938 -0.30000 0
0.86719 -0.30000 0
0.87500 -0.30000 0
0.88281 -0.30000 0
0.89062 -0.30000 0
0.89844 -0.30000 0
0.90625 -0.30000 0
0.91406 -0.30000 0
0.92188 -0.30000 0
0.92969 -0.30000 0
0.93750 -0.30000 0
0.94531 -0.30000 0
0.95312 -0.30000 0
0.96094 -0.30000 0
0.96875 -0.30000 0
0.97656 -0.30000 0
0.98438 -0.30000 0
0.99219 -0.30000 0
1.00000 -0.30000 0
0.00000 -0.27500 0.000407332
0.00781 -0.27500 0.000819336
0.01562 -0.27500 0.00122449
0.02344 -0.27500 0.0012621
0.03125 -0.27500 0.00131062
0.03906 -0.27500 0.00184332
0.04688 -0.27500 0.00143816
0.05469 -0.27500 0.00259202
0.06250 -0.27500 0.00605727
0.07031 -0.27500 0.0073571
0.07812 -0.27500 0.0107463
0.08594 -0.27500 0.0145478
0.09375 -0.27500 0.0179143
0.10156 -0.27500 0.0228426
0.10938 -0.27500 0.0307403
0.11719 -0.27500 0.0369674
0.12500 -0.27500 0.0514107
0.13281 -0.27500 0.0626551
0.14062 -0.27500 0.0814859
0.14844 -0.27500 0.0963781
0.15625 -0.27500 0.137423
0.16406 -0.27500 0.178723
0.17188 -0.27500 0.193277
0.17969 -0.27500 0.23959
0.18750 -0.27500 0.291445
0.19531 -0.27500 0.361978
0.20312 -0.27500 0.431408
0.21094 -0.27500 0.514165
0.21875 -0.27500 0.540775
0.22656 -0.27500 0.631246
0.23438 -0.27500 0.72032
0.24219 -0.27500 0.813821
0.25000 -0.27500 0.858343
0.25781 -0.27500 0.931614
0.26562 -0.27500 0.94179
0.27344 -0.27500 1
0.28125 -0.27500 1
0.28906 -0.27500 1
0.29688 -0.27500 1
0.30469 -0.27500 0.960753
0.31250 -0.27500 0.885472
0.32031 -0.27500 0.837809
0.32812 -0.27500 0.758038
0.33594 -0.27500 0.710029
0.34375 -0.27500 0.545261
0.35156 -0.27500 0.43057
0.35938 -0.27500 0.338966
0.36719 -0.27500 0.279397
0.37500 -0.27500 0.231397
0.38281 -0.27500 0.167976
0.39062 -0.27500 0.128205
0.39844 -0.27500 0.100349
0.40625 -0.27500 0.0682927
0.41406 -0.27500 0.0468451
0.42188 -0.27500 0.035225
0.42969 -0.27500 0.0196454
0.43750 -0.27500 0.00896649
0.44531 -0.27500 0.0067731
0.45312 -0.27500 0.00334129
0.46094 -0.27500 0.00278035
0.46875 -0.27500 0.001373
0.47656 -0.27500 0.000943841
0.48438 -0.27500 0.000997506
0.49219 -0.27500 0
0.50000 -0.27500 0
0.50781 -0.27500 0
0.51562 -0.27500 0
0.52344 -0.27500 0
0.53125 -0.27500 0
0.53906 -0.27500 0
0.54688 -0.27500 0
0.55469 -0.27500 0
0.56250 -0.27500 0
0.57031 -0.27500 0
0.57812 -0.27500 0
0.58594 -0.27500 0
0.59375 -0.27500 0
0.60156 -0.27500 0
0.60938 -0.27500 0
0.61719 -0.27500 0
0.62500 -0.27500 0
0.63281 -0.27500 0
0.64062 -0.27500 0
0.64844 -0.27500 0
0.65625 -0.27500 0
0.66406 -0.27500 0
0.67188 -0.27500 0
0.67969 -0.27500 0
0.68750 -0.27500 0
0.69531 -0.27500 0
0.70312 -0.27500 0
0.71094 -0.27500 0
0.71875 -0.27500 0
0.72656 -0.27500 0
0.73438 -0.27500 0
0.74219 -0.27500 0
0.75000 -0.27500 0
0.75781 -0.27500 0
0.76562 -0.27500 0
0.77344 -0.27500 0
0.78125 -0.27500 0
0.78906 -0.27500 0
0.79688 -0.27500 0
0.80469 -0.27500 0
0.81250 -0.27500 0
0.82031 -0.27500 0
0.82812 -0.27500 0
0.83594 -0.27500 0
0.84375 -0.27500 0
0.85156 -0.27500 0
0.85938 -0.27500 0
0.86719 -0.27500 0
0.87500 -0.27500 0
0.88281 -0.27500 0
0.89062 -0.27500 0
0.89844 -0.27500 0
0.90625 -0.27500 0
0.91406 -0.27500 0
0.92188 -0.27500 0
0.92969 -0.27500 0
0.93750 -0.27500 0
0.94531 -0.27500 0
0.95312 -0.27500 0
0.96094 -0.27500 0
0.96875 -0.27500 0
0.97656 -0.27500 0
0.98438 -0.27500 0
0.99219 -0.27500 0
1.00000 -0.27500 0
0.00000 -0.25000 0.00203666
0.00781 -0.25000 0.00163867
0.01562 -0.25000 0.00122449
0.02344 -0.25000 0.0012621
0.03125 -0.25000 0.00349498
0.03906 -0.25000 0.00506912
0.04688 -0.25000 0.00958773
0.05469 -0.25000 0.0108865
0.06250 -0.25000 0.0143172
0.07031 -0.25000 0.0175439
0.07812 -0.25000 0.0256716
0.08594 -0.25000 0.0354206
0.09375 -0.25000 0.0460653
0.10156 -0.25000 0.0577411
0.10938 -0.25000 0.0740276
0.11719 -0.25000 0.0983709
0.12500 -0.25000 0.122257
0.13281 -0.25000 0.165012
0.14062 -0.25000 0.188736
0.14844 -0.25000 0.240638
0.15625 -0.25000 0.281595
0.16406 -0.25000 0.319149
0.17188 -0.25000 0.40036
0.17969 -0.25000 0.464695
0.18750 -0.25000 0.526254
0.19531 -0.25000 0.582107
0.20312 -0.25000 0.687726
0.21094 -0.25000 0.775769
0.21875 -0.25000 0.830538
0.22656 -0.25000 0.903504
0.23438 -0.25000 0.95605
0.24219 -0.25000 0.977727
0.25000 -0.25000 1
0.25781 -0.25000 1
0.26562 -0.25000 1
0.27344 -0.25000 0.974558
0.28125 -0.25000 0.94626
0.28906 -0.25000 0.918844
0.29688 -0.25000 0.794872
0.30469 -0.25000 0.705376
0.31250 -0.25000 0.607105
0.32031 -0.25000 0.524705
0.32812 -0.25000 0.437602
0.33594 -0.25000 0.370774
0.34375 -0.25000 0.277423
0.35156 -0.25000 0.217098
0.35938 -0.25000 0.168986
0.36719 -0.25000 0.127638
0.37500 -0.25000 0.0917431
0.38281 -0.25000 0.0609037
0.39062 -0.25000 0.0448718
0.39844 -0.25000 0.0289566
0.40625 -0.25000 0.022439
0.41406 -0.25000 0.0129063
0.42188 -0.25000 0.00587084
0.42969 -0.25000 0.00383325
0.43750 -0.25000 0.00283152
0.44531 -0.25000 0.000967586
0.45312 -0.25000 0.00238663
0.46094 -0.25000 0.00139018
0.46875 -0.25000 0.000457666
0.47656 -0.25000 0
0.48438 -0.25000 0
0.49219 -0.25000 0
0.50000 -0.25000 0
0.50781 -0.25000 0
0.51562 -0.25000 0
0.52344 -0.25000 0
0.53125 -0.25000 0
0.53906 -0.25000 0
0.54688 -0.25000 0
0.55469 -0.25000 0
0.56250 -0.25000 0
0.57031 -0.25000 0
0.57812 -0.25000 0
0.58594 -0.25000 0
0.59375 -0.25000 0
0.60156 -0.25000 0
0.60938 -0.25000 0
0.61719 -0.25000 0
0.62500 -0.25000 0
0.63281 -0.25000 0
0.64062 -0.25000 0
0.64844 -0.25000 0
0.65625 -0.25000 0
0.66406 -0.25000 0
0.67188 -0.25000 0
0.67969 -0.25000 0
0.68750 -0.25000 0
0.69531 -0.25000 0
0.70312 -0.25000 0
0.71094 -0.25000 0
0.71875 -0.25000 0
0.72656 -0.25000 0
0.73438 -0.25000 0
0.74219 -0.25000 0
0.75000 -0.25000 0
0.75781 -0.25000 0
0.76562 -0.25000 0
0.77344 -0.25000 0
0.78125 -0.25000 0
0.78906 -0.25000 0
0.79688 -0.25000 0
0.80469 -0.25000 0
0.81250 -0.25000 0
0.82031 -0.25000 0
0.82812 -0.25000 0
0.83594 -0.25000 0
0.84375 -0.25000 0
0.85156 -0.25000 0
0.85938 -0.25000 0
0.86719 -0.25000 0
0.87500 -0.25000 0
0.88281 -0.25000 0
0.89062 -0.25000 0
0.89844 -0.25000 0
0.90625 -0.25000 0
0.91406 -0.25000 0
0.92188 -0.25000 0
0.92969 -0.25000 0
0.93750 -0.25000 0
0.94531 -0.25000 0
0.95312 -0.25000 0
0.96094 -0.25000 0
0.96875 -0.25000 0
0.97656 -0.25000 0
0.98438 -0.25000 0
0.99219 -0.25000 0
1.00000 -0.25000 0
0.00000 -0.22500 0.00570265
0.00781 -0.22500 0.00655469
0.01562 -0.22500 0.00897959
0.02344 -0.22500 0.0113589
0.03125 -0.22500 0.0113587
0.03906 -0.22500 0.0142857
0.04688 -0.22500 0.0177373
0.05469 -0.22500 0.0285122
0.06250 -0.22500 0.0374449
0.07031 -0.22500 0.049236
0.07812 -0.22500 0.0710448
0.08594 -0.22500 0.0980392
0.09375 -0.22500 0.126679
0.10156 -0.22500 0.161168
0.10938 -0.22500 0.19197
0.11719 -0.22500 0.219925
0.12500 -0.22500 0.268339
0.13281 -0.22500 0.297767
0.14062 -0.22500 0.358898
0.14844 -0.22500 0.441989
0.15625 -0.22500 0.498773
0.16406 -0.22500 0.567173
0.17188 -0.22500 0.620648
0.17969 -0.22500 0.721183
0.18750 -0.22500 0.770501
0.19531 -0.22500 0.862272
0.20312 -0.22500 0.95006
0.21094 -0.22500 1
0.21875 -0.22500 1
0.22656 -0.22500 1
0.23438 -0.22500 1
0.24219 -0.22500 1
0.25000 -0.22500 0.963046
0.25781 -0.22500 0.931054
0.26562 -0.22500 0.845689
0.27344 -0.22500 0.792035
0.28125 -0.22500 0.700831
0.28906 -0.22500 0.597554
0.29688 -0.22500 0.499182
0.30469 -0.22500 0.404839
0.31250 -0.22500 0.325557
0.32031 -0.22500 0.265843
0.32812 -0.22500 0.208719
0.33594 -0.22500 0.177077
0.34375 -0.22500 0.13525
0.35156 -0.22500 0.0953368
0.35938 -0.22500 0.0591451
0.36719 -0.22500 0.0422111
0.37500 -0.22500 0.0310907
0.38281 -0.22500 0.0255403
0.39062 -0.22500 0.0162722
0.39844 -0.22500 0.00998502
0.40625 -0.22500 0.00439024
0.41406 -0.22500 0.00191205
0.42188 -0.22500 0.00244618
0.42969 -0.22500 0.00191663
0.43750 -0.22500 0.00188768
0.44531 -0.22500 0.00145138
0.45312 -0.22500 0
0.46094 -0.22500 0
0.46875 -0.22500 0
0.47656 -0.22500 0
0.48438 -0.22500 0
0.49219 -0.22500 0
0.50000 -0.22500 0
0.50781 -0.22500 0
0.51562 -0.22500 0
0.52344 -0.22500 0
0.53125 -0.22500 0
0.53906 -0.22500 0
0.54688 -0.22500 0
0.55469 -0.22500 0
0.56250 -0.22500 0
0.57031 -0.22500 0
0.57812 -0.22500 0
0.58594 -0.22500 0
0.59375 -0.22500 0
0.60156 -0.22500 0
0.60938 -0.22500 0
0.61719 -0.22500 0
0.62500 -0.22500 0
0.63281 -0.22500 0
0.64062 -0.22500 0
0.64844 -0.22500 0
0.65625 -0.22500 0
0.66406 -0.22500 0
0.67188 -0.22500 0
0.67969 -0.22500 0
0.68750 -0.22500 0
0.69531 -0.22500 0
0.70312 -0.22500 0
0.71094 -0.22500 0
0.71875 -0.22500 0
0.72656 -0.22500 0
0.73438 -0.22500 0
0.74219 -0.22500 0
0.75000 -0.22500 0
0.75781 -0.22500 0
0.76562 -0.22500 0
0.77344 -0.22500 0
0.78125 -0.22500 0
0.78906 -0.22500 0
0.79688 -0.22500 0
0.80469 -0.22500 0
0.81250 -0.22500 0
0.82031 -0.22500 0
0.82812 -0.22500 0
0.83594 -0.22500 0
0.84375 -0.22500 0
0.85156 -0.22500 0
0.85938 -0.22500 0
0.86719 -0.22500 0
0.87500 -0.22500 0
0.88281 -0.22500 0
0.89062 -0.22500 0
0.89844 -0.22500 0
0.90625 -0.22500 0
0.91406 -0.22500 0
0.92188 -0.22500 0
0.92969 -0.22500 0
0.93750 -0.22500 0
0.94531 -0.22500 0
0.95312 -0.22500 0
0.96094 -0.22500 0
0.96875 -0.22500 0
0.97656 -0.22500 0
0.98438 -0.22500 0
0.99219 -0.22500 0
1.00000 -0.22500 0
0.00000 -0.20000 0.0130346
0.00781 -0.20000 0.0143384
0.01562 -0.20000 0.0159184
0.02344 -0.20000 0.0201935
0.03125 -0.20000 0.0262123
0.03906 -0.20000 0.0336406
0.04688 -0.20000 0.0479386
0.05469 -0.20000 0.0596164
0.06250 -0.20000 0.0831498
0.07031 -0.20000 0.109791
0.07812 -0.20000 0.132537
0.08594 -0.20000 0.170145
0.09375 -0.20000 0.191939
0.10156 -0.20000 0.229695
0.10938 -0.20000 0.279799
0.11719 -0.20000 0.342105
0.12500 -0.20000 0.4
0.13281 -0.20000 0.46464
0.14062 -0.20000 0.484721
0.14844 -0.20000 0.566605
0.15625 -0.20000 0.646626
0.16406 -0.20000 0.719149
0.17188 -0.20000 0.779712
0.17969 -0.20000 0.835244
0.18750 -0.20000 0.849558
0.19531 -0.20000 0.861683
0.20312 -0.20000 0.89651
0.21094 -0.20000 0.908379
0.21875 -0.20000 0.86177
0.22656 -0.20000 0.833429
0.23438 -0.20000 0.802511
0.24219 -0.20000 0.773844
0.25000 -0.20000 0.692609
0.25781 -0.20000 0.626121
0.26562 -0.20000 0.515102
0.27344 -0.20000 0.424779
0.28125 -0.20000 0.357341
0.28906 -0.20000 0.294052
0.29688 -0.20000 0.23677
0.30469 -0.20000 0.186559
0.31250 -0.20000 0.145281
0.32031 -0.20000 0.11493
0.32812 -0.20000 0.0910082
0.33594 -0.20000 0.0659026
0.34375 -0.20000 0.0308839
0.35156 -0.20000 0.0264249
0.35938 -0.20000 0.0208748
0.36719 -0.20000 0.0150754
0.37500 -0.20000 0.0107034
0.38281 -0.20000 0.00491159
0.39062 -0.20000 0.00147929
0.39844 -0.20000 0.00249626
0.40625 -0.20000 0.00195122
0.41406 -0.20000 0.00143403
0.42188 -0.20000 0.000489237
0.42969 -0.20000 0.000479157
0.43750 -0.20000 0
0.44531 -0.20000 0
0.45312 -0.20000 0
0.46094 -0.20000 0
0.46875 -0.20000 0
0.47656 -0.20000 0
0.48438 -0.20000 0
0.49219 -0.20000 0
0.50000 -0.20000 0
0.50781 -0.20000 0
0.51562 -0.20000 0
0.52344 -0.20000 0
0.53125 -0.20000 0
0.53906 -0.20000 0
0.54688 -0.20000 0
0.55469 -0.20000 0
0.56250 -0.20000 0
0.57031 -0.20000 0
0.57812 -0.20000 0
0.58594 -0.20000 0
0.59375 -0.20000 0
0.60156 -0.20000 0
0.60938 -0.20000 0
0.61719 -0.20000 0
0.62500 -0.20000 0
0.63281 -0.20000 0
0.64062 -0.20000 0
0.64844 -0.20000 0
0.65625 -0.20000 0
0.66406 -0.20000 0
0.67188 -0.20000 0
0.67969 -0.20000 0
0.68750 -0.20000 0
0.69531 -0.20000 0
0.70312 -0.20000 0
0.71094 -0.20000 0
0.71875 -0.20000 0
0.72656 -0.20000 0
0.73438 -0.20000 0
0.74219 -0.20000 0
0.75000 -0.20000 0
0.75781 -0.20000 0
0.76562 -0.20000 0
0.77344 -0.20000 0
0.78125 -0.20000 0
0.78906 -0.20000 0
0.79688 -0.20000 0
0.80469 -0.20000 0
0.81250 -0.20000 0
0.82031 -0.20000 0
0.82812 -0.20000 0
0.83594 -0.20000 0
0.84375 -0.20000 0
0.85156 -0.20000 0
0.85938 -0.20000 0
0.86719 -0.20000 0
0.87500 -0.20000 0
0.88281 -0.20000 0
0.89062 -0.20000 0
0.89844 -0.20000 0
0.90625 -0.20000 0
0.91406 -0.20000 0
0.92188 -0.20000 0
0.92969 -0.20000 0
0.93750 -0.20000 0
0.94531 -0.20000 0
0.95312 -0.20000 0
0.96094 -0.20000 0
0.96875 -0.20000 0
0.97656 -0.20000 0
0.98438 -0.20000 0
0.99219 -0.20000 0
1.00000 -0.20000 0
0.00000 -0.17500 0.0415479
0.00781 -0.17500 0.0434248
0.01562 -0.17500 0.0477551
0.02344 -0.17500 0.0580564
0.03125 -0.17500 0.0698995
0.03906 -0.17500 0.0917051
0.04688 -0.17500 0.107383
0.05469 -0.17500 0.148782
0.06250 -0.17500 0.174559
0.07031 -0.17500 0.208829
0.07812 -0.17500 0.28
0.08594 -0.17500 0.344086
0.09375 -0.17500 0.415227
0.10156 -0.17500 0.48033
0.10938 -0.17500 0.537641
0.11719 -0.17500 0.597744
0.12500 -0.17500 0.671473
0.13281 -0.17500 0.764888
0.14062 -0.17500 0.820851
0.14844 -0.17500 0.918969
0.15625 -0.17500 0.955828
0.16406 -0.17500 0.976292
0.17188 -0.17500 0.983794
0.17969 -0.17500 0.988533
0.18750 -0.17500 1
0.19531 -0.17500 1
0.20312 -0.17500 1
0.21094 -0.17500 0.955395
0.21875 -0.17500 0.876807
0.22656 -0.17500 0.809305
0.23438 -0.17500 0.701484
0.24219 -0.17500 0.595089
0.25000 -0.17500 0.486562
0.25781 -0.17500 0.387892
0.26562 -0.17500 0.330038
0.27344 -0.17500 0.27323
0.28125 -0.17500 0.21385
0.28906 -0.17500 0.167871
0.29688 -0.17500 0.140753
0.30469 -0.17500 0.0994624
0.31250 -0.17500 0.0774125
0.32031 -0.17500 0.0456498
0.32812 -0.17500 0.0310627
0.33594 -0.17500 0.026361
0.34375 -0.17500 0.0244941
0.35156 -0.17500 0.015544
0.35938 -0.17500 0.00795229
0.36719 -0.17500 0.00251256
0.37500 -0.17500 0.00152905
0.38281 -0.17500 0.00147348
0.39062 -0.17500 0.00147929
0.39844 -0.17500 0.000499251
0.40625 -0.17500 0.000487805
0.41406 -0.17500 0.000478011
0.42188 -0.17500 0
0.42969 -0.17500 0
0.43750 -0.17500 0
0.44531 -0.17500 0
0.45312 -0.17500 0
0.46094 -0.17500 0
0.46875 -0.17500 0
0.47656 -0.17500 0
0.48438 -0.17500 0
0.49219 -0.17500 0
0.50000 -0.17500 0
0.50781 -0.17500 0
0.51562 -0.17500 0
0.52344 -0.17500 0
0.53125 -0.17500 0
0.53906 -0.17500 0
0.54688 -0.17500 0
0.55469 -0.17500 0
0.56250 -0.17500 0
0.57031 -0.17500 0
0.57812 -0.17500 0
0.58594 -0.17500 0
0.59375 -0.17500 0
0.60156 -0.17500 0
0.60938 -0.17500 0
0.61719 -0.17500 0
0.62500 -0.17500 0
0.63281 -0.17500 0
0.64062 -0.17500 0
0.64844 -0.17500 0
0.65625 -0.17500 0
0.66406 -0.17500 0
0.67188 -0.17500 0
0.67969 -0.17500 0
0.68750 -0.17500 0
0.69531 -0.17500 0
0.70312 -0.17500 0
0.71094 -0.17500 0
0.71875 -0.17500 0
0.72656 -0.17500 0
0.73438 -0.17500 0
0.74219 -0.17500 0
0.75000 -0.17500 0
0.75781 -0.17500 0
0.76562 -0.17500 0
0.77344 -0.17500 0
0.78125 -0.17500 0
0.78906 -0.17500 0
0.79688 -0.17500 0
0.80469 -0.17500 0
0.81250 -0.17500 0
0.82031 -0.17500 0
0.82812 -0.17500 0
0.83594 -0.17500 0
0.84375 -0.17500 0
0.85156 -0.17500 0
0.85938 -0.17500 0
0.86719 -0.17500 0
0.87500 -0.17500 0
0.88281 -0.17500 0
0.89062 -0.17500 0
0.89844 -0.17500 0
0.90625 -0.17500 0
0.91406 -0.17500 0
0.92188 -0.17500 0
0.92969 -0.17500 0
0.93750 -0.17500 0
0.94531 -0.17500 0
0.95312 -0.17500 0
0.96094 -0.17500 0
0.96875 -0.17500 0
0.97656 -0.17500 0
0.98438 -0.17500 0
0.99219 -0.17500 0
1.00000 -0.17500 0
0.00000 -0.15000 0.0900204
0.00781 -0.15000 0.0929947
0.01562 -0.15000 0.103673
0.02344 -0.15000 0.119478
0.03125 -0.15000 0.147226
0.03906 -0.15000 0.170968
0.04688 -0.15000 0.216683
0.05469 -0.15000 0.26283
0.06250 -0.15000 0.338656
0.07031 -0.15000 0.399547
0.07812 -0.15000 0.469254
0.08594 -0.15000 0.562302
0.09375 -0.15000 0.648113
0.10156 -0.15000 0.706853
0.10938 -0.15000 0.783563
0.11719 -0.15000 0.854637
0.12500 -0.15000 0.929781
0.13281 -0.15000 0.939206
0.14062 -0.15000 0.938286
0.14844 -0.15000 0.965623
0.15625 -0.15000 1
0.16406 -0.15000 1
0.17188 -0.15000 1
0.17969 -0.15000 1
0.18750 -0.15000 0.933923
0.19531 -0.15000 0.846969
0.20312 -0.15000 0.794826
0.21094 -0.15000 0.696203
0.21875 -0.15000 0.570272
0.22656 -0.15000 0.46525
0.23438 -0.15000 0.403539
0.24219 -0.15000 0.325528
0.25000 -0.15000 0.25084
0.25781 -0.15000 0.209081
0.26562 -0.15000 0.155409
0.27344 -0.15000 0.13385
0.28125 -0.15000 0.107479
0.28906 -0.15000 0.0728182
0.29688 -0.15000 0.0474632
0.30469 -0.15000 0.0354839
0.31250 -0.15000 0.0259809
0.32031 -0.15000 0.0241676
0.32812 -0.15000 0.0185286
0.33594 -0.15000 0.00802292
0.34375 -0.15000 0.00479233
0.35156 -0.15000 0.000518135
0.35938 -0.15000 0.000497018
0.36719 -0.15000 0.00150754
0.37500 -0.15000 0.00203874
0.38281 -0.15000 0.000491159
0.39062 -0.15000 0.000493097
0.39844 -0.15000 0
0.40625 -0.15000 0
0.41406 -0.15000 0
0.42188 -0.15000 0
0.42969 -0.15000 0
0.43750 -0.15000 0
0.44531 -0.15000 0
0.45312 -0.15000 0
0.46094 -0.15000 0
0.46875 -0.15000 0
0.47656 -0.15000 0
0.48438 -0.15000 0
0.49219 -0.15000 0
0.50000 -0.15000 0
0.50781 -0.15000 0
0.51562 -0.15000 0
0.52344 -0.15000 0
0.53125 -0.15000 0
0.53906 -0.15000 0
0.54688 -0.15000 0
0.55469 -0.15000 0
0.56250 -0.15000 0
0.57031 -0.15000 0
0.57812 -0.15000 0
0.58594 -0.15000 0
0.59375 -0.15000 0
0.60156 -0.15000 0
0.60938 -0.15000 0
0.61719 -0.15000 0
0.62500 -0.15000 0
0.63281 -0.15000 0
0.64062 -0.15000 0
0.64844 -0.15000 0
0.65625 -0.15000 0
0.66406 -0.15000 0
0.67188 -0.15000 0
0.67969 -0.15000 0
0.68750 -0.15000 0
0.69531 -0.15000 0
0.70312 -0.15000 0
0.71094 -0.15000 0
0.71875 -0.15000 0
0.72656 -0.15000 0
0.73438 -0.15000 0
0.74219 -0.15000 0
0.75000 -0.15000 0
0.75781 -0.15000 0
0.76562 -0.15000 0
0.77344 -0.15000 0
0.78125 -0.15000 0
0.78906 -0.15000 0
0.79688 -0.15000 0
0.80469 -0.15000 0
0.81250 -0.15000 0
0.82031 -0.15000 0
0.82812 -0.15000 0
0.83594 -0.15000 0
0.84375 -0.15000 0
0.85156 -0.15000 0
0.85938 -0.15000 0
0.86719 -0.15000 0
0.87500 -0.15000 0
0.88281 -0.15000 0
0.89062 -0.15000 0
0.89844 -0.15000 0
0.90625 -0.15000 0
0.91406 -0.15000 0
0.92188 -0.15000 0
0.92969 -0.15000 0
0.93750 -0.15000 0
0.94531 -0.15000 0
0.95312 -0.15000 0
0.96094 -0.15000 0
0.96875 -0.15000 0
0.97656 -0.15000 0
0.98438 -0.15000 0
0.99219 -0.15000 0
1.00000 -0.15000 0
0.00000 -0.12500 0.180041
0.00781 -0.12500 0.195412
0.01562 -0.12500 0.205714
0.02344 -0.12500 0.225915
0.03125 -0.12500 0.260813
0.03906 -0.12500 0.315668
0.04688 -0.12500 0.353787
0.05469 -0.12500 0.435977
0.06250 -0.12500 0.522577
0.07031 -0.12500 0.598755
0.07812 -0.12500 0.705075
0.08594 -0.12500 0.814042
0.09375 -0.12500 0.888036
0.10156 -0.12500 0.944162
0.10938 -0.12500 0.964868
0.11719 -0.12500 1
0.12500 -0.12500 1
0.13281 -0.12500 1
0.14062 -0.12500 1
0.14844 -0.12500 1
0.15625 -0.12500 0.982209
0.16406 -0.12500 0.93921
0.17188 -0.12500 0.84994
0.17969 -0.12500 0.77248
0.18750 -0.12500 0.637168
0.19531 -0.12500 0.553267
0.20312 -0.12500 0.462094
0.21094 -0.12500 0.384569
0.21875 -0.12500 0.316368
0.22656 -0.12500 0.246984
0.23438 -0.12500 0.187215
0.24219 -0.12500 0.151342
0.25000 -0.12500 0.12206
0.25781 -0.12500 0.0964126
0.26562 -0.12500 0.0763317
0.27344 -0.12500 0.0425885
0.28125 -0.12500 0.032687
0.28906 -0.12500 0.0300167
0.29688 -0.12500 0.0212766
0.30469 -0.12500 0.0134409
0.31250 -0.12500 0.00795334
0.32031 -0.12500 0.0037594
0.32812 -0.12500 0.00108992
0.33594 -0.12500 0.0017192
0.34375 -0.12500 0.00106496
0.35156 -0.12500 0.00207254
0.35938 -0.12500 0.00149105
0.36719 -0.12500 0.000502513
0.37500 -0.12500 0
0.38281 -0.12500 0
0.39062 -0.12500 0
0.39844 -0.12500 0
0.40625 -0.12500 0
0.41406 -0.12500 0
0.42188 -0.12500 0
0.42969 -0.12500 0
0.43750 -0.12500 0
0.44531 -0.12500 0
0.45312 -0.12500 0
0.46094 -0.12500 0
0.46875 -0.12500 0
0.47656 -0.12500 0
0.48438 -0.12500 0
0.49219 -0.12500 0
0.50000 -0.12500 0
0.50781 -0.12500 0
0.51562 -0.12500 0
0.52344 -0.12500 0
0.53125 -0.12500 0
0.53906 -0.12500 0
0.54688 -0.12500 0
0.55469 -0.12500 0
0.56250 -0.12500 0
0.57031 -0.12500 0
0.57812 -0.12500 0
0.58594 -0.12500 0
0.59375 -0.12500 0
0.60156 -0.12500 0
0.60938 -0.12500 0
0.61719 -0.12500 0
0.62500 -0.12500 0
0.63281 -0.12500 0
0.64062 -0.12500 0
0.64844 -0.12500 0
0.65625 -0.12500 0
0.66406 -0.12500 0
0.67188 -0.12500 0
0.67969 -0.12500 0
0.68750 -0.12500 0
0.69531 -0.12500 0
0.70312 -0.12500 0
0.71094 -0.12500 0
0.71875 -0.12500 0
0.72656 -0.12500 0
0.73438 -0.12500 0
0.74219 -0.12500 0
0.75000 -0.12500 0
0.75781 -0.12500 0
0.76562 -0.12500 0
0.77344 -0.12500 0
0.78125 -0.12500 0
0.78906 -0.12500 0
0.79688 -0.12500 0
0.80469 -0.12500 0
0.81250 -0.12500 0
0.82031 -0.12500 0
0.82812 -0.12500 0
0.83594 -0.12500 0
0.84375 -0.12500 0
0.85156 -0.12500 0
0.85938 -0.12500 0
0.86719 -0.12500 0
0.87500 -0.12500 0
0.88281 -0.12500 0
0.89062 -0.12500 0
0.89844 -0.12500 0
0.90625 -0.12500 0
0.91406 -0.12500 0
0.92188 -0.12500 0
0.92969 -0.12500 0
0.93750 -0.12500 0
0.94531 -0.12500 0
0.95312 -0.12500 0
0.96094 -0.12500 0
0.96875 -0.12500 0
0.97656 -0.12500 0
0.98438 -0.12500 0
0.99219 -0.12500 0
1.00000 -0.12500 0
0.00000 -0.10000 0.334827
0.00781 -0.10000 0.34576
0.01562 -0.10000 0.362041
0.02344 -0.10000 0.399663
0.03125 -0.10000 0.439493
0.03906 -0.10000 0.498618
0.04688 -0.10000 0.582934
0.05469 -0.10000 0.670814
0.06250 -0.10000 0.743943
0.07031 -0.10000 0.809281
0.07812 -0.10000 0.905075
0.08594 -0.10000 0.977862
0.09375 -0.10000 1
0.10156 -0.10000 1
0.10938 -0.10000 1
0.11719 -0.10000 0.997494
0.12500 -0.10000 0.996865
0.13281 -0.10000 0.961538
0.14062 -0.10000 0.863391
0.14844 -0.10000 0.836096
0.15625 -0.10000 0.72454
0.16406 -0.10000 0.617629
0.17188 -0.10000 0.510204
0.17969 -0.10000 0.429089
0.18750 -0.10000 0.366962
0.19531 -0.10000 0.303708
0.20312 -0.10000 0.257521
0.21094 -0.10000 0.201929
0.21875 -0.10000 0.13129
0.22656 -0.10000 0.123492
0.23438 -0.10000 0.097032
0.24219 -0.10000 0.0742433
0.25000 -0.10000 0.055991
0.25781 -0.10000 0.0397982
0.26562 -0.10000 0.0274574
0.27344 -0.10000 0.0254425
0.28125 -0.10000 0.0149584
0.28906 -0.10000 0.00833797
0.29688 -0.10000 0.00600109
0.30469 -0.10000 0.00376344
0.31250 -0.10000 0.00159067
0.32031 -0.10000 0.000537057
0.32812 -0.10000 0.00163488
0.33594 -0.10000 0.00114613
0.34375 -0.10000 0.00106496
0.35156 -0.10000 0
0.35938 -0.10000 0
0.36719 -0.10000 0
0.37500 -0.10000 0
0.38281 -0.10000 0
0.39062 -0.10000 0
0.39844 -0.10000 0
0.40625 -0.10000 0
0.41406 -0.10000 0
0.42188 -0.10000 0
0.42969 -0.10000 0
0.43750 -0.10000 0
0.44531 -0.10000 0
0.45312 -0.10000 0
0.46094 -0.10000 0
0.46875 -0.10000 0
0.47656 -0.10000 0
0.48438 -0.10000 0
0.49219 -0.10000 0
0.50000 -0.10000 0
0.50781 -0.10000 0
0.51562 -0.10000 0
0.52344 -0.10000 0
0.53125 -0.10000 0
0.53906 -0.10000 0
0.54688 -0.10000 0
0.55469 -0.10000 0
0.56250 -0.10000 0
0.57031 -0.10000 0
0.57812 -0.10000 0
0.58594 -0.10000 0
0.59375 -0.10000 0
0.60156 -0.10000 0
0.60938 -0.10000 0
0.61719 -0.10000 0
0.62500 -0.10000 0
0.63281 -0.10000 0
0.64062 -0.10000 0
0.64844 -0.10000 0
0.65625 -0.10000 0
0.66406 -0.10000 0
0.67188 -0.10000 0
0.67969 -0.10000 0
0.68750 -0.10000 0
0.69531 -0.10000 0
0.70312 -0.10000 0
0.71094 -0.10000 0
0.71875 -0.10000 0
0.72656 -0.10000 0
0.73438 -0.10000 0
0.74219 -0.10000 0
0.75000 -0.10000 0
0.75781 -0.10000 0
0.76562 -0.10000 0
0.77344 -0.10000 0
0.78125 -0.10000 0
0.78906 -0.10000 0
0.79688 -0.10000 0
0.80469 -0.10000 0
0.81250 -0.10000 0
0.82031 -0.10000 0
0.82812 -0.10000 0
0.83594 -0.10000 0
0.84375 -0.10000 0
0.85156 -0.10000 0
0.85938 -0.10000 0
0.86719 -0.10000 0
0.87500 -0.10000 0
0.88281 -0.10000 0
0.89062 -0.10000 0
0.89844 -0.10000 0
0.90625 -0.10000 0
0.91406 -0.10000 0
0.92188 -0.10000 0
0.92969 -0.10000 0
0.93750 -0.10000 0
0.94531 -0.10000 0
0.95312 -0.10000 0
0.96094 -0.10000 0
0.96875 -0.10000 0
0.97656 -0.10000 0
0.98438 -0.10000 0
0.99219 -0.10000 0
1.00000 -0.10000 0
0.00000 -0.07500 0.468432
0.00781 -0.07500 0.482999
0.01562 -0.07500 0.494286
0.02344 -0.07500 0.535128
0.03125 -0.07500 0.565312
0.03906 -0.07500 0.624424
0.04688 -0.07500 0.658677
0.05469 -0.07500 0.722136
0.06250 -0.07500 0.786344
0.07031 -0.07500 0.814941
0.07812 -0.07500 0.842388
0.08594 -0.07500 0.912081
0.09375 -0.07500 0.921305
0.10156 -0.07500 0.885152
0.10938 -0.07500 0.82936
0.11719 -0.07500 0.815163
0.12500 -0.07500 0.74232
0.13281 -0.07500 0.655707
0.14062 -0.07500 0.540443
0.14844 -0.07500 0.458564
0.15625 -0.07500 0.395092
0.16406 -0.07500 0.325836
0.17188 -0.07500 0.27431
0.17969 -0.07500 0.207001
0.18750 -0.07500 0.159292
0.19531 -0.07500 0.135374
0.20312 -0.07500 0.102888
0.21094 -0.07500 0.0946353
0.21875 -0.07500 0.0757663
0.22656 -0.07500 0.0493969
0.23438 -0.07500 0.0371005
0.24219 -0.07500 0.0251285
0.25000 -0.07500 0.0156775
0.25781 -0.07500 0.0128924
0.26562 -0.07500 0.00768808
0.27344 -0.07500 0.00553097
0.28125 -0.07500 0.00387812
0.28906 -0.07500 0.00166759
0.29688 -0.07500 0.00163666
0.30469 -0.07500 0.00107527
0.31250 -0.07500 0.00159067
0.32031 -0.07500 0.00161117
0.32812 -0.07500 0.000544959
0.33594 -0.07500 0
0.34375 -0.07500 0
0.35156 -0.07500 0
0.35938 -0.07500 0
0.36719 -0.07500 0
0.37500 -0.07500 0
0.38281 -0.07500 0
0.39062 -0.07500 0
0.39844 -0.07500 0
0.40625 -0.07500 0
0.41406 -0.07500 0
0.42188 -0.07500 0
0.42969 -0.07500 0
0.43750 -0.07500 0
0.44531 -0.07500 0
0.45312 -0.07500 0
0.46094 -0.07500 0
0.46875 -0.07500 0
0.47656 -0.07500 0
0.48438 -0.07500 0
0.49219 -0.07500 0
0.50000 -0.07500 0
0.50781 -0.07500 0
0.51562 -0.07500 0
0.52344 -0.07500 0
0.53125 -0.07500 0
0.53906 -0.07500 0
0.54688 -0.07500 0
0.55469 -0.07500 0
0.56250 -0.07500 0
0.57031 -0.07500 0
0.57812 -0.07500 0
0.58594 -0.07500 0
0.59375 -0.07500 0
0.60156 -0.07500 0
0.60938 -0.07500 0
0.61719 -0.07500 0
0.62500 -0.07500 0
0.63281 -0.07500 0
0.64062 -0.07500 0
0.64844 -0.07500 0
0.65625 -0.07500 0
0.66406 -0.07500 0
0.67188 -0.07500 0
0.67969 -0.07500 0
0.68750 -0.07500 0
0.69531 -0.07500 0
0.70312 -0.07500 0
0.71094 -0.07500 0
0.71875 -0.07500 0
0.72656 -0.07500 0
0.73438 -0.07500 0
0.74219 -0.07500 0
0.75000 -0.07500 0
0.75781 -0.07500 0
0.76562 -0.07500 0
0.77344 -0.07500 0
0.78125 -0.07500 0
0.78906 -0.07500 0
0.79688 -0.07500 0
0.80469 -0.07500 0
0.81250 -0.07500 0
0.82031 -0.07500 0
0.82812 -0.07500 0
0.83594 -0.07500 0
0.84375 -0.07500 0
0.85156 -0.07500 0
0.85938 -0.07500 0
0.86719 -0.07500 0
0.87500 -0.07500 0
0.88281 -0.07500 0
0.89062 -0.07500 0
0.89844 -0.07500 0
0.90625 -0.07500 0
0.91406 -0.07500 0
0.92188 -0.07500 0
0.92969 -0.07500 0
0.93750 -0.07500 0
0.94531 -0.07500 0
0.95312 -0.07500 0
0.96094 -0.07500 0
0.96875 -0.07500 0
0.97656 -0.07500 0
0.98438 -0.07500 0
0.99219 -0.07500 0
1.00000 -0.07500 0
0.00000 -0.05000 0.721792
0.00781 -0.05000 0.746006
0.01562 -0.05000 0.75102
0.02344 -0.05000 0.771981
0.03125 -0.05000 0.816514
0.03906 -0.05000 0.858986
0.04688 -0.05000 0.878236
0.05469 -0.05000 0.96112
0.06250 -0.05000 0.994493
0.07031 -0.05000 1
0.07812 -0.05000 1
0.08594 -0.05000 1
0.09375 -0.05000 0.964811
0.10156 -0.05000 0.879442
0.10938 -0.05000 0.783563
0.11719 -0.05000 0.644737
0.12500 -0.05000 0.553605
0.13281 -0.05000 0.44727
0.14062 -0.05000 0.362493
0.14844 -0.05000 0.30264
0.15625 -0.05000 0.242331
0.16406 -0.05000 0.194529
0.17188 -0.05000 0.154262
0.17969 -0.05000 0.133374
0.18750 -0.05000 0.111504
0.19531 -0.05000 0.0853443
0.20312 -0.05000 0.0746089
0.21094 -0.05000 0.0464135
0.21875 -0.05000 0.0294968
0.22656 -0.05000 0.0229753
0.23438 -0.05000 0.0171233
0.24219 -0.05000 0.0137065
0.25000 -0.05000 0.00783875
0.25781 -0.05000 0.0044843
0.26562 -0.05000 0.00384404
0.27344 -0.05000 0.00165929
0.28125 -0.05000 0.00110803
0.28906 -0.05000 0.00166759
0.29688 -0.05000 0.000545554
0.30469 -0.05000 0.000537634
0.31250 -0.05000 0
0.32031 -0.05000 0
0.32812 -0.05000 0
0.33594 -0.05000 0
0.34375 -0.05000 0
0.35156 -0.05000 0
0.35938 -0.05000 0
0.36719 -0.05000 0
0.37500 -0.05000 0
0.38281 -0.05000 0
0.39062 -0.05000 0
0.39844 -0.05000 0
0.40625 -0.05000 0
0.41406 -0.05000 0
0.42188 -0.05000 0
0.42969 -0.05000 0
0.43750 -0.05000 0
0.44531 -0.05000 0
0.45312 -0.05000 0
0.46094 -0.05000 0
0.46875 -0.05000 0
0.47656 -0.05000 0
0.48438 -0.05000 0
0.49219 -0.05000 0
0.50000 -0.05000 0
0.50781 -0.05000 0
0.51562 -0.05000 0
0.52344 -0.05000 0
0.53125 -0.05000 0
0.53906 -0.05000 0
0.54688 -0.05000 0
0.55469 -0.05000 0
0.56250 -0.05000 0
0.57031 -0.05000 0
0.57812 -0.05000 0
0.58594 -0.05000 0
0.59375 -0.05000 0
0.60156 -0.05000 0
0.60938 -0.05000 0
0.61719 -0.05000 0
0.62500 -0.05000 0
0.63281 -0.05000 0
0.64062 -0.05000 0
0.64844 -0.05000 0
0.65625 -0.05000 0
0.66406 -0.05000 0
0.67188 -0.05000 0
0.67969 -0.05000 0
0.68750 -0.05000 0
0.69531 -0.05000 0
0.70312 -0.05000 0
0.71094 -0.05000 0
0.71875 -0.05000 0
0.72656 -0.05000 0
0.73438 -0.05000 0
0.74219 -0.05000 0
0.75000 -0.05000 0
0.75781 -0.05000 0
0.76562 -0.05000 0
0.77344 -0.05000 0
0.78125 -0.05000 0
0.78906 -0.05000 0
0.79688 -0.05000 0
0.80469 -0.05000 0
0.81250 -0.05000 0
0.82031 -0.05000 0
0.82812 -0.05000 0
0.83594 -0.05000 0
0.84375 -0.05000 0
0.85156 -0.05000 0
0.85938 -0.05000 0
0.86719 -0.05000 0
0.87500 -0.05000 0
0.88281 -0.05000 0
0.89062 -0.05000 0
0.89844 -0.05000 0
0.90625 -0.05000 0
0.91406 -0.05000 0
0.92188 -0.05000 0
0.92969 -0.05000 0
0.93750 -0.05000 0
0.94531 -0.05000 0
0.95312 -0.05000 0
0.96094 -0.05000 0
0.96875 -0.05000 0
0.97656 -0.05000 0
0.98438 -0.05000 0
0.99219 -0.05000 0
1.00000 -0.05000 0
0.00000 -0.02500 0.931161
0.00781 -0.02500 0.95043
0.01562 -0.02500 0.944082
0.02344 -0.02500 0.970551
0.03125 -0.02500 0.981651
0.03906 -0.02500 1
0.04688 -0.02500 1
0.05469 -0.02500 1
0.06250 -0.02500 1
0.07031 -0.02500 0.945105
0.07812 -0.02500 0.909254
0.08594 -0.02500 0.860215
0.09375 -0.02500 0.735125
0.10156 -0.02500 0.626904
0.10938 -0.02500 0.516311
0.11719 -0.02500 0.431078
0.12500 -0.02500 0.341066
0.13281 -0.02500 0.284739
0.14062 -0.02500 0.222289
0.14844 -0.02500 0.190301
0.15625 -0.02500 0.155215
0.16406 -0.02500 0.122796
0.17188 -0.02500 0.0996399
0.17969 -0.02500 0.0754375
0.18750 -0.02500 0.0495575
0.19531 -0.02500 0.0335491
0.20312 -0.02500 0.0246691
0.21094 -0.02500 0.0229054
0.21875 -0.02500 0.0173511
0.22656 -0.02500 0.0103389
0.23438 -0.02500 0.00627854
0.24219 -0.02500 0.00456882
0.25000 -0.02500 0.00391937
0.25781 -0.02500 0.00224215
0.26562 -0.02500 0.0010983
0.27344 -0.02500 0.00110619
0.28125 -0.02500 0.000554017
0.28906 -0.02500 0
0.29688 -0.02500 0
0.30469 -0.02500 0
0.31250 -0.02500 0
0.32031 -0.02500 0
0.32812 -0.02500 0
0.33594 -0.02500 0
0.34375 -0.02500 0
0.35156 -0.02500 0
0.35938 -0.02500 0
0.36719 -0.02500 0
0.37500 -0.02500 0
0.38281 -0.02500 0
0.39062 -0.02500 0
0.39844 -0.02500 0
0.40625 -0.02500 0
0.41406 -0.02500 0
0.42188 -0.02500 0
0.42969 -0.02500 0
0.43750 -0.02500 0
0.44531 -0.02500 0
0.45312 -0.02500 0
0.46094 -0.02500 0
0.46875 -0.02500 0
0.47656 -0.02500 0
0.48438 -0.02500 0
0.49219 -0.02500 0
0.50000 -0.02500 0
0.50781 -0.02500 0
0.51562 -0.02500 0
0.52344 -0.02500 0
0.53125 -0.02500 0
0.53906 -0.02500 0
0.54688 -0.02500 0
0.55469 -0.02500 0
0.56250 -0.02500 0
0.57031 -0.02500 0
0.57812 -0.02500 0
0.58594 -0.02500 0
0.59375 -0.02500 0
0.60156 -0.02500 0
0.60938 -0.02500 0
0.61719 -0.02500 0
0.62500 -0.02500 0
0.63281 -0.02500 0
0.64062 -0.02500 0
0.64844 -0.02500 0
0.65625 -0.02500 0
0.66406 -0.02500 0
0.67188 -0.02500 0
0.67969 -0.02500 0
0.68750 -0.02500 0
0.69531 -0.02500 0
0.70312 -0.02500 0
0.71094 -0.02500 0
0.71875 -0.02500 0
0.72656 -0.02500 0
0.73438 -0.02500 0
0.74219 -0.02500 0
0.75000 -0.02500 0
0.75781 -0.02500 0
0.76562 -0.02500 0
0.77344 -0.02500 0
0.78125 -0.02500 0
0.78906 -0.02500 0
0.79688 -0.02500 0
0.80469 -0.02500 0
0.81250 -0.02500 0
0.82031 -0.02500 0
0.82812 -0.02500 0
0.83594 -0.02500 0
0.84375 -0.02500 0
0.85156 -0.02500 0
0.85938 -0.02500 0
0.86719 -0.02500 0
0.87500 -0.02500 0
0.88281 -0.02500 0
0.89062 -0.02500 0
0.89844 -0.02500 0
0.90625 -0.02500 0
0.91406 -0.02500 0
0.92188 -0.02500 0
0.92969 -0.02500 0
0.93750 -0.02500 0
0.94531 -0.02500 0
0.95312 -0.02500 0
0.96094 -0.02500 0
0.96875 -0.02500 0
0.97656 -0.02500 0
0.98438 -0.02500 0
0.99219 -0.02500 0
1.00000 -0.02500 0
0.00000 -0.00000 1
0.00781 -0.00000 1
0.01562 -0.00000 1
0.02344 -0.00000 1
0.03125 -0.00000 1
0.03906 -0.00000 0.988018
0.04688 -0.00000 0.959732
0.05469 -0.00000 0.959046
0.06250 -0.00000 0.913546
0.07031 -0.00000 0.831919
0.07812 -0.00000 0.76597
0.08594 -0.00000 0.69766
0.09375 -0.00000 0.599488
0.10156 -0.00000 0.489848
0.10938 -0.00000 0.408407
0.11719 -0.00000 0.343358
0.12500 -0.00000 0.282759
0.13281 -0.00000 0.225806
0.14062 -0.00000 0.17136
0.14844 -0.00000 0.136894
0.15625 -0.00000 0.111656
0.16406 -0.00000 0.0790274
0.17188 -0.00000 0.0522209
0.17969 -0.00000 0.035003
0.18750 -0.00000 0.0247788
0.19531 -0.00000 0.018246
0.20312 -0.00000 0.0138387
0.21094 -0.00000 0.00783605
0.21875 -0.00000 0.00636206
0.22656 -0.00000 0.00516944
0.23438 -0.00000 0.00399543
0.24219 -0.00000 0.00171331
0.25000 -0.00000 0.00111982
0.25781 -0.00000 0.00112108
0.26562 -0.00000 0.0010983
0.27344 -0.00000 0.00110619
0.28125 -0.00000 0.00221607
0.28906 -0.00000 0.00166759
0.29688 -0.00000 0.00109111
0.30469 -0.00000 0.00107527
0.31250 -0.00000 0.000530223
0.32031 -0.00000 0
0.32812 -0.00000 0
0.33594 -0.00000 0
0.34375 -0.00000 0
0.35156 -0.00000 0
0.35938 -0.00000 0
0.36719 -0.00000 0
0.37500 -0.00000 0
0.38281 -0.00000 0
0.39062 -0.00000 0
0.39844 -0.00000 0
0.40625 -0.00000 0
0.41406 -0.00000 0
0.42188 -0.00000 0
0.42969 -0.00000 0
0.43750 -0.00000 0
0.44531 -0.00000 0
0.45312 -0.00000 0
0.46094 -0.00000 0
0.46875 -0.00000 0
0.47656 -0.00000 0
0.48438 -0.00000 0
0.49219 -0.00000 0
0.50000 -0.00000 0
0.50781 -0.00000 0
0.51562 -0.00000 0
0.52344 -0.00000 0
0.53125 -0.00000 0
0.53906 -0.00000 0
0.54688 -0.00000 0
0.55469 -0.00000 0
0.56250 -0.00000 0
0.57031 -0.00000 0
0.57812 -0.00000 0
0.58594 -0.00000 0
0.59375 -0.00000 0
0.60156 -0.00000 0
0.60938 -0.00000 0
0.61719 -0.00000 0
0.62500 -0.00000 0
0.63281 -0.00000 0
0.64062 -0.00000 0
0.64844 -0.00000 0
0.65625 -0.00000 0
0.66406 -0.00000 0
0.67188 -0.00000 0
0.67969 -0.00000 0
0.68750 -0.00000 0
0.69531 -0.00000 0
0.70312 -0.00000 0
0.71094 -0.00000 0
0.71875 -0.00000 0
0.72656 -0.00000 0
0.73438 -0.00000 0
0.74219 -0.00000 0
0.75000 -0.00000 0
0.75781 -0.00000 0
0.76562 -0.00000 0
0.77344 -0.00000 0
0.78125 -0.00000 0
0.78906 -0.00000 0
0.79688 -0.00000 0
0.80469 -0.00000 0
0.81250 -0.00000 0
0.82031 -0.00000 0
0.82812 -0.00000 0
0.83594 -0.00000 0
0.84375 -0.00000 0
0.85156 -0.00000 0
0.85938 -0.00000 0
0.86719 -0.00000 0
0.87500 -0.00000 0
0.88281 -0.00000 0
0.89062 -0.00000 0
0.89844 -0.00000 0
0.90625 -0.00000 0
0.91406 -0.00000 0
0.92188 -0.00000 0
0.92969 -0.00000 0
0.93750 -0.00000 0
0.94531 -0.00000 0
0.95312 -0.00000 0
0.96094 -0.00000 0
0.96875 -0.00000 0
0.97656 -0.00000 0
0.98438 -0.00000 0
0.99219 -0.00000 0
1.00000 -0.00000 0
0.00000 0.02500 0.92057
0.00781 0.02500 0.915608
0.01562 0.02500 0.889388
0.02344 0.02500 0.891039
0.03125 0.02500 0.894714
0.03906 0.02500 0.900461
0.04688 0.02500 0.870566
0.05469 0.02500 0.877138
0.06250 0.02500 0.85022
0.07031 0.02500 0.776457
0.07812 0.02500 0.732537
0.08594 0.02500 0.673624
0.09375 0.02500 0.575816
0.10156 0.02500 0.489848
0.10938 0.02500 0.412798
0.11719 0.02500 0.342105
0.12500 0.02500 0.283386
0.13281 0.02500 0.239454
0.14062 0.02500 0.187537
0.14844 0.02500 0.160221
0.15625 0.02500 0.125767
0.16406 0.02500 0.0851064
0.17188 0.02500 0.0642257
0.17969 0.02500 0.054315
0.18750 0.02500 0.0430678
0.19531 0.02500 0.0264862
0.20312 0.02500 0.0174489
0.21094 0.02500 0.013261
0.21875 0.02500 0.00867553
0.22656 0.02500 0.00459506
0.23438 0.02500 0.00228311
0.24219 0.02500 0.00285551
0.25000 0.02500 0.00279955
0.25781 0.02500 0.00224215
0.26562 0.02500 0.00164745
0.27344 0.02500 0.000553097
0.28125 0.02500 0
0.28906 0.02500 0.000555864
0.29688 0.02500 0.00109111
0.30469 0.02500 0.00107527
0.31250 0.02500 0.00159067
0.32031 0.02500 0.00214823
0.32812 0.02500 0.00217984
0.33594 0.02500 0.00114613
0.34375 0.02500 0
0.35156 0.02500 0
0.35938 0.02500 0
0.36719 0.02500 0
0.37500 0.02500 0
0.38281 0.02500 0
0.39062 0.02500 0
0.39844 0.02500 0
0.40625 0.02500 0
0.41406 0.02500 0
0.42188 0.02500 0
0.42969 0.02500 0
0.43750 0.02500 0
0.44531 0.02500 0
0.45312 0.02500 0
0.46094 0.02500 0
0.46875 0.02500 0
0.47656 0.02500 0
0.48438 0.02500 0
0.49219 0.02500 0
0.50000 0.02500 0
0.50781 0.02500 0
0.51562 0.02500 0
0.52344 0.02500 0
0.53125 0.02500 0
0.53906 0.02500 0
0.54688 0.02500 0
0.55469 0.02500 0
0.56250 0.02500 0
0.57031 0.02500 0
0.57812 0.02500 0
0.58594 0.02500 0
0.59375 0.02500 0
0.60156 0.02500 0
0.60938 0.02500 0
0.61719 0.02500 0
0.62500 0.02500 0
0.63281 0.02500 0
0.64062 0.02500 0
0.64844 0.02500 0
0.65625 0.02500 0
0.66406 0.02500 0
0.67188 0.02500 0
0.67969 0.02500 0
0.68750 0.02500 0
0.69531 0.02500 0
0.70312 0.02500 0
0.71094 0.02500 0
0.71875 0.02500 0
0.72656 0.02500 0
0.73438 0.02500 0
0.74219 0.02500 0
0.75000 0.02500 0
0.75781 0.02500 0
0.76562 0.02500 0
0.77344 0.02500 0
0.78125 0.02500 0
0.78906 0.02500 0
0.79688 0.02500 0
0.80469 0.02500 0
0.81250 0.02500 0
0.82031 0.02500 0
0.82812 0.02500 0
0.83594 0.02500 0
0.84375 0.02500 0
0.85156 0.02500 0
0.85938 0.02500 0
0.86719 0.02500 0
0.87500 0.02500 0
0.88281 0.02500 0
0.89062 0.02500 0
0.89844 0.02500 0
0.90625 0.02500 0
0.91406 0.02500 0
0.92188 0.02500 0
0.92969 0.02500 0
0.93750 0.02500 0
0.94531 0.02500 0
0.95312 0.02500 0
0.96094 0.02500 0
0.96875 0.02500 0
0.97656 0.02500 0
0.98438 0.02500 0
0.99219 0.02500 0
1.00000 0.02500 0
0.00000 0.05000 0.784114
0.00781 0.05000 0.774273
0.01562 0.05000 0.753469
0.02344 0.05000 0.756836
0.03125 0.05000 0.75142
0.03906 0.05000 0.758065
0.04688 0.05000 0.746405
0.05469 0.05000 0.764645
0.06250 0.05000 0.760463
0.07031 0.05000 0.728919
0.07812 0.05000 0.711642
0.08594 0.05000 0.691335
0.09375 0.05000 0.668586
0.10156 0.05000 0.587563
0.10938 0.05000 0.512547
0.11719 0.05000 0.439223
0.12500 0.05000 0.365517
0.13281 0.05000 0.306452
0.14062 0.05000 0.248053
0.14844 0.05000 0.205034
0.15625 0.05000 0.174233
0.16406 0.05000 0.165957
0.17188 0.05000 0.135654
0.17969 0.05000 0.106216
0.18750 0.05000 0.080236
0.19531 0.05000 0.0635668
0.20312 0.05000 0.0535499
0.21094 0.05000 0.0409885
0.21875 0.05000 0.0277617
0.22656 0.05000 0.0218265
0.23438 0.05000 0.0159817
0.24219 0.05000 0.0108509
0.25000 0.05000 0.0055991
0.25781 0.05000 0.00504484
0.26562 0.05000 0.0021966
0.27344 0.05000 0.00165929
0.28125 0.05000 0.00110803
0.28906 0.05000 0.00111173
0.29688 0.05000 0.00109111
0.30469 0.05000 0
0.31250 0.05000 0
0.32031 0.05000 0
0.32812 0.05000 0
0.33594 0.05000 0.00114613
0.34375 0.05000 0.00212993
0.35156 0.05000 0.00207254
0.35938 0.05000 0.000497018
0.36719 0.05000 0.000502513
0.37500 0.05000 0
0.38281 0.05000 0
0.39062 0.05000 0
0.39844 0.05000 0
0.40625 0.05000 0
0.41406 0.05000 0
0.42188 0.05000 0
0.42969 0.05000 0
0.43750 0.05000 0
0.44531 0.05000 0
0.45312 0.05000 0
0.46094 0.05000 0
0.46875 0.05000 0
0.47656 0.05000 0
0.48438 0.05000 0
0.49219 0.05000 0
0.50000 0.05000 0
0.50781 0.05000 0
0.51562 0.05000 0
0.52344 0.05000 0
0.53125 0.05000 0
0.53906 0.05000 0
0.54688 0.05000 0
0.55469 0.05000 0
0.56250 0.05000 0
0.57031 0.05000 0
0.57812 0.05000 0
0.58594 0.05000 0
0.59375 0.05000 0
0.60156 0.05000 0
0.60938 0.05000 0
0.61719 0.05000 0
0.62500 0.05000 0
0.63281 0.05000 0
0.64062 0.05000 0
0.64844 0.05000 0
0.65625 0.05000 0
0.66406 0.05000 0
0.67188 0.05000 0
0.67969 0.05000 0
0.68750 0.05000 0
0.69531 0.05000 0
0.70312 0.05000 0
0.71094 0.05000 0
0.71875 0.05000 0
0.72656 0.05000 0
0.73438 0.05000 0
0.74219 0.05000 0
0.75000 0.05000 0
0.75781 0.05000 0
0.76562 0.05000 0
0.77344 0.05000 0
0.78125 0.05000 0
0.78906 0.05000 0
0.79688 0.05000 0
0.80469 0.05000 0
0.81250 0.05000 0
0.82031 0.05000 0
0.82812 0.05000 0
0.83594 0.05000 0
0.84375 0.05000 0
0.85156 0.05000 0
0.85938 0.05000 0
0.86719 0.05000 0
0.87500 0.05000 0
0.88281 0.05000 0
0.89062 0.05000 0
0.89844 0.05000 0
0.90625 0.05000 0
0.91406 0.05000 0
0.92188 0.05000 0
0.92969 0.05000 0
0.93750 0.05000 0
0.94531 0.05000 0
0.95312 0.05000 0
0.96094 0.05000 0
0.96875 0.05000 0
0.97656 0.05000 0
0.98438 0.05000 0
0.99219 0.05000 0
1.00000 0.05000 0
0.00000 0.07500 0.498574
0.00781 0.07500 0.495698
0.01562 0.07500 0.484082
0.02344 0.07500 0.48801
0.03125 0.07500 0.503277
0.03906 0.07500 0.525346
0.04688 0.07500 0.537872
0.05469 0.07500 0.556765
0.06250 0.07500 0.582048
0.07031 0.07500 0.586304
0.07812 0.07500 0.60597
0.08594 0.07500 0.604048
0.09375 0.07500 0.580294
0.10156 0.07500 0.544416
0.10938 0.07500 0.522585
0.11719 0.07500 0.478697
0.12500 0.07500 0.458307
0.13281 0.07500 0.388958
0.14062 0.07500 0.339125
0.14844 0.07500 0.29957
0.15625 0.07500 0.249693
0.16406 0.07500 0.198176
0.17188 0.07500 0.172869
0.17969 0.07500 0.150272
0.18750 0.07500 0.128024
0.19531 0.07500 0.106533
0.20312 0.07500 0.0872443
0.21094 0.07500 0.0735383
0.21875 0.07500 0.0514748
0.22656 0.07500 0.0413555
0.23438 0.07500 0.0313927
0.24219 0.07500 0.022273
0.25000 0.07500 0.018477
0.25781 0.07500 0.00896861
0.26562 0.07500 0.00823723
0.27344 0.07500 0.00608407
0.28125 0.07500 0.00443213
0.28906 0.07500 0.00111173
0.29688 0.07500 0.000545554
0.30469 0.07500 0.000537634
0.31250 0.07500 0.000530223
0.32031 0.07500 0.000537057
0.32812 0.07500 0.000544959
0.33594 0.07500 0
0.34375 0.07500 0
0.35156 0.07500 0
0.35938 0.07500 0.00149105
0.36719 0.07500 0.00150754
0.37500 0.07500 0.000509684
0.38281 0.07500 0.000491159
0.39062 0.07500 0.000493097
0.39844 0.07500 0.000499251
0.40625 0.07500 0
0.41406 0.07500 0
0.42188 0.07500 0
0.42969 0.07500 0
0.43750 0.07500 0
0.44531 0.07500 0
0.45312 0.07500 0
0.46094 0.07500 0
0.46875 0.07500 0
0.47656 0.07500 0
0.48438 0.07500 0
0.49219 0.07500 0
0.50000 0.07500 0
0.50781 0.07500 0
0.51562 0.07500 0
0.52344 0.07500 0
0.53125 0.07500 0
0.53906 0.07500 0
0.54688 0.07500 0
0.55469 0.07500 0
0.56250 0.07500 0
0.57031 0.07500 0
0.57812 0.07500 0
0.58594 0.07500 0
0.59375 0.07500 0
0.60156 0.07500 0
0.60938 0.07500 0
0.61719 0.07500 0
0.62500 0.07500 0
0.63281 0.07500 0
0.64062 0.07500 0
0.64844 0.07500 0
0.65625 0.07500 0
0.66406 0.07500 0
0.67188 0.07500 0
0.67969 0.07500 0
0.68750 0.07500 0
0.69531 0.07500 0
0.70312 0.07500 0
0.71094 0.07500 0
0.71875 0.07500 0
0.72656 0.07500 0
0.73438 0.07500 0
0.74219 0.07500 0
0.75000 0.07500 0
0.75781 0.07500 0
0.76562 0.07500 0
0.77344 0.07500 0
0.78125 0.07500 0
0.78906 0.07500 0
0.79688 0.07500 0
0.80469 0.07500 0
0.81250 0.07500 0
0.82031 0.07500 0
0.82812 0.07500 0
0.83594 0.07500 0
0.84375 0.07500 0
0.85156 0.07500 0
0.85938 0.07500 0
0.86719 0.07500 0
0.87500 0.07500 0
0.88281 0.07500 0
0.89062 0.07500 0
0.89844 0.07500 0
0.90625 0.07500 0
0.91406 0.07500 0
0.92188 0.07500 0
0.92969 0.07500 0
0.93750 0.07500 0
0.94531 0.07500 0
0.95312 0.07500 0
0.96094 0.07500 0
0.96875 0.07500 0
0.97656 0.07500 0
0.98438 0.07500 0
0.99219 0.07500 0
1.00000 0.07500 0
0.00000 0.10000 0.347862
0.00781 0.10000 0.33306
0.01562 0.10000 0.318367
0.02344 0.10000 0.320993
0.03125 0.10000 0.328965
0.03906 0.10000 0.360829
0.04688 0.10000 0.391179
0.05469 0.10000 0.451011
0.06250 0.10000 0.498899
0.07031 0.10000 0.542728
0.07812 0.10000 0.585672
0.08594 0.10000 0.660342
0.09375 0.10000 0.659629
0.10156 0.10000 0.670051
0.10938 0.10000 0.646173
0.11719 0.10000 0.633459
0.12500 0.10000 0.601254
0.13281 0.10000 0.596154
0.14062 0.10000 0.540443
0.14844 0.10000 0.512584
0.15625 0.10000 0.431902
0.16406 0.10000 0.389666
0.17188 0.10000 0.338535
0.17969 0.10000 0.283042
0.18750 0.10000 0.230088
0.19531 0.10000 0.202472
0.20312 0.10000 0.16426
0.21094 0.10000 0.135021
0.21875 0.10000 0.117409
0.22656 0.10000 0.0913268
0.23438 0.10000 0.06621
0.24219 0.10000 0.0571102
0.25000 0.10000 0.0408735
0.25781 0.10000 0.0358744
0.26562 0.10000 0.0269083
0.27344 0.10000 0.0149336
0.28125 0.10000 0.0099723
0.28906 0.10000 0.00889383
0.29688 0.10000 0.00600109
0.30469 0.10000 0.00376344
0.31250 0.10000 0.000530223
0.32031 0.10000 0.000537057
0.32812 0.10000 0.000544959
0.33594 0.10000 0.000573066
0.34375 0.10000 0.000532481
0.35156 0.10000 0
0.35938 0.10000 0
0.36719 0.10000 0
0.37500 0.10000 0.00152905
0.38281 0.10000 0.00147348
0.39062 0.10000 0.00147929
0.39844 0.10000 0.000499251
0.40625 0.10000 0.000487805
0.41406 0.10000 0.000478011
0.42188 0.10000 0
0.42969 0.10000 0
0.43750 0.10000 0
0.44531 0.10000 0
0.45312 0.10000 0
0.46094 0.10000 0
0.46875 0.10000 0
0.47656 0.10000 0
0.48438 0.10000 0
0.49219 0.10000 0
0.50000 0.10000 0
0.50781 0.10000 0
0.51562 0.10000 0
0.52344 0.10000 0
0.53125 0.10000 0
0.53906 0.10000 0
0.54688 0.10000 0
0.55469 0.10000 0
0.56250 0.10000 0
0.57031 0.10000 0
0.57812 0.10000 0
0.58594 0.10000 0
0.59375 0.10000 0
0.60156 0.10000 0
0.60938 0.10000 0
0.61719 0.10000 0
0.62500 0.10000 0
0.63281 0.10000 0
0.64062 0.10000 0
0.64844 0.10000 0
0.65625 0.10000 0
0.66406 0.10000 0
0.67188 0.10000 0
0.67969 0.10000 0
0.68750 0.10000 0
0.69531 0.10000 0
0.70312 0.10000 0
0.71094 0.10000 0
0.71875 0.10000 0
0.72656 0.10000 0
0.73438 0.10000 0
0.74219 0.10000 0
0.75000 0.10000 0
0.75781 0.10000 0
0.76562 0.10000 0
0.77344 0.10000 0
0.78125 0.10000 0
0.78906 0.10000 0
0.79688 0.10000 0
0.80469 0.10000 0
0.81250 0.10000 0
0.82031 0.10000 0
0.82812 0.10000 0
0.83594 0.10000 0
0.84375 0.10000 0
0.85156 0.10000 0
0.85938 0.10000 0
0.86719 0.10000 0
0.87500 0.10000 0
0.88281 0.10000 0
0.89062 0.10000 0
0.89844 0.10000 0
0.90625 0.10000 0
0.91406 0.10000 0
0.92188 0.10000 0
0.92969 0.10000 0
0.93750 0.10000 0
0.94531 0.10000 0
0.95312 0.10000 0
0.96094 0.10000 0
0.96875 0.10000 0
0.97656 0.10000 0
0.98438 0.10000 0
0.99219 0.10000 0
1.00000 0.10000 0
0.00000 0.12500 0.198778
0.00781 0.12500 0.18558
0.01562 0.12500 0.179592
0.02344 0.12500 0.183845
0.03125 0.12500 0.196156
0.03906 0.12500 0.210138
0.04688 0.12500 0.241131
0.05469 0.12500 0.279938
0.06250 0.12500 0.334802
0.07031 0.12500 0.375778
0.07812 0.12500 0.437612
0.08594 0.12500 0.507274
0.09375 0.12500 0.569418
0.10156 0.12500 0.613579
0.10938 0.12500 0.624843
0.11719 0.12500 0.650376
0.12500 0.12500 0.667712
0.13281 0.12500 0.643921
0.14062 0.12500 0.60695
0.14844 0.12500 0.618785
0.15625 0.12500 0.65092
0.16406 0.12500 0.587234
0.17188 0.12500 0.502401
0.17969 0.12500 0.462281
0.18750 0.12500 0.40295
0.19531 0.12500 0.343143
0.20312 0.12500 0.308664
0.21094 0.12500 0.257987
0.21875 0.12500 0.203586
0.22656 0.12500 0.168868
0.23438 0.12500 0.146119
0.24219 0.12500 0.1245
0.25000 0.12500 0.0895857
0.25781 0.12500 0.07287
0.26562 0.12500 0.0521691
0.27344 0.12500 0.045354
0.28125 0.12500 0.032687
0.28906 0.12500 0.0233463
0.29688 0.12500 0.0158211
0.30469 0.12500 0.0107527
0.31250 0.12500 0.0100742
0.32031 0.12500 0.00537057
0.32812 0.12500 0.00326975
0.33594 0.12500 0.00286533
0.34375 0.12500 0.00106496
0.35156 0.12500 0.000518135
0.35938 0.12500 0.000497018
0.36719 0.12500 0.000502513
0.37500 0.12500 0
0.38281 0.12500 0
0.39062 0.12500 0
0.39844 0.12500 0.000998502
0.40625 0.12500 0.00146341
0.41406 0.12500 0.000478011
0.42188 0.12500 0.000489237
0.42969 0.12500 0.000479157
0.43750 0.12500 0.000471921
0.44531 0.12500 0
0.45312 0.12500 0
0.46094 0.12500 0
0.46875 0.12500 0
0.47656 0.12500 0
0.48438 0.12500 0
0.49219 0.12500 0
0.50000 0.12500 0
0.50781 0.12500 0
0.51562 0.12500 0
0.52344 0.12500 0
0.53125 0.12500 0
0.53906 0.12500 0
0.54688 0.12500 0
0.55469 0.12500 0
0.56250 0.12500 0
0.57031 0.12500 0
0.57812 0.12500 0
0.58594 0.12500 0
0.59375 0.12500 0
0.60156 0.12500 0
0.60938 0.12500 0
0.61719 0.12500 0
0.62500 0.12500 0
0.63281 0.12500 0
0.64062 0.12500 0
0.64844 0.12500 0
0.65625 0.12500 0
0.66406 0.12500 0
0.67188 0.12500 0
0.67969 0.12500 0
0.68750 0.12500 0
0.69531 0.12500 0
0.70312 0.12500 0
0.71094 0.12500 0
0.71875 0.12500 0
0.72656 0.12500 0
0.73438 0.12500 0
0.74219 0.12500 0
0.75000 0.12500 0
0.75781 0.12500 0
0.76562 0.12500 0
0.77344 0.12500 0
0.78125 0.12500 0
0.78906 0.12500 0
0.79688 0.12500 0
0.80469 0.12500 0
0.81250 0.12500 0
0.82031 0.12500 0
0.82812 0.12500 0
0.83594 0.12500 0
0.84375 0.12500 0
0.85156 0.12500 0
0.85938 0.12500 0
0.86719 0.12500 0
0.87500 0.12500 0
0.88281 0.12500 0
0.89062 0.12500 0
0.89844 0.12500 0
0.90625 0.12500 0
0.91406 0.12500 0
0.92188 0.12500 0
0.92969 0.12500 0
0.93750 0.12500 0
0.94531 0.12500 0
0.95312 0.12500 0
0.96094 0.12500 0
0.96875 0.12500 0
0.97656 0.12500 0
0.98438 0.12500 0
0.99219 0.12500 0
1.00000 0.12500 0
0.00000 0.15000 0.0887984
0.00781 0.15000 0.0831626
0.01562 0.15000 0.0812245
0.02344 0.15000 0.0891881
0.03125 0.15000 0.0974225
0.03906 0.15000 0.111521
0.04688 0.15000 0.130393
0.05469 0.15000 0.153447
0.06250 0.15000 0.188877
0.07031 0.15000 0.239955
0.07812 0.15000 0.29194
0.08594 0.15000 0.359266
0.09375 0.15000 0.408189
0.10156 0.15000 0.449873
0.10938 0.15000 0.478043
0.11719 0.15000 0.541353
0.12500 0.15000 0.604389
0.13281 0.15000 0.623449
0.14062 0.15000 0.609347
0.14844 0.15000 0.64027
0.15625 0.15000 0.618405
0.16406 0.15000 0.631003
0.17188 0.15000 0.62425
0.17969 0.15000 0.621002
0.18750 0.15000 0.570501
0.19531 0.15000 0.523249
0.20312 0.15000 0.487966
0.21094 0.15000 0.440627
0.21875 0.15000 0.363794
0.22656 0.15000 0.310167
0.23438 0.15000 0.257991
0.24219 0.15000 0.20731
0.25000 0.15000 0.173572
0.25781 0.15000 0.139013
0.26562 0.15000 0.11587
0.27344 0.15000 0.0868363
0.28125 0.15000 0.0731302
0.28906 0.15000 0.057254
0.29688 0.15000 0.0430987
0.30469 0.15000 0.0365591
0.31250 0.15000 0.02386
0.32031 0.15000 0.0155747
0.32812 0.15000 0.0114441
0.33594 0.15000 0.00916905
0.34375 0.15000 0.00585729
0.35156 0.15000 0.00466321
0.35938 0.15000 0.00248509
0.36719 0.15000 0.00100503
0.37500 0.15000 0.00101937
0.38281 0.15000 0.000491159
0.39062 0.15000 0.000493097
0.39844 0.15000 0.000499251
0.40625 0.15000 0
0.41406 0.15000 0.000956023
0.42188 0.15000 0.00146771
0.42969 0.15000 0.000479157
0.43750 0.15000 0.000471921
0.44531 0.15000 0.000483793
0.45312 0.15000 0.000477327
0.46094 0.15000 0.000463392
0.46875 0.15000 0.000457666
0.47656 0.15000 0
0.48438 0.15000 0
0.49219 0.15000 0
0.50000 0.15000 0
0.50781 0.15000 0
0.51562 0.15000 0
0.52344 0.15000 0
0.53125 0.15000 0
0.53906 0.15000 0
0.54688 0.15000 0
0.55469 0.15000 0
0.56250 0.15000 0
0.57031 0.15000 0
0.57812 0.15000 0
0.58594 0.15000 0
0.59375 0.15000 0
0.60156 0.15000 0
0.60938 0.15000 0
0.61719 0.15000 0
0.62500 0.15000 0
0.63281 0.15000 0
0.64062 0.15000 0
0.64844 0.15000 0
0.65625 0.15000 0
0.66406 0.15000 0
0.67188 0.15000 0
0.67969 0.15000 0
0.68750 0.15000 0
0.69531 0.15000 0
0.70312 0.15000 0
0.71094 0.15000 0
0.71875 0.15000 0
0.72656 0.15000 0
0.73438 0.15000 0
0.74219 0.15000 0
0.75000 0.15000 0
0.75781 0.15000 0
0.76562 0.15000 0
0.77344 0.15000 0
0.78125 0.15000 0
0.78906 0.15000 0
0.79688 0.15000 0
0.80469 0.15000 0
0.81250 0.15000 0
0.82031 0.15000 0
0.82812 0.15000 0
0.83594 0.15000 0
0.84375 0.15000 0
0.85156 0.15000 0
0.85938 0.15000 0
0.86719 0.15000 0
0.87500 0.15000 0
0.88281 0.15000 0
0.89062 0.15000 0
0.89844 0.15000 0
0.90625 0.15000 0
0.91406 0.15000 0
0.92188 0.15000 0
0.92969 0.15000 0
0.93750 0.15000 0
0.94531 0.15000 0
0.95312 0.15000 0
0.96094 0.15000 0
0.96875 0.15000 0
0.97656 0.15000 0
0.98438 0.15000 0
0.99219 0.15000 0
1.00000 0.15000 0
0.00000 0.17500 0.0301426
0.00781 0.17500 0.0290864
0.01562 0.17500 0.0306122
0.02344 0.17500 0.0315524
0.03125 0.17500 0.0401922
0.03906 0.17500 0.0511521
0.04688 0.17500 0.063279
0.05469 0.17500 0.0959046
0.06250 0.17500 0.113987
0.07031 0.17500 0.128466
0.07812 0.17500 0.158806
0.08594 0.17500 0.189121
0.09375 0.17500 0.226488
0.10156 0.17500 0.26967
0.10938 0.17500 0.333752
0.11719 0.17500 0.37782
0.12500 0.17500 0.408777
0.13281 0.17500 0.461538
0.14062 0.17500 0.523667
0.14844 0.17500 0.579497
0.15625 0.17500 0.615337
0.16406 0.17500 0.625532
0.17188 0.17500 0.62605
0.17969 0.17500 0.627037
0.18750 0.17500 0.611209
0.19531 0.17500 0.620365
0.20312 0.17500 0.61793
0.21094 0.17500 0.592526
0.21875 0.17500 0.531521
0.22656 0.17500 0.493969
0.23438 0.17500 0.435502
0.24219 0.17500 0.368361
0.25000 0.17500 0.322508
0.25781 0.17500 0.277466
0.26562 0.17500 0.221856
0.27344 0.17500 0.181969
0.28125 0.17500 0.153463
0.28906 0.17500 0.121734
0.29688 0.17500 0.0911075
0.30469 0.17500 0.0672043
0.31250 0.17500 0.0540827
0.32031 0.17500 0.0445757
0.32812 0.17500 0.0359673
0.33594 0.17500 0.0234957
0.34375 0.17500 0.0181044
0.35156 0.17500 0.00984456
0.35938 0.17500 0.00695825
0.36719 0.17500 0.00452261
0.37500 0.17500 0.00458716
0.38281 0.17500 0.00196464
0.39062 0.17500 0.000986193
0.39844 0.17500 0.000499251
0.40625 0.17500 0.000487805
0.41406 0.17500 0.000478011
0.42188 0.17500 0.000489237
0.42969 0.17500 0.000958313
0.43750 0.17500 0.000471921
0.44531 0.17500 0.000967586
0.45312 0.17500 0.000477327
0.46094 0.17500 0.000463392
0.46875 0.17500 0
0.47656 0.17500 0.000471921
0.48438 0.17500 0.000498753
0.49219 0.17500 0
0.50000 0.17500 0
0.50781 0.17500 0
0.51562 0.17500 0
0.52344 0.17500 0
0.53125 0.17500 0
0.53906 0.17500 0
0.54688 0.17500 0
0.55469 0.17500 0
0.56250 0.17500 0
0.57031 0.17500 0
0.57812 0.17500 0
0.58594 0.17500 0
0.59375 0.17500 0
0.60156 0.17500 0
0.60938 0.17500 0
0.61719 0.17500 0
0.62500 0.17500 0
0.63281 0.17500 0
0.64062 0.17500 0
0.64844 0.17500 0
0.65625 0.17500 0
0.66406 0.17500 0
0.67188 0.17500 0
0.67969 0.17500 0
0.68750 0.17500 0
0.69531 0.17500 0
0.70312 0.17500 0
0.71094 0.17500 0
0.71875 0.17500 0
0.72656 0.17500 0
0.73438 0.17500 0
0.74219 0.17500 0
0.75000 0.17500 0
0.75781 0.17500 0
0.76562 0.17500 0
0.77344 0.17500 0
0.78125 0.17500 0
0.78906 0.17500 0
0.79688 0.17500 0
0.80469 0.17500 0
0.81250 0.17500 0
0.82031 0.17500 0
0.82812 0.17500 0
0.83594 0.17500 0
0.84375 0.17500 0
0.85156 0.17500 0
0.85938 0.17500 0
0.86719 0.17500 0
0.87500 0.17500 0
0.88281 0.17500 0
0.89062 0.17500 0
0.89844 0.17500 0
0.90625 0.17500 0
0.91406 0.17500 0
0.92188 0.17500 0
0.92969 0.17500 0
0.93750 0.17500 0
0.94531 0.17500 0
0.95312 0.17500 0
0.96094 0.17500 0
0.96875 0.17500 0
0.97656 0.17500 0
0.98438 0.17500 0
0.99219 0.17500 0
1.00000 0.17500 0
0.00000 0.20000 0.010998
0.00781 0.20000 0.0102417
0.01562 0.20000 0.00979592
0.02344 0.20000 0.0109382
0.03125 0.20000 0.0139799
0.03906 0.20000 0.0165899
0.04688 0.20000 0.0230105
0.05469 0.20000 0.0264386
0.06250 0.20000 0.0424009
0.07031 0.20000 0.057725
0.07812 0.20000 0.0853731
0.08594 0.20000 0.108159
0.09375 0.20000 0.12604
0.10156 0.20000 0.135152
0.10938 0.20000 0.159348
0.11719 0.20000 0.184837
0.12500 0.20000 0.228213
0.13281 0.20000 0.276055
0.14062 0.20000 0.301977
0.14844 0.20000 0.338244
0.15625 0.20000 0.390184
0.16406 0.20000 0.448632
0.17188 0.20000 0.509004
0.17969 0.20000 0.541943
0.18750 0.20000 0.550442
0.19531 0.20000 0.552089
0.20312 0.20000 0.56799
0.21094 0.20000 0.57384
0.21875 0.20000 0.544824
0.22656 0.20000 0.522688
0.23438 0.20000 0.502283
0.24219 0.20000 0.495717
0.25000 0.20000 0.440649
0.25781 0.20000 0.374439
0.26562 0.20000 0.32235
0.27344 0.20000 0.285951
0.28125 0.20000 0.230471
0.28906 0.20000 0.203446
0.29688 0.20000 0.164757
0.30469 0.20000 0.12957
0.31250 0.20000 0.0991516
0.32031 0.20000 0.0827068
0.32812 0.20000 0.0659401
0.33594 0.20000 0.0510029
0.34375 0.20000 0.0319489
0.35156 0.20000 0.0248705
0.35938 0.20000 0.0188867
0.36719 0.20000 0.0105528
0.37500 0.20000 0.00713558
0.38281 0.20000 0.00589391
0.39062 0.20000 0.00345168
0.39844 0.20000 0.00299551
0.40625 0.20000 0.00146341
0.41406 0.20000 0.000956023
0.42188 0.20000 0
0.42969 0.20000 0.000479157
0.43750 0.20000 0.000943841
0.44531 0.20000 0.000967586
0.45312 0.20000 0.000477327
0.46094 0.20000 0.000463392
0.46875 0.20000 0.000915332
0.47656 0.20000 0.000471921
0.48438 0.20000 0.000498753
0.49219 0.20000 0.000480538
0.50000 0.20000 0.000452694
0.50781 0.20000 0.000443262
0.51562 0.20000 0
0.52344 0.20000 0
0.53125 0.20000 0
0.53906 0.20000 0
0.54688 0.20000 0
0.55469 0.20000 0
0.56250 0.20000 0
0.57031 0.20000 0
0.57812 0.20000 0
0.58594 0.20000 0
0.59375 0.20000 0
0.60156 0.20000 0
0.60938 0.20000 0
0.61719 0.20000 0
0.62500 0.20000 0
0.63281 0.20000 0
0.64062 0.20000 0
0.64844 0.20000 0
0.65625 0.20000 0
0.66406 0.20000 0
0.67188 0.20000 0
0.67969 0.20000 0
0.68750 0.20000 0
0.69531 0.20000 0
0.70312 0.20000 0
0.71094 0.20000 0
0.71875 0.20000 0
0.72656 0.20000 0
0.73438 0.20000 0
0.74219 0.20000 0
0.75000 0.20000 0
0.75781 0.20000 0
0.76562 0.20000 0
0.77344 0.20000 0
0.78125 0.20000 0
0.78906 0.20000 0
0.79688 0.20000 0
0.80469 0.20000 0
0.81250 0.20000 0
0.82031 0.20000 0
0.82812 0.20000 0
0.83594 0.20000 0
0.84375 0.20000 0
0.85156 0.20000 0
0.85938 0.20000 0
0.86719 0.20000 0
0.87500 0.20000 0
0.88281 0.20000 0
0.89062 0.20000 0
0.89844 0.20000 0
0.90625 0.20000 0
0.91406 0.20000 0
0.92188 0.20000 0
0.92969 0.20000 0
0.93750 0.20000 0
0.94531 0.20000 0
0.95312 0.20000 0
0.96094 0.20000 0
0.96875 0.20000 0
0.97656 0.20000 0
0.98438 0.20000 0
0.99219 0.20000 0
1.00000 0.20000 0
0.00000 0.22500 0.00448065
0.00781 0.22500 0.00450635
0.01562 0.22500 0.0044898
0.02344 0.22500 0.00378629
0.03125 0.22500 0.00611621
0.03906 0.22500 0.00967742
0.04688 0.22500 0.0115053
0.05469 0.22500 0.0176257
0.06250 0.22500 0.0236784
0.07031 0.22500 0.0254669
0.07812 0.22500 0.0274627
0.08594 0.22500 0.0474383
0.09375 0.22500 0.0658989
0.10156 0.22500 0.090736
0.10938 0.22500 0.107905
0.11719 0.22500 0.133459
0.12500 0.22500 0.153605
0.13281 0.22500 0.172457
0.14062 0.22500 0.194727
0.14844 0.22500 0.252302
0.15625 0.22500 0.305521
0.16406 0.22500 0.338602
0.17188 0.22500 0.376351
0.17969 0.22500 0.438141
0.18750 0.22500 0.493805
0.19531 0.22500 0.544438
0.20312 0.22500 0.613718
0.21094 0.22500 0.634117
0.21875 0.22500 0.625795
0.22656 0.22500 0.621482
0.23438 0.22500 0.626142
0.24219 0.22500 0.608795
0.25000 0.22500 0.581747
0.25781 0.22500 0.576794
0.26562 0.22500 0.534871
0.27344 0.22500 0.486173
0.28125 0.22500 0.444875
0.28906 0.22500 0.375764
0.29688 0.22500 0.321331
0.30469 0.22500 0.269355
0.31250 0.22500 0.209438
0.32031 0.22500 0.178303
0.32812 0.22500 0.141144
0.33594 0.22500 0.130659
0.34375 0.22500 0.0963791
0.35156 0.22500 0.0725389
0.35938 0.22500 0.0467197
0.36719 0.22500 0.0361809
0.37500 0.22500 0.0321101
0.38281 0.22500 0.0196464
0.39062 0.22500 0.0113412
0.39844 0.22500 0.00798802
0.40625 0.22500 0.00634146
0.41406 0.22500 0.00286807
0.42188 0.22500 0.00244618
0.42969 0.22500 0.000958313
0.43750 0.22500 0.000943841
0.44531 0.22500 0.000483793
0.45312 0.22500 0.000954654
0.46094 0.22500 0.000926784
0.46875 0.22500 0.000457666
0.47656 0.22500 0.000471921
0.48438 0.22500 0.000498753
0.49219 0.22500 0.000961076
0.50000 0.22500 0.000452694
0.50781 0.22500 0
0.51562 0.22500 0.000436491
0.52344 0.22500 0.000442674
0.53125 0.22500 0.000427716
0.53906 0.22500 0
0.54688 0.22500 0
0.55469 0.22500 0
0.56250 0.22500 0
0.57031 0.22500 0
0.57812 0.22500 0
0.58594 0.22500 0
0.59375 0.22500 0
0.60156 0.22500 0
0.60938 0.22500 0
0.61719 0.22500 0
0.62500 0.22500 0
0.63281 0.22500 0
0.64062 0.22500 0
0.64844 0.22500 0
0.65625 0.22500 0
0.66406 0.22500 0
0.67188 0.22500 0
0.67969 0.22500 0
0.68750 0.22500 0
0.69531 0.22500 0
0.70312 0.22500 0
0.71094 0.22500 0
0.71875 0.22500 0
0.72656 0.22500 0
0.73438 0.22500 0
0.74219 0.22500 0
0.75000 0.22500 0
0.75781 0.22500 0
0.76562 0.22500 0
0.77344 0.22500 0
0.78125 0.22500 0
0.78906 0.22500 0
0.79688 0.22500 0
0.80469 0.22500 0
0.81250 0.22500 0
0.82031 0.22500 0
0.82812 0.22500 0
0.83594 0.22500 0
0.84375 0.22500 0
0.85156 0.22500 0
0.85938 0.22500 0
0.86719 0.22500 0
0.87500 0.22500 0
0.88281 0.22500 0
0.89062 0.22500 0
0.89844 0.22500 0
0.90625 0.22500 0
0.91406 0.22500 0
0.92188 0.22500 0
0.92969 0.22500 0
0.93750 0.22500 0
0.94531 0.22500 0
0.95312 0.22500 0
0.96094 0.22500 0
0.96875 0.22500 0
0.97656 0.22500 0
0.98438 0.22500 0
0.99219 0.22500 0
1.00000 0.22500 0
0.00000 0.25000 0.000407332
0.00781 0.25000 0.000409668
0.01562 0.25000 0.000408163
0.02344 0.25000 0.0012621
0.03125 0.25000 0.00174749
0.03906 0.25000 0.00276498
0.04688 0.25000 0.00383509
0.05469 0.25000 0.00518403
0.06250 0.25000 0.00715859
0.07031 0.25000 0.0113186
0.07812 0.25000 0.0185075
0.08594 0.25000 0.0240354
0.09375 0.25000 0.024952
0.10156 0.25000 0.0279188
0.10938 0.25000 0.0407779
0.11719 0.25000 0.0507519
0.12500 0.25000 0.0739812
0.13281 0.25000 0.0955335
0.14062 0.25000 0.120431
0.14844 0.25000 0.138122
0.15625 0.25000 0.16135
0.16406 0.25000 0.195137
0.17188 0.25000 0.239496
0.17969 0.25000 0.289077
0.18750 0.25000 0.320354
0.19531 0.25000 0.364921
0.20312 0.25000 0.402527
0.21094 0.25000 0.473177
0.21875 0.25000 0.517062
0.22656 0.25000 0.575531
0.23438 0.25000 0.593037
0.24219 0.25000 0.625357
0.25000 0.25000 0.62262
0.25781 0.25000 0.630605
0.26562 0.25000 0.601867
0.27344 0.25000 0.607301
0.28125 0.25000 0.590028
0.28906 0.25000 0.546415
0.29688 0.25000 0.507365
0.30469 0.25000 0.439785
0.31250 0.25000 0.388123
0.32031 0.25000 0.341031
0.32812 0.25000 0.281199
0.33594 0.25000 0.246991
0.34375 0.25000 0.184771
0.35156 0.25000 0.135751
0.35938 0.25000 0.109344
0.36719 0.25000 0.0914573
0.37500 0.25000 0.0703364
0.38281 0.25000 0.0496071
0.39062 0.25000 0.0399408
0.39844 0.25000 0.0259611
0.40625 0.25000 0.0180488
0.41406 0.25000 0.0124283
0.42188 0.25000 0.010274
0.42969 0.25000 0.00527072
0.43750 0.25000 0.00330345
0.44531 0.25000 0.00193517
0.45312 0.25000 0.00190931
0.46094 0.25000 0.000463392
0.46875 0.25000 0.000457666
0.47656 0.25000 0.000943841
0.48438 0.25000 0.000498753
0.49219 0.25000 0
0.50000 0.25000 0.000452694
0.50781 0.25000 0.000886525
0.51562 0.25000 0.000436491
0.52344 0.25000 0.000442674
0.53125 0.25000 0
0.53906 0.25000 0.000425532
0.54688 0.25000 0
0.55469 0.25000 0
0.56250 0.25000 0
0.57031 0.25000 0
0.57812 0.25000 0
0.58594 0.25000 0
0.59375 0.25000 0
0.60156 0.25000 0
0.60938 0.25000 0
0.61719 0.25000 0
0.62500 0.25000 0
0.63281 0.25000 0
0.64062 0.25000 0
0.64844 0.25000 0
0.65625 0.25000 0
0.66406 0.25000 0
0.67188 0.25000 0
0.67969 0.25000 0
0.68750 0.25000 0
0.69531 0.25000 0
0.70312 0.25000 0
0.71094 0.25000 0
0.71875 0.25000 0
0.72656 0.25000 0
0.73438 0.25000 0
0.74219 0.25000 0
0.75000 0.25000 0
0.75781 0.25000 0
0.76562 0.25000 0
0.77344 0.25000 0
0.78125 0.25000 0
0.78906 0.25000 0
0.79688 0.25000 0
0.80469 0.25000 0
0.81250 0.25000 0
0.82031 0.25000 0
0.82812 0.25000 0
0.83594 0.25000 0
0.84375 0.25000 0
0.85156 0.25000 0
0.85938 0.25000 0
0.86719 0.25000 0
0.87500 0.25000 0
0.88281 0.25000 0
0.89062 0.25000 0
0.89844 0.25000 0
0.90625 0.25000 0
0.91406 0.25000 0
0.92188 0.25000 0
0.92969 0.25000 0
0.93750 0.25000 0
0.94531 0.25000 0
0.95312 0.25000 0
0.96094 0.25000 0
0.96875 0.25000 0
0.97656 0.25000 0
0.98438 0.25000 0
0.99219 0.25000 0
1.00000 0.25000 0
0.00000 0.27500 0
0.00781 0.27500 0
0.01562 0.27500 0
0.02344 0.27500 0
0.03125 0.27500 0
0.03906 0.27500 0
0.04688 0.27500 0
0.05469 0.27500 0.00155521
0.06250 0.27500 0.00220264
0.07031 0.27500 0.00339559
0.07812 0.27500 0.00358209
0.08594 0.27500 0.00442758
0.09375 0.27500 0.0121561
0.10156 0.27500 0.017132
0.10938 0.27500 0.0194479
0.11719 0.27500 0.0219298
0.12500 0.27500 0.0250784
0.13281 0.27500 0.0310174
0.14062 0.27500 0.0365488
0.14844 0.27500 0.0589319
0.15625 0.27500 0.0736196
0.16406 0.27500 0.0978723
0.17188 0.27500 0.117647
0.17969 0.27500 0.137598
0.18750 0.27500 0.169322
0.19531 0.27500 0.213655
0.20312 0.27500 0.28219
0.21094 0.27500 0.320072
0.21875 0.27500 0.353383
0.22656 0.27500 0.38139
0.23438 0.27500 0.447489
0.24219 0.27500 0.492861
0.25000 0.27500 0.549272
0.25781 0.27500 0.582399
0.26562 0.27500 0.583745
0.27344 0.27500 0.616704
0.28125 0.27500 0.626593
0.28906 0.27500 0.636465
0.29688 0.27500 0.621931
0.30469 0.27500 0.582796
0.31250 0.27500 0.562036
0.32031 0.27500 0.529538
0.32812 0.27500 0.487193
0.33594 0.27500 0.428653
0.34375 0.27500 0.361022
0.35156 0.27500 0.295337
0.35938 0.27500 0.237078
0.36719 0.27500 0.18392
0.37500 0.27500 0.140673
0.38281 0.27500 0.111002
0.39062 0.27500 0.0857988
0.39844 0.27500 0.0703944
0.40625 0.27500 0.0526829
0.41406 0.27500 0.0391969
0.42188 0.27500 0.0229941
0.42969 0.27500 0.0196454
0.43750 0.27500 0.00943841
0.44531 0.27500 0.00870827
0.45312 0.27500 0.0052506
0.46094 0.27500 0.00417053
0.46875 0.27500 0.002746
0.47656 0.27500 0.000943841
0.48438 0.27500 0.000498753
0.49219 0.27500 0.000961076
0.50000 0.27500 0.000452694
0.50781 0.27500 0
0.51562 0.27500 0.000436491
0.52344 0.27500 0.000442674
0.53125 0.27500 0.000855432
0.53906 0.27500 0.000425532
0.54688 0.27500 0.0004329
0.55469 0.27500 0
0.56250 0.27500 0
0.57031 0.27500 0
0.57812 0.27500 0
0.58594 0.27500 0
0.59375 0.27500 0
0.60156 0.27500 0
0.60938 0.27500 0
0.61719 0.27500 0
0.62500 0.27500 0
0.63281 0.27500 0
0.64062 0.27500 0
0.64844 0.27500 0
0.65625 0.27500 0
0.66406 0.27500 0
0.67188 0.27500 0
0.67969 0.27500 0
0.68750 0.27500 0
0.69531 0.27500 0
0.70312 0.27500 0
0.71094 0.27500 0
0.71875 0.27500 0
0.72656 0.27500 0
0.73438 0.27500 0
0.74219 0.27500 0
0.75000 0.27500 0
0.75781 0.27500 0
0.76562 0.27500 0
0.77344 0.27500 0
0.78125 0.27500 0
0.78906 0.27500 0
0.79688 0.27500 0
0.80469 0.27500 0
0.81250 0.27500 0
0.82031 0.27500 0
0.82812 0.27500 0
0.83594 0.27500 0
0.84375 0.27500 0
0.85156 0.27500 0
0.85938 0.27500 0
0.86719 0.27500 0
0.87500 0.27500 0
0.88281 0.27500 0
0.89062 0.27500 0
0.89844 0.27500 0
0.90625 0.27500 0
0.91406 0.27500 0
0.92188 0.27500 0
0.92969 0.27500 0
0.93750 0.27500 0
0.94531 0.27500 0
0.95312 0.27500 0
0.96094 0.27500 0
0.96875 0.27500 0
0.97656 0.27500 0
0.98438 0.27500 0
0.99219 0.27500 0
1.00000 0.27500 0
0.00000 0.30000 0
0.00781 0.30000 0
0.01562 0.30000 0
0.02344 0.30000 0
0.03125 0.30000 0
0.03906 0.30000 0
0.04688 0.30000 0
0.05469 0.30000 0
0.06250 0.30000 0
0.07031 0.30000 0
0.07812 0.30000 0.00119403
0.08594 0.30000 0.00126502
0.09375 0.30000 0.00191939
0.10156 0.30000 0.00380711
0.10938 0.30000 0.00564617
0.11719 0.30000 0.00877193
0.12500 0.30000 0.0112853
0.13281 0.30000 0.0186104
0.14062 0.30000 0.018574
0.14844 0.30000 0.0227133
0.15625 0.30000 0.0288344
0.16406 0.30000 0.0340426
0.17188 0.30000 0.0438175
0.17969 0.30000 0.063971
0.18750 0.30000 0.0820059
0.19531 0.30000 0.0953502
0.20312 0.30000 0.125752
0.21094 0.30000 0.153707
0.21875 0.30000 0.182186
0.22656 0.30000 0.234922
0.23438 0.30000 0.281963
0.24219 0.30000 0.325528
0.25000 0.30000 0.361142
0.25781 0.30000 0.414238
0.26562 0.30000 0.485997
0.27344 0.30000 0.533186
0.28125 0.30000 0.564543
0.28906 0.30000 0.602557
0.29688 0.30000 0.588107
0.30469 0.30000 0.625806
0.31250 0.30000 0.603924
0.32031 0.30000 0.589689
0.32812 0.30000 0.607629
0.33594 0.30000 0.631519
0.34375 0.30000 0.522364
0.35156 0.30000 0.470984
0.35938 0.30000 0.408549
0.36719 0.30000 0.376884
0.37500 0.30000 0.324669
0.38281 0.30000 0.241159
0.39062 0.30000 0.195266
0.39844 0.30000 0.149276
0.40625 0.30000 0.112683
0.41406 0.30000 0.0884321
0.42188 0.30000 0.0738748
0.42969 0.30000 0.0527072
0.43750 0.30000 0.0372817
0.44531 0.30000 0.0241896
0.45312 0.30000 0.0147971
0.46094 0.30000 0.0115848
0.46875 0.30000 0.00778032
0.47656 0.30000 0.00660689
0.48438 0.30000 0.00498753
0.49219 0.30000 0.00240269
0.50000 0.30000 0.00135808
0.50781 0.30000 0.000886525
0.51562 0.30000 0.000872981
0.52344 0.30000 0.000442674
0.53125 0.30000 0.000427716
0.53906 0.30000 0.000425532
0.54688 0.30000 0.000865801
0.55469 0.30000 0.00084246
0.56250 0.30000 0.0008285
0.57031 0.30000 0
0.57812 0.30000 0
0.58594 0.30000 0
0.59375 0.30000 0
0.60156 0.30000 0
0.60938 0.30000 0
0.61719 0.30000 0
0.62500 0.30000 0
0.63281 0.30000 0
0.64062 0.30000 0
0.64844 0.30000 0
0.65625 0.30000 0
0.66406 0.30000 0
0.67188 0.30000 0
0.67969 0.30000 0
0.68750 0.30000 0
0.69531 0.30000 0
0.70312 0.30000 0
0.71094 0.30000 0
0.71875 0.30000 0
0.72656 0.30000 0
0.73438 0.30000 0
0.74219 0.30000 0
0.75000 0.30000 0
0.75781 0.30000 0
0.76562 0.30000 0
0.77344 0.30000 0
0.78125 0.30000 0
0.78906 0.30000 0
0.79688 0.30000 0
0.80469 0.30000 0
0.81250 0.30000 0
0.82031 0.30000 0
0.82812 0.30000 0
0.83594 0.30000 0
0.84375 0.30000 0
0.85156 0.30000 0
0.85938 0.30000 0
0.86719 0.30000 0
0.87500 0.30000 0
0.88281 0.30000 0
0.89062 0.30000 0
0.89844 0.30000 0
0.90625 0.30000 0
0.91406 0.30000 0
0.92188 0.30000 0
0.92969 0.30000 0
0.93750 0.30000 0
0.94531 0.30000 0
0.95312 0.30000 0
0.96094 0.30000 0
0.96875 0.30000 0
0.97656 0.30000 0
0.98438 0.30000 0
0.99219 0.30000 0
1.00000 0.30000 0
0.00000 0.32500 0
0.00781 0.32500 0
0.01562 0.32500 0
0.02344 0.32500 0
0.03125 0.32500 0
0.03906 0.32500 0
0.04688 0.32500 0
0.05469 0.32500 0
0.06250 0.32500 0
0.07031 0.32500 0
0.07812 0.32500 0
0.08594 0.32500 0
0.09375 0.32500 0
0.10156 0.32500 0
0.10938 0.32500 0
0.11719 0.32500 0.00125313
0.12500 0.32500 0.00188088
0.13281 0.32500 0.00310174
0.14062 0.32500 0.00718993
0.14844 0.32500 0.00982198
0.15625 0.32500 0.0110429
0.16406 0.32500 0.0133739
0.17188 0.32500 0.0180072
0.17969 0.32500 0.018105
0.18750 0.32500 0.0271386
0.19531 0.32500 0.0382578
0.20312 0.32500 0.0445247
0.21094 0.32500 0.0657022
0.21875 0.32500 0.0769231
0.22656 0.32500 0.0964963
0.23438 0.32500 0.116438
0.24219 0.32500 0.151342
0.25000 0.32500 0.182531
0.25781 0.32500 0.231502
0.26562 0.32500 0.270181
0.27344 0.32500 0.319137
0.28125 0.32500 0.371191
0.28906 0.32500 0.422457
0.29688 0.32500 0.457174
0.30469 0.32500 0.493011
0.31250 0.32500 0.509014
0.32031 0.32500 0.549409
0.32812 0.32500 0.549864
0.33594 0.32500 0.585673
0.34375 0.32500 0.531416
0.35156 0.32500 0.532124
0.35938 0.32500 0.479622
0.36719 0.32500 0.444221
0.37500 0.32500 0.41896
0.38281 0.32500 0.375737
0.39062 0.32500 0.313116
0.39844 0.32500 0.278582
0.40625 0.32500 0.214146
0.41406 0.32500 0.169694
0.42188 0.32500 0.126712
0.42969 0.32500 0.0972688
0.43750 0.32500 0.0821142
0.44531 0.32500 0.0691824
0.45312 0.32500 0.0491647
0.46094 0.32500 0.0273401
0.46875 0.32500 0.0169336
0.47656 0.32500 0.0122699
0.48438 0.32500 0.0114713
0.49219 0.32500 0.006247
0.50000 0.32500 0.00452694
0.50781 0.32500 0.0035461
0.51562 0.32500 0.00218245
0.52344 0.32500 0.000885347
0.53125 0.32500 0.000855432
0.53906 0.32500 0.000851064
0.54688 0.32500 0
0.55469 0.32500 0.00042123
0.56250 0.32500 0.00041425
0.57031 0.32500 0.0012275
0.57812 0.32500 0.00124948
0.58594 0.32500 0.000392157
0.59375 0.32500 0
0.60156 0.32500 0
0.60938 0.32500 0
0.61719 0.32500 0
0.62500 0.32500 0
0.63281 0.32500 0
0.64062 0.32500 0
0.64844 0.32500 0
0.65625 0.32500 0
0.66406 0.32500 0
0.67188 0.32500 0
0.67969 0.32500 0
0.68750 0.32500 0
0.69531 0.32500 0
0.70312 0.32500 0
0.71094 0.32500 0
0.71875 0.32500 0
0.72656 0.32500 0
0.73438 0.32500 0
0.74219 0.32500 0
0.75000 0.32500 0
0.75781 0.32500 0
0.76562 0.32500 0
0.77344 0.32500 0
0.78125 0.32500 0
0.78906 0.32500 0
0.79688 0.32500 0
0.80469 0.32500 0
0.81250 0.32500 0
0.82031 0.32500 0
0.82812 0.32500 0
0.83594 0.32500 0
0.84375 0.32500 0
0.85156 0.32500 0
0.85938 0.32500 0
0.86719 0.32500 0
0.87500 0.32500 0
0.88281 0.32500 0
0.89062 0.32500 0
0.89844 0.32500 0
0.90625 0.32500 0
0.91406 0.32500 0
0.92188 0.32500 0
0.92969 0.32500 0
0.93750 0.32500 0
0.94531 0.32500 0
0.95312 0.32500 0
0.96094 0.32500 0
0.96875 0.32500 0
0.97656 0.32500 0
0.98438 0.32500 0
0.99219 0.32500 0
1.00000 0.32500 0
0.00000 0.35000 0
0.00781 0.35000 0
0.01562 0.35000 0
0.02344 0.35000 0
0.03125 0.35000 0
0.03906 0.35000 0
0.04688 0.35000 0
0.05469 0.35000 0
0.06250 0.35000 0
0.07031 0.35000 0
0.07812 0.35000 0
0.08594 0.35000 0
0.09375 0.35000 0
0.10156 0.35000 0
0.10938 0.35000 0
0.11719 0.35000 0
0.12500 0.35000 0
0.13281 0.35000 0
0.14062 0.35000 0.000599161
0.14844 0.35000 0.00122775
0.15625 0.35000 0.00429448
0.16406 0.35000 0.00547112
0.17188 0.35000 0.00780312
0.17969 0.35000 0.0102595
0.18750 0.35000 0.0112094
0.19531 0.35000 0.0164803
0.20312 0.35000 0.0192539
0.21094 0.35000 0.0241109
0.21875 0.35000 0.0364372
0.22656 0.35000 0.0470994
0.23438 0.35000 0.0559361
0.24219 0.35000 0.0788121
0.25000 0.35000 0.0985442
0.25781 0.35000 0.126682
0.26562 0.35000 0.158155
0.27344 0.35000 0.188606
0.28125 0.35000 0.238781
0.28906 0.35000 0.297943
0.29688 0.35000 0.363339
0.30469 0.35000 0.397849
0.31250 0.35000 0.468717
0.32031 0.35000 0.518797
0.32812 0.35000 0.588011
0.33594 0.35000 0.630372
0.34375 0.35000 0.634185
0.35156 0.35000 0.61399
0.35938 0.35000 0.578032
0.36719 0.35000 0.592965
0.37500 0.35000 0.58053
0.38281 0.35000 0.540275
0.39062 0.35000 0.532051
0.39844 0.35000 0.49975
0.40625 0.35000 0.436585
0.41406 0.35000 0.347036
0.42188 0.35000 0.31409
0.42969 0.35000 0.244849
0.43750 0.35000 0.188296
0.44531 0.35000 0.139332
0.45312 0.35000 0.113604
0.46094 0.35000 0.0843373
0.46875 0.35000 0.0617849
0.47656 0.35000 0.0467202
0.48438 0.35000 0.0284289
0.49219 0.35000 0.0216242
0.50000 0.35000 0.0144862
0.50781 0.35000 0.010195
0.51562 0.35000 0.0048014
0.52344 0.35000 0.00398406
0.53125 0.35000 0.00213858
0.53906 0.35000 0.00170213
0.54688 0.35000 0.0012987
0.55469 0.35000 0.00126369
0.56250 0.35000 0.00124275
0.57031 0.35000 0.000409165
0.57812 0.35000 0.000416493
0.58594 0.35000 0.000784314
0.59375 0.35000 0.00117555
0.60156 0.35000 0.000798403
0.60938 0.35000 0.000422297
0.61719 0.35000 0
0.62500 0.35000 0
0.63281 0.35000 0
0.64062 0.35000 0
0.64844 0.35000 0
0.65625 0.35000 0
0.66406 0.35000 0
0.67188 0.35000 0
0.67969 0.35000 0
0.68750 0.35000 0
0.69531 0.35000 0
0.70312 0.35000 0
0.71094 0.35000 0
0.71875 0.35000 0
0.72656 0.35000 0
0.73438 0.35000 0
0.74219 0.35000 0
0.75000 0.35000 0
0.75781 0.35000 0
0.76562 0.35000 0
0.77344 0.35000 0
0.78125 0.35000 0
0.78906 0.35000 0
0.79688 0.35000 0
0.80469 0.35000 0
0.81250 0.35000 0
0.82031 0.35000 0
0.82812 0.35000 0
0.83594 0.35000 0
0.84375 0.35000 0
0.85156 0.35000 0
0.85938 0.35000 0
0.86719 0.35000 0
0.87500 0.35000 0
0.88281 0.35000 0
0.89062 0.35000 0
0.89844 0.35000 0
0.90625 0.35000 0
0.91406 0.35000 0
0.92188 0.35000 0
0.92969 0.35000 0
0.93750 0.35000 0
0.94531 0.35000 0
0.95312 0.35000 0
0.96094 0.35000 0
0.96875 0.35000 0
0.97656 0.35000 0
0.98438 0.35000 0
0.99219 0.35000 0
1.00000 0.35000 0
0.00000 0.37500 0
0.00781 0.37500 0
0.01562 0.37500 0
0.02344 0.37500 0
0.03125 0.37500 0
0.03906 0.37500 0
0.04688 0.37500 0
0.05469 0.37500 0
0.06250 0.37500 0
0.07031 0.37500 0
0.07812 0.37500 0
0.08594 0.37500 0
0.09375 0.37500 0
0.10156 0.37500 0
0.10938 0.37500 0
0.11719 0.37500 0
0.12500 0.37500 0
0.13281 0.37500 0
0.14062 0.37500 0
0.14844 0.37500 0
0.15625 0.37500 0
0.16406 0.37500 0
0.17188 0.37500 0
0.17969 0.37500 0.0018105
0.18750 0.37500 0.00294985
0.19531 0.37500 0.00529723
0.20312 0.37500 0.0078219
0.21094 0.37500 0.00964436
0.21875 0.37500 0.0115674
0.22656 0.37500 0.0132108
0.23438 0.37500 0.0222603
0.24219 0.37500 0.0291262
0.25000 0.37500 0.0369541
0.25781 0.37500 0.0470852
0.26562 0.37500 0.0620538
0.27344 0.37500 0.0829646
0.28125 0.37500 0.108033
0.28906 0.37500 0.14119
0.29688 0.37500 0.168576
0.30469 0.37500 0.205914
0.31250 0.37500 0.250795
0.32031 0.37500 0.310956
0.32812 0.37500 0.367847
0.33594 0.37500 0.483668
0.34375 0.37500 0.506922
0.35156 0.37500 0.532642
0.35938 0.37500 0.572068
0.36719 0.37500 0.594975
0.37500 0.37500 0.626402
0.38281 0.37500 0.609037
0.39062 0.37500 0.596154
0.39844 0.37500 0.579631
0.40625 0.37500 0.557073
0.41406 0.37500 0.544933
0.42188 0.37500 0.495597
0.42969 0.37500 0.439387
0.43750 0.37500 0.375649
0.44531 0.37500 0.32269
0.45312 0.37500 0.242482
0.46094 0.37500 0.202039
0.46875 0.37500 0.161556
0.47656 0.37500 0.122699
0.48438 0.37500 0.100748
0.49219 0.37500 0.069678
0.50000 0.37500 0.0425532
0.50781 0.37500 0.027039
0.51562 0.37500 0.0192056
0.52344 0.37500 0.0137229
0.53125 0.37500 0.00898204
0.53906 0.37500 0.00553191
0.54688 0.37500 0.004329
0.55469 0.37500 0.00210615
0.56250 0.37500 0.001657
0.57031 0.37500 0.00163666
0.57812 0.37500 0.000832986
0.58594 0.37500 0.000784314
0.59375 0.37500 0.000783699
0.60156 0.37500 0.000798403
0.60938 0.37500 0.000844595
0.61719 0.37500 0.00128425
0.62500 0.37500 0
0.63281 0.37500 0
0.64062 0.37500 0
0.64844 0.37500 0
0.65625 0.37500 0
0.66406 0.37500 0
0.67188 0.37500 0
0.67969 0.37500 0
0.68750 0.37500 0
0.69531 0.37500 0
0.70312 0.37500 0
0.71094 0.37500 0
0.71875 0.37500 0
0.72656 0.37500 0
0.73438 0.37500 0
0.74219 0.37500 0
0.75000 0.37500 0
0.75781 0.37500 0
0.76562 0.37500 0
0.77344 0.37500 0
0.78125 0.37500 0
0.78906 0.37500 0
0.79688 0.37500 0
0.80469 0.37500 0
0.81250 0.37500 0
0.82031 0.37500 0
0.82812 0.37500 0
0.83594 0.37500 0
0.84375 0.37500 0
0.85156 0.37500 0
0.85938 0.37500 0
0.86719 0.37500 0
0.87500 0.37500 0
0.88281 0.37500 0
0.89062 0.37500 0
0.89844 0.37500 0
0.90625 0.37500 0
0.91406 0.37500 0
0.92188 0.37500 0
0.92969 0.37500 0
0.93750 0.37500 0
0.94531 0.37500 0
0.95312 0.37500 0
0.96094 0.37500 0
0.96875 0.37500 0
0.97656 0.37500 0
0.98438 0.37500 0
0.99219 0.37500 0
1.00000 0.37500 0
0.00000 0.40000 0
0.00781 0.40000 0
0.01562 0.40000 0
0.02344 0.40000 0
0.03125 0.40000 0
0.03906 0.40000 0
0.04688 0.40000 0
0.05469 0.40000 0
0.06250 0.40000 0
0.07031 0.40000 0
0.07812 0.40000 0
0.08594 0.40000 0
0.09375 0.40000 0
0.10156 0.40000 0
0.10938 0.40000 0
0.11719 0.40000 0
0.12500 0.40000 0
0.13281 0.40000 0
0.14062 0.40000 0
0.14844 0.40000 0
0.15625 0.40000 0
0.16406 0.40000 0
0.17188 0.40000 0
0.17969 0.40000 0
0.18750 0.40000 0
0.19531 0.40000 0
0.20312 0.40000 0.000601685
0.21094 0.40000 0.00241109
0.21875 0.40000 0.00404858
0.22656 0.40000 0.00689259
0.23438 0.40000 0.00799087
0.24219 0.40000 0.011422
0.25000 0.40000 0.0117581
0.25781 0.40000 0.0162556
0.26562 0.40000 0.0192202
0.27344 0.40000 0.0320796
0.28125 0.40000 0.0415512
0.28906 0.40000 0.0550306
0.29688 0.40000 0.0687398
0.30469 0.40000 0.0962366
0.31250 0.40000 0.115589
0.32031 0.40000 0.148765
0.32812 0.40000 0.188011
0.33594 0.40000 0.241834
0.34375 0.40000 0.27689
0.35156 0.40000 0.342487
0.35938 0.40000 0.370775
0.36719 0.40000 0.446734
0.37500 0.40000 0.495923
0.38281 0.40000 0.52947
0.39062 0.40000 0.581854
0.39844 0.40000 0.627059
0.40625 0.40000 0.619024
0.41406 0.40000 0.578872
0.42188 0.40000 0.604207
0.42969 0.40000 0.581217
0.43750 0.40000 0.549316
0.44531 0.40000 0.53314
0.45312 0.40000 0.478282
0.46094 0.40000 0.380908
0.46875 0.40000 0.313043
0.47656 0.40000 0.275602
0.48438 0.40000 0.22793
0.49219 0.40000 0.170591
0.50000 0.40000 0.119058
0.50781 0.40000 0.0833333
0.51562 0.40000 0.0663466
0.52344 0.40000 0.0424967
0.53125 0.40000 0.0299401
0.53906 0.40000 0.0178723
0.54688 0.40000 0.0116883
0.55469 0.40000 0.00673968
0.56250 0.40000 0.006628
0.57031 0.40000 0.00286416
0.57812 0.40000 0.00249896
0.58594 0.40000 0.00156863
0.59375 0.40000 0.000783699
0.60156 0.40000 0.000798403
0.60938 0.40000 0.000844595
0.61719 0.40000 0.000428082
0.62500 0.40000 0.00121065
0.63281 0.40000 0.000748783
0.64062 0.40000 0.000362319
0.64844 0.40000 0
0.65625 0.40000 0
0.66406 0.40000 0
0.67188 0.40000 0
0.67969 0.40000 0
0.68750 0.40000 0
0.69531 0.40000 0
0.70312 0.40000 0
0.71094 0.40000 0
0.71875 0.40000 0
0.72656 0.40000 0
0.73438 0.40000 0
0.74219 0.40000 0
0.75000 0.40000 0
0.75781 0.40000 0
0.76562 0.40000 0
0.77344 0.40000 0
0.78125 0.40000 0
0.78906 0.40000 0
0.79688 0.40000 0
0.80469 0.40000 0
0.81250 0.40000 0
0.82031 0.40000 0
0.82812 0.40000 0
0.83594 0.40000 0
0.84375 0.40000 0
0.85156 0.40000 0
0.85938 0.40000 0
0.86719 0.40000 0
0.87500 0.40000 0
0.88281 0.40000 0
0.89062 0.40000 0
0.89844 0.40000 0
0.90625 0.40000 0
0.91406 0.40000 0
0.92188 0.40000 0
0.92969 0.40000 0
0.93750 0.40000 0
0.94531 0.40000 0
0.95312 0.40000 0
0.96094 0.40000 0
0.96875 0.40000 0
0.97656 0.40000 0
0.98438 0.40000 0
0.99219 0.40000 0
1.00000 0.40000 0
0.00000 0.42500 0
0.00781 0.42500 0
0.01562 0.42500 0
0.02344 0.42500 0
0.03125 0.42500 0
0.03906 0.42500 0
0.04688 0.42500 0
0.05469 0.42500 0
0.06250 0.42500 0
0.07031 0.42500 0
0.07812 0.42500 0
0.08594 0.42500 0
0.09375 0.42500 0
0.10156 0.42500 0
0.10938 0.42500 0
0.11719 0.42500 0
0.12500 0.42500 0
0.13281 0.42500 0
0.14062 0.42500 0
0.14844 0.42500 0
0.15625 0.42500 0
0.16406 0.42500 0
0.17188 0.42500 0
0.17969 0.42500 0
0.18750 0.42500 0
0.19531 0.42500 0
0.20312 0.42500 0
0.21094 0.42500 0
0.21875 0.42500 0
0.22656 0.42500 0
0.23438 0.42500 0.000570776
0.24219 0.42500 0.0011422
0.25000 0.42500 0.00447928
0.25781 0.42500 0.00560538
0.26562 0.42500 0.00768808
0.27344 0.42500 0.00884956
0.28125 0.42500 0.0099723
0.28906 0.42500 0.0155642
0.29688 0.42500 0.0250955
0.30469 0.42500 0.0322581
0.31250 0.42500 0.0424178
0.32031 0.42500 0.0596133
0.32812 0.42500 0.0861035
0.33594 0.42500 0.11404
0.34375 0.42500 0.137913
0.35156 0.42500 0.15285
0.35938 0.42500 0.19831
0.36719 0.42500 0.239698
0.37500 0.42500 0.313965
0.38281 0.42500 0.35609
0.39062 0.42500 0.414201
0.39844 0.42500 0.466301
0.40625 0.42500 0.51561
0.41406 0.42500 0.568356
0.42188 0.42500 0.612524
0.42969 0.42500 0.614279
0.43750 0.42500 0.603587
0.44531 0.42500 0.608128
0.45312 0.42500 0.599045
0.46094 0.42500 0.566265
0.46875 0.42500 0.516247
0.47656 0.42500 0.474752
0.48438 0.42500 0.440399
0.49219 0.42500 0.354157
0.50000 0.42500 0.279765
0.50781 0.42500 0.227837
0.51562 0.42500 0.15801
0.52344 0.42500 0.132802
0.53125 0.42500 0.0911035
0.53906 0.42500 0.0642553
0.54688 0.42500 0.0454545
0.55469 0.42500 0.0290649
0.56250 0.42500 0.0136703
0.57031 0.42500 0.0102291
0.57812 0.42500 0.0062474
0.58594 0.42500 0.00313725
0.59375 0.42500 0.00274295
0.60156 0.42500 0.00239521
0.60938 0.42500 0.000844595
0.61719 0.42500 0.000856164
0.62500 0.42500 0.000807103
0.63281 0.42500 0.00112317
0.64062 0.42500 0.00108696
0.64844 0.42500 0.000735294
0.65625 0.42500 0.000372717
0.66406 0.42500 0
0.67188 0.42500 0
0.67969 0.42500 0
0.68750 0.42500 0
0.69531 0.42500 0
0.70312 0.42500 0
0.71094 0.42500 0
0.71875 0.42500 0
0.72656 0.42500 0
0.73438 0.42500 0
0.74219 0.42500 0
0.75000 0.42500 0
0.75781 0.42500 0
0.76562 0.42500 0
0.77344 0.42500 0
0.78125 0.42500 0
0.78906 0.42500 0
0.79688 0.42500 0
0.80469 0.42500 0
0.81250 0.42500 0
0.82031 0.42500 0
0.82812 0.42500 0
0.83594 0.42500 0
0.84375 0.42500 0
0.85156 0.42500 0
0.85938 0.42500 0
0.86719 0.42500 0
0.87500 0.42500 0
0.88281 0.42500 0
0.89062 0.42500 0
0.89844 0.42500 0
0.90625 0.42500 0
0.91406 0.42500 0
0.92188 0.42500 0
0.92969 0.42500 0
0.93750 0.42500 0
0.94531 0.42500 0
0.95312 0.42500 0
0.96094 0.42500 0
0.96875 0.42500 0
0.97656 0.42500 0
0.98438 0.42500 0
0.99219 0.42500 0
1.00000 0.42500 0
0.00000 0.45000 0
0.00781 0.45000 0
0.01562 0.45000 0
0.02344 0.45000 0
0.03125 0.45000 0
0.03906 0.45000 0
0.04688 0.45000 0
0.05469 0.45000 0
0.06250 0.45000 0
0.07031 0.45000 0
0.07812 0.45000 0
0.08594 0.45000 0
0.09375 0.45000 0
0.10156 0.45000 0
0.10938 0.45000 0
0.11719 0.45000 0
0.12500 0.45000 0
0.13281 0.45000 0
0.14062 0.45000 0
0.14844 0.45000 0
0.15625 0.45000 0
0.16406 0.45000 0
0.17188 0.45000 0
0.17969 0.45000 0
0.18750 0.45000 0
0.19531 0.45000 0
0.20312 0.45000 0
0.21094 0.45000 0
0.21875 0.45000 0
0.22656 0.45000 0
0.23438 0.45000 0
0.24219 0.45000 0
0.25000 0.45000 0
0.25781 0.45000 0
0.26562 0.45000 0
0.27344 0.45000 0.00165929
0.28125 0.45000 0.00443213
0.28906 0.45000 0.00667037
0.29688 0.45000 0.0070922
0.30469 0.45000 0.00860215
0.31250 0.45000 0.014316
0.32031 0.45000 0.0182599
0.32812 0.45000 0.0277929
0.33594 0.45000 0.0361032
0.34375 0.45000 0.0436635
0.35156 0.45000 0.0647668
0.35938 0.45000 0.0815109
0.36719 0.45000 0.112563
0.37500 0.45000 0.143221
0.38281 0.45000 0.181729
0.39062 0.45000 0.219428
0.39844 0.45000 0.276585
0.40625 0.45000 0.326829
0.41406 0.45000 0.382409
0.42188 0.45000 0.452544
0.42969 0.45000 0.499281
0.43750 0.45000 0.541293
0.44531 0.45000 0.599419
0.45312 0.45000 0.619093
0.46094 0.45000 0.623262
0.46875 0.45000 0.613272
0.47656 0.45000 0.618688
0.48438 0.45000 0.620948
0.49219 0.45000 0.555502
0.50000 0.45000 0.482119
0.50781 0.45000 0.406028
0.51562 0.45000 0.348756
0.52344 0.45000 0.266932
0.53125 0.45000 0.209153
0.53906 0.45000 0.168085
0.54688 0.45000 0.12684
0.55469 0.45000 0.0947767
0.56250 0.45000 0.069594
0.57031 0.45000 0.044599
0.57812 0.45000 0.030404
0.58594 0.45000 0.0192157
0.59375 0.45000 0.0105799
0.60156 0.45000 0.00598802
0.60938 0.45000 0.00337838
0.61719 0.45000 0.00256849
0.62500 0.45000 0.00121065
0.63281 0.45000 0.000748783
0.64062 0.45000 0.000362319
0.64844 0.45000 0.00110294
0.65625 0.45000 0.00111815
0.66406 0.45000 0.0007249
0.67188 0.45000 0.000353982
0.67969 0.45000 0
0.68750 0.45000 0
0.69531 0.45000 0
0.70312 0.45000 0
0.71094 0.45000 0
0.71875 0.45000 0
0.72656 0.45000 0
0.73438 0.45000 0
0.74219 0.45000 0
0.75000 0.45000 0
0.75781 0.45000 0
0.76562 0.45000 0
0.77344 0.45000 0
0.78125 0.45000 0
0.78906 0.45000 0
0.79688 0.45000 0
0.80469 0.45000 0
0.81250 0.45000 0
0.82031 0.45000 0
0.82812 0.45000 0
0.83594 0.45000 0
0.84375 0.45000 0
0.85156 0.45000 0
0.85938 0.45000 0
0.86719 0.45000 0
0.87500 0.45000 0
0.88281 0.45000 0
0.89062 0.45000 0
0.89844 0.45000 0
0.90625 0.45000 0
0.91406 0.45000 0
0.92188 0.45000 0
0.92969 0.45000 0
0.93750 0.45000 0
0.94531 0.45000 0
0.95312 0.45000 0
0.96094 0.45000 0
0.96875 0.45000 0
0.97656 0.45000 0
0.98438 0.45000 0
0.99219 0.45000 0
1.00000 0.45000 0
0.00000 0.47500 0
0.00781 0.47500 0
0.01562 0.47500 0
0.02344 0.47500 0
0.03125 0.47500 0
0.03906 0.47500 0
0.04688 0.47500 0
0.05469 0.47500 0
0.06250 0.47500 0
0.07031 0.47500 0
0.07812 0.47500 0
0.08594 0.47500 0
0.09375 0.47500 0
0.10156 0.47500 0
0.10938 0.47500 0
0.11719 0.47500 0
0.12500 0.47500 0
0.13281 0.47500 0
0.14062 0.47500 0
0.14844 0.47500 0
0.15625 0.47500 0
0.16406 0.47500 0
0.17188 0.47500 0
0.17969 0.47500 0
0.18750 0.47500 0
0.19531 0.47500 0
0.20312 0.47500 0
0.21094 0.47500 0
0.21875 0.47500 0
0.22656 0.47500 0
0.23438 0.47500 0
0.24219 0.47500 0
0.25000 0.47500 0
0.25781 0.47500 0
0.26562 0.47500 0
0.27344 0.47500 0
0.28125 0.47500 0
0.28906 0.47500 0
0.29688 0.47500 0.000545554
0.30469 0.47500 0.0016129
0.31250 0.47500 0.00212089
0.32031 0.47500 0.00429646
0.32812 0.47500 0.00381471
0.33594 0.47500 0.00744986
0.34375 0.47500 0.0122471
0.35156 0.47500 0.019171
0.35938 0.47500 0.0248509
0.36719 0.47500 0.0311558
0.37500 0.47500 0.0428135
0.38281 0.47500 0.0559921
0.39062 0.47500 0.0887574
0.39844 0.47500 0.116825
0.40625 0.47500 0.144878
0.41406 0.47500 0.176864
0.42188 0.47500 0.225538
0.42969 0.47500 0.266411
0.43750 0.47500 0.327041
0.44531 0.47500 0.394775
0.45312 0.47500 0.432458
0.46094 0.47500 0.452734
0.46875 0.47500 0.484668
0.47656 0.47500 0.541293
0.48438 0.47500 0.587531
0.49219 0.47500 0.588179
0.50000 0.47500 0.544138
0.50781 0.47500 0.503989
0.51562 0.47500 0.458752
0.52344 0.47500 0.440018
0.53125 0.47500 0.356287
0.53906 0.47500 0.292766
0.54688 0.47500 0.245022
0.55469 0.47500 0.185341
0.56250 0.47500 0.141259
0.57031 0.47500 0.108429
0.57812 0.47500 0.0758017
0.58594 0.47500 0.0513725
0.59375 0.47500 0.0333072
0.60156 0.47500 0.0195609
0.60938 0.47500 0.0135135
0.61719 0.47500 0.00984589
0.62500 0.47500 0.00564972
0.63281 0.47500 0.00299513
0.64062 0.47500 0.000724638
0.64844 0.47500 0.000367647
0.65625 0.47500 0.000745434
0.66406 0.47500 0.00108735
0.67188 0.47500 0.00141593
0.67969 0.47500 0.0014771
0.68750 0.47500 0.000353107
0.69531 0.47500 0.000338983
0.70312 0.47500 0.000344709
0.71094 0.47500 0
0.71875 0.47500 0
0.72656 0.47500 0
0.73438 0.47500 0
0.74219 0.47500 0
0.75000 0.47500 0
0.75781 0.47500 0
0.76562 0.47500 0
0.77344 0.47500 0
0.78125 0.47500 0
0.78906 0.47500 0
0.79688 0.47500 0
0.80469 0.47500 0
0.81250 0.47500 0
0.82031 0.47500 0
0.82812 0.47500 0
0.83594 0.47500 0
0.84375 0.47500 0
0.85156 0.47500 0
0.85938 0.47500 0
0.86719 0.47500 0
0.87500 0.47500 0
0.88281 0.47500 0
0.89062 0.47500 0
0.89844 0.47500 0
0.90625 0.47500 0
0.91406 0.47500 0
0.92188 0.47500 0
0.92969 0.47500 0
0.93750 0.47500 0
0.94531 0.47500 0
0.95312 0.47500 0
0.96094 0.47500 0
0.96875 0.47500 0
0.97656 0.47500 0
0.98438 0.47500 0
0.99219 0.47500 0
1.00000 0.47500 0
0.00000 0.50000 0
0.00781 0.50000 0
0.01562 0.50000 0
0.02344 0.50000 0
0.03125 0.50000 0
0.03906 0.50000 0
0.04688 0.50000 0
0.05469 0.50000 0
0.06250 0.50000 0
0.07031 0.50000 0
0.07812 0.50000 0
0.08594 0.50000 0
0.09375 0.50000 0
0.10156 0.50000 0
0.10938 0.50000 0
0.11719 0.50000 0
0.12500 0.50000 0
0.13281 0.50000 0
0.14062 0.50000 0
0.14844 0.50000 0
0.15625 0.50000 0
0.16406 0.50000 0
0.17188 0.50000 0
0.17969 0.50000 0
0.18750 0.50000 0
0.19531 0.50000 0
0.20312 0.50000 0
0.21094 0.50000 0
0.21875 0.50000 0
0.22656 0.50000 0
0.23438 0.50000 0
0.24219 0.50000 0
0.25000 0.50000 0
0.25781 0.50000 0
0.26562 0.50000 0
0.27344 0.50000 0
0.28125 0.50000 0
0.28906 0.50000 0
0.29688 0.50000 0
0.30469 0.50000 0
0.31250 0.50000 0
0.32031 0.50000 0
0.32812 0.50000 0.00163488
0.33594 0.50000 0.0017192
0.34375 0.50000 0.00372737
0.35156 0.50000 0.00518135
0.35938 0.50000 0.00795229
0.36719 0.50000 0.0105528
0.37500 0.50000 0.0188583
0.38281 0.50000 0.0225933
0.39062 0.50000 0.0281065
0.39844 0.50000 0.0434348
0.40625 0.50000 0.0614634
0.41406 0.50000 0.08174
0.42188 0.50000 0.110078
0.42969 0.50000 0.148539
0.43750 0.50000 0.185937
0.44531 0.50000 0.233188
0.45312 0.50000 0.290692
0.46094 0.50000 0.353105
0.46875 0.50000 0.423341
0.47656 0.50000 0.481831
0.48438 0.50000 0.57606
0.49219 0.50000 0.603556
0.50000 0.50000 0.593934
0.50781 0.50000 0.615248
0.51562 0.50000 0.627674
0.52344 0.50000 0.608234
0.53125 0.50000 0.588109
0.53906 0.50000 0.530213
0.54688 0.50000 0.494805
0.55469 0.50000 0.410278
0.56250 0.50000 0.325186
0.57031 0.50000 0.265548
0.57812 0.50000 0.214077
0.58594 0.50000 0.156863
0.59375 0.50000 0.117555
0.60156 0.50000 0.0854291
0.60938 0.50000 0.0595439
0.61719 0.50000 0.0333904
0.62500 0.50000 0.0213882
0.63281 0.50000 0.0123549
0.64062 0.50000 0.00833333
0.64844 0.50000 0.00477941
0.65625 0.50000 0.0022363
0.66406 0.50000 0.00108735
0.67188 0.50000 0
0.67969 0.50000 0.000369276
0.68750 0.50000 0.00141243
0.69531 0.50000 0.000677966
0.70312 0.50000 0.000344709
0.71094 0.50000 0.000344709
0.71875 0.50000 0.000328839
0.72656 0.50000 0
0.73438 0.50000 0
0.74219 0.50000 0
0.75000 0.50000 0
0.75781 0.50000 0
0.76562 0.50000 0
0.77344 0.50000 0
0.78125 0.50000 0
0.78906 0.50000 0
0.79688 0.50000 0
0.80469 0.50000 0
0.81250 0.50000 0
0.82031 0.50000 0
0.82812 0.50000 0
0.83594 0.50000 0
0.84375 0.50000 0
0.85156 0.50000 0
0.85938 0.50000 0
0.86719 0.50000 0
0.87500 0.50000 0
0.88281 0.50000 0
0.89062 0.50000 0
0.89844 0.50000 0
0.90625 0.50000 0
0.91406 0.50000 0
0.92188 0.50000 0
0.92969 0.50000 0
0.93750 0.50000 0
0.94531 0.50000 0
0.95312 0.50000 0
0.96094 0.50000 0
0.96875 0.50000 0
0.97656 0.50000 0
0.98438 0.50000 0
0.99219 0.50000 0
1.00000 0.50000 0
0.00000 0.52500 0
0.00781 0.52500 0
0.01562 0.52500 0
0.02344 0.52500 0
0.03125 0.52500 0
0.03906 0.52500 0
0.04688 0.52500 0
0.05469 0.52500 0
0.06250 0.52500 0
0.07031 0.52500 0
0.07812 0.52500 0
0.08594 0.52500 0
0.09375 0.52500 0
0.10156 0.52500 0
0.10938 0.52500 0
0.11719 0.52500 0
0.12500 0.52500 0
0.13281 0.52500 0
0.14062 0.52500 0
0.14844 0.52500 0
0.15625 0.52500 0
0.16406 0.52500 0
0.17188 0.52500 0
0.17969 0.52500 0
0.18750 0.52500 0
0.19531 0.52500 0
0.20312 0.52500 0
0.21094 0.52500 0
0.21875 0.52500 0
0.22656 0.52500 0
0.23438 0.52500 0
0.24219 0.52500 0
0.25000 0.52500 0
0.25781 0.52500 0
0.26562 0.52500 0
0.27344 0.52500 0
0.28125 0.52500 0
0.28906 0.52500 0
0.29688 0.52500 0
0.30469 0.52500 0
0.31250 0.52500 0
0.32031 0.52500 0
0.32812 0.52500 0
0.33594 0.52500 0
0.34375 0.52500 0
0.35156 0.52500 0.000518135
0.35938 0.52500 0.000994036
0.36719 0.52500 0.00150754
0.37500 0.52500 0.00356779
0.38281 0.52500 0.00540275
0.39062 0.52500 0.00641026
0.39844 0.52500 0.00998502
0.40625 0.52500 0.0156098
0.41406 0.52500 0.0243786
0.42188 0.52500 0.0342466
0.42969 0.52500 0.045999
0.43750 0.52500 0.0604059
0.44531 0.52500 0.0909531
0.45312 0.52500 0.12315
0.46094 0.52500 0.158017
0.46875 0.52500 0.196339
0.47656 0.52500 0.26286
0.48438 0.52500 0.355112
0.49219 0.52500 0.412302
0.50000 0.52500 0.448619
0.50781 0.52500 0.497784
0.51562 0.52500 0.5299
0.52344 0.52500 0.596282
0.53125 0.52500 0.598375
0.53906 0.52500 0.628936
0.54688 0.52500 0.618615
0.55469 0.52500 0.592249
0.56250 0.52500 0.557581
0.57031 0.52500 0.488134
0.57812 0.52500 0.441483
0.58594 0.52500 0.33451
0.59375 0.52500 0.27116
0.60156 0.52500 0.217565
0.60938 0.52500 0.178209
0.61719 0.52500 0.135702
0.62500 0.52500 0.0855529
0.63281 0.52500 0.051666
0.64062 0.52500 0.0326087
0.64844 0.52500 0.0180147
0.65625 0.52500 0.0130451
0.66406 0.52500 0.00906125
0.67188 0.52500 0.0060177
0.67969 0.52500 0.00221566
0.68750 0.52500 0.000706215
0.69531 0.52500 0.000677966
0.70312 0.52500 0.000689417
0.71094 0.52500 0.00103413
0.71875 0.52500 0.000657678
0.72656 0.52500 0.00097688
0.73438 0.52500 0.000357143
0.74219 0.52500 0.000359066
0.75000 0.52500 0.00035727
0.75781 0.52500 0
0.76562 0.52500 0
0.77344 0.52500 0
0.78125 0.52500 0
0.78906 0.52500 0
0.79688 0.52500 0
0.80469 0.52500 0
0.81250 0.52500 0
0.82031 0.52500 0
0.82812 0.52500 0
0.83594 0.52500 0
0.84375 0.52500 0
0.85156 0.52500 0
0.85938 0.52500 0
0.86719 0.52500 0
0.87500 0.52500 0
0.88281 0.52500 0
0.89062 0.52500 0
0.89844 0.52500 0
0.90625 0.52500 0
0.91406 0.52500 0
0.92188 0.52500 0
0.92969 0.52500 0
0.93750 0.52500 0
0.94531 0.52500 0
0.95312 0.52500 0
0.96094 0.52500 0
0.96875 0.52500 0
0.97656 0.52500 0
0.98438 0.52500 0
0.99219 0.52500 0
1.00000 0.52500 0
0.00000 0.55000 0
0.00781 0.55000 0
0.01562 0.55000 0
0.02344 0.55000 0
0.03125 0.55000 0
0.03906 0.55000 0
0.04688 0.55000 0
0.05469 0.55000 0
0.06250 0.55000 0
0.07031 0.55000 0
0.07812 0.55000 0
0.08594 0.55000 0
0.09375 0.55000 0
0.10156 0.55000 0
0.10938 0.55000 0
0.11719 0.55000 0
0.12500 0.55000 0
0.13281 0.55000 0
0.14062 0.55000 0
0.14844 0.55000 0
0.15625 0.55000 0
0.16406 0.55000 0
0.17188 0.55000 0
0.17969 0.55000 0
0.18750 0.55000 0
0.19531 0.55000 0
0.20312 0.55000 0
0.21094 0.55000 0
0.21875 0.55000 0
0.22656 0.55000 0
0.23438 0.55000 0
0.24219 0.55000 0
0.25000 0.55000 0
0.25781 0.55000 0
0.26562 0.55000 0
0.27344 0.55000 0
0.28125 0.55000 0
0.28906 0.55000 0
0.29688 0.55000 0
0.30469 0.55000 0
0.31250 0.55000 0
0.32031 0.55000 0
0.32812 0.55000 0
0.33594 0.55000 0
0.34375 0.55000 0
0.35156 0.55000 0
0.35938 0.55000 0
0.36719 0.55000 0
0.37500 0.55000 0
0.38281 0.55000 0.00147348
0.39062 0.55000 0.00246548
0.39844 0.55000 0.00299551
0.40625 0.55000 0.00292683
0.41406 0.55000 0.00525813
0.42188 0.55000 0.00880626
0.42969 0.55000 0.0124581
0.43750 0.55000 0.0160453
0.44531 0.55000 0.0270924
0.45312 0.55000 0.0396181
0.46094 0.55000 0.0537535
0.46875 0.55000 0.0768879
0.47656 0.55000 0.10571
0.48438 0.55000 0.144638
0.49219 0.55000 0.174916
0.50000 0.55000 0.230874
0.50781 0.55000 0.289894
0.51562 0.55000 0.353121
0.52344 0.55000 0.422311
0.53125 0.55000 0.472198
0.53906 0.55000 0.530213
0.54688 0.55000 0.590476
0.55469 0.55000 0.60952
0.56250 0.55000 0.615576
0.57031 0.55000 0.620295
0.57812 0.55000 0.603499
0.58594 0.55000 0.536863
0.59375 0.55000 0.489812
0.60156 0.55000 0.43992
0.60938 0.55000 0.391047
0.61719 0.55000 0.319777
0.62500 0.55000 0.228814
0.63281 0.55000 0.163235
0.64062 0.55000 0.117029
0.64844 0.55000 0.0867647
0.65625 0.55000 0.0506895
0.66406 0.55000 0.0315332
0.67188 0.55000 0.0187611
0.67969 0.55000 0.0140325
0.68750 0.55000 0.00882768
0.69531 0.55000 0.0040678
0.70312 0.55000 0.00103413
0.71094 0.55000 0.000689417
0.71875 0.55000 0.000657678
0.72656 0.55000 0.000325627
0.73438 0.55000 0.00107143
0.74219 0.55000 0.000718133
0.75000 0.55000 0.00035727
0.75781 0.55000 0.000643501
0.76562 0.55000 0
0.77344 0.55000 0
0.78125 0.55000 0
0.78906 0.55000 0
0.79688 0.55000 0
0.80469 0.55000 0
0.81250 0.55000 0
0.82031 0.55000 0
0.82812 0.55000 0
0.83594 0.55000 0
0.84375 0.55000 0
0.85156 0.55000 0
0.85938 0.55000 0
0.86719 0.55000 0
0.87500 0.55000 0
0.88281 0.55000 0
0.89062 0.55000 0
0.89844 0.55000 0
0.90625 0.55000 0
0.91406 0.55000 0
0.92188 0.55000 0
0.92969 0.55000 0
0.93750 0.55000 0
0.94531 0.55000 0
0.95312 0.55000 0
0.96094 0.55000 0
0.96875 0.55000 0
0.97656 0.55000 0
0.98438 0.55000 0
0.99219 0.55000 0
1.00000 0.55000 0
0.00000 0.57500 0
0.00781 0.57500 0
0.01562 0.57500 0
0.02344 0.57500 0
0.03125 0.57500 0
0.03906 0.57500 0
0.04688 0.57500 0
0.05469 0.57500 0
0.06250 0.57500 0
0.07031 0.57500 0
0.07812 0.57500 0
0.08594 0.57500 0
0.09375 0.57500 0
0.10156 0.57500 0
0.10938 0.57500 0
0.11719 0.57500 0
0.12500 0.57500 0
0.13281 0.57500 0
0.14062 0.57500 0
0.14844 0.57500 0
0.15625 0.57500 0
0.16406 0.57500 0
0.17188 0.57500 0
0.17969 0.57500 0
0.18750 0.57500 0
0.19531 0.57500 0
0.20312 0.57500 0
0.21094 0.57500 0
0.21875 0.57500 0
0.22656 0.57500 0
0.23438 0.57500 0
0.24219 0.57500 0
0.25000 0.57500 0
0.25781 0.57500 0
0.26562 0.57500 0
0.27344 0.57500 0
0.28125 0.57500 0
0.28906 0.57500 0
0.29688 0.57500 0
0.30469 0.57500 0
0.31250 0.57500 0
0.32031 0.57500 0
0.32812 0.57500 0
0.33594 0.57500 0
0.34375 0.57500 0
0.35156 0.57500 0
0.35938 0.57500 0
0.36719 0.57500 0
0.37500 0.57500 0
0.38281 0.57500 0
0.39062 0.57500 0
0.39844 0.57500 0
0.40625 0.57500 0.000487805
0.41406 0.57500 0.000478011
0.42188 0.57500 0.000978474
0.42969 0.57500 0.00287494
0.43750 0.57500 0.00471921
0.44531 0.57500 0.00628931
0.45312 0.57500 0.00811456
0.46094 0.57500 0.0111214
0.46875 0.57500 0.0183066
0.47656 0.57500 0.0292591
0.48438 0.57500 0.0468828
0.49219 0.57500 0.0648727
0.50000 0.57500 0.078316
0.50781 0.57500 0.10195
0.51562 0.57500 0.137058
0.52344 0.57500 0.193448
0.53125 0.57500 0.237382
0.53906 0.57500 0.298298
0.54688 0.57500 0.377056
0.55469 0.57500 0.435973
0.56250 0.57500 0.504557
0.57031 0.57500 0.553191
0.57812 0.57500 0.60683
0.58594 0.57500 0.605098
0.59375 0.57500 0.613636
0.60156 0.57500 0.610379
0.60938 0.57500 0.622044
0.61719 0.57500 0.579623
0.62500 0.57500 0.483051
0.63281 0.57500 0.372894
0.64062 0.57500 0.294565
0.64844 0.57500 0.228676
0.65625 0.57500 0.170704
0.66406 0.57500 0.122871
0.67188 0.57500 0.080708
0.67969 0.57500 0.0520679
0.68750 0.57500 0.0321328
0.69531 0.57500 0.019322
0.70312 0.57500 0.0148225
0.71094 0.57500 0.00758359
0.71875 0.57500 0.00427491
0.72656 0.57500 0.00162813
0.73438 0.57500 0.00107143
0.74219 0.57500 0.000359066
0.75000 0.57500 0.000714541
0.75781 0.57500 0
0.76562 0.57500 0.000606612
0.77344 0.57500 0.00061237
0.78125 0.57500 0.000322165
0.78906 0.57500 0
0.79688 0.57500 0
0.80469 0.57500 0
0.81250 0.57500 0
0.82031 0.57500 0
0.82812 0.57500 0
0.83594 0.57500 0
0.84375 0.57500 0
0.85156 0.57500 0
0.85938 0.57500 0
0.86719 0.57500 0
0.87500 0.57500 0
0.88281 0.57500 0
0.89062 0.57500 0
0.89844 0.57500 0
0.90625 0.57500 0
0.91406 0.57500 0
0.92188 0.57500 0
0.92969 0.57500 0
0.93750 0.57500 0
0.94531 0.57500 0
0.95312 0.57500 0
0.96094 0.57500 0
0.96875 0.57500 0
0.97656 0.57500 0
0.98438 0.57500 0
0.99219 0.57500 0
1.00000 0.57500 0
0.00000 0.60000 0
0.00781 0.60000 0
0.01562 0.60000 0
0.02344 0.60000 0
0.03125 0.60000 0
0.03906 0.60000 0
0.04688 0.60000 0
0.05469 0.60000 0
0.06250 0.60000 0
0.07031 0.60000 0
0.07812 0.60000 0
0.08594 0.60000 0
0.09375 0.60000 0
0.10156 0.60000 0
0.10938 0.60000 0
0.11719 0.60000 0
0.12500 0.60000 0
0.13281 0.60000 0
0.14062 0.60000 0
0.14844 0.60000 0
0.15625 0.60000 0
0.16406 0.60000 0
0.17188 0.60000 0
0.17969 0.60000 0
0.18750 0.60000 0
0.19531 0.60000 0
0.20312 0.60000 0
0.21094 0.60000 0
0.21875 0.60000 0
0.22656 0.60000 0
0.23438 0.60000 0
0.24219 0.60000 0
0.25000 0.60000 0
0.25781 0.60000 0
0.26562 0.60000 0
0.27344 0.60000 0
0.28125 0.60000 0
0.28906 0.60000 0
0.29688 0.60000 0
0.30469 0.60000 0
0.31250 0.60000 0
0.32031 0.60000 0
0.32812 0.60000 0
0.33594 0.60000 0
0.34375 0.60000 0
0.35156 0.60000 0
0.35938 0.60000 0
0.36719 0.60000 0
0.37500 0.60000 0
0.38281 0.60000 0
0.39062 0.60000 0
0.39844 0.60000 0
0.40625 0.60000 0
0.41406 0.60000 0
0.42188 0.60000 0
0.42969 0.60000 0
0.43750 0.60000 0
0.44531 0.60000 0.000967586
0.45312 0.60000 0.00190931
0.46094 0.60000 0.00231696
0.46875 0.60000 0.00183066
0.47656 0.60000 0.00566305
0.48438 0.60000 0.00947631
0.49219 0.60000 0.0129745
0.50000 0.60000 0.0194658
0.50781 0.60000 0.0310284
0.51562 0.60000 0.0427761
0.52344 0.60000 0.0588756
0.53125 0.60000 0.0821215
0.53906 0.60000 0.105532
0.54688 0.60000 0.150649
0.55469 0.60000 0.194608
0.56250 0.60000 0.245236
0.57031 0.60000 0.300327
0.57812 0.60000 0.373178
0.58594 0.60000 0.408235
0.59375 0.60000 0.467085
0.60156 0.60000 0.516567
0.60938 0.60000 0.570524
0.61719 0.60000 0.598459
0.62500 0.60000 0.550444
0.63281 0.60000 0.485586
0.64062 0.60000 0.42971
0.64844 0.60000 0.384191
0.65625 0.60000 0.336936
0.66406 0.60000 0.253353
0.67188 0.60000 0.192566
0.67969 0.60000 0.144387
0.68750 0.60000 0.100989
0.69531 0.60000 0.060339
0.70312 0.60000 0.0361944
0.71094 0.60000 0.0261979
0.71875 0.60000 0.0157843
0.72656 0.60000 0.0084663
0.73438 0.60000 0.00428571
0.74219 0.60000 0.00251346
0.75000 0.60000 0.00107181
0.75781 0.60000 0.000965251
0.76562 0.60000 0.000606612
0.77344 0.60000 0.00061237
0.78125 0.60000 0.000322165
0.78906 0.60000 0.000296736
0.79688 0.60000 0.000286287
0.80469 0.60000 0
0.81250 0.60000 0
0.82031 0.60000 0
0.82812 0.60000 0
0.83594 0.60000 0
0.84375 0.60000 0
0.85156 0.60000 0
0.85938 0.60000 0
0.86719 0.60000 0
0.87500 0.60000 0
0.88281 0.60000 0
0.89062 0.60000 0
0.89844 0.60000 0
0.90625 0.60000 0
0.91406 0.60000 0
0.92188 0.60000 0
0.92969 0.60000 0
0.93750 0.60000 0
0.94531 0.60000 0
0.95312 0.60000 0
0.96094 0.60000 0
0.96875 0.60000 0
0.97656 0.60000 0
0.98438 0.60000 0
0.99219 0.60000 0
1.00000 0.60000 0
0.00000 0.62500 0
0.00781 0.62500 0
0.01562 0.62500 0
0.02344 0.62500 0
0.03125 0.62500 0
0.03906 0.62500 0
0.04688 0.62500 0
0.05469 0.62500 0
0.06250 0.62500 0
0.07031 0.62500 0
0.07812 0.62500 0
0.08594 0.62500 0
0.09375 0.62500 0
0.10156 0.62500 0
0.10938 0.62500 0
0.11719 0.62500 0
0.12500 0.62500 0
0.13281 0.62500 0
0.14062 0.62500 0
0.14844 0.62500 0
0.15625 0.62500 0
0.16406 0.62500 0
0.17188 0.62500 0
0.17969 0.62500 0
0.18750 0.62500 0
0.19531 0.62500 0
0.20312 0.62500 0
0.21094 0.62500 0
0.21875 0.62500 0
0.22656 0.62500 0
0.23438 0.62500 0
0.24219 0.62500 0
0.25000 0.62500 0
0.25781 0.62500 0
0.26562 0.62500 0
0.27344 0.62500 0
0.28125 0.62500 0
0.28906 0.62500 0
0.29688 0.62500 0
0.30469 0.62500 0
0.31250 0.62500 0
0.32031 0.62500 0
0.32812 0.62500 0
0.33594 0.62500 0
0.34375 0.62500 0
0.35156 0.62500 0
0.35938 0.62500 0
0.36719 0.62500 0
0.37500 0.62500 0
0.38281 0.62500 0
0.39062 0.62500 0
0.39844 0.62500 0
0.40625 0.62500 0
0.41406 0.62500 0
0.42188 0.62500 0
0.42969 0.62500 0
0.43750 0.62500 0
0.44531 0.62500 0
0.45312 0.62500 0
0.46094 0.62500 0
0.46875 0.62500 0.000457666
0.47656 0.62500 0.000471921
0.48438 0.62500 0.000498753
0.49219 0.62500 0.00288323
0.50000 0.62500 0.00497963
0.50781 0.62500 0.00576241
0.51562 0.62500 0.0109123
0.52344 0.62500 0.0172643
0.53125 0.62500 0.0243798
0.53906 0.62500 0.0412766
0.54688 0.62500 0.061039
0.55469 0.62500 0.0834035
0.56250 0.62500 0.103977
0.57031 0.62500 0.143617
0.57812 0.62500 0.203249
0.58594 0.62500 0.258824
0.59375 0.62500 0.314263
0.60156 0.62500 0.400798
0.60938 0.62500 0.497044
0.61719 0.62500 0.575342
0.62500 0.62500 0.616223
0.63281 0.62500 0.603519
0.64062 0.62500 0.598913
0.64844 0.62500 0.609191
0.65625 0.62500 0.575848
0.66406 0.62500 0.505256
0.67188 0.62500 0.436106
0.67969 0.62500 0.392541
0.68750 0.62500 0.298376
0.69531 0.62500 0.215593
0.70312 0.62500 0.152017
0.71094 0.62500 0.104791
0.71875 0.62500 0.0582045
0.72656 0.62500 0.0387496
0.73438 0.62500 0.0278571
0.74219 0.62500 0.0165171
0.75000 0.62500 0.00750268
0.75781 0.62500 0.0032175
0.76562 0.62500 0.00121322
0.77344 0.62500 0.000306185
0.78125 0.62500 0.00064433
0.78906 0.62500 0.000593472
0.79688 0.62500 0.000286287
0.80469 0.62500 0.000296033
0.81250 0.62500 0
0.82031 0.62500 0
0.82812 0.62500 0
0.83594 0.62500 0
0.84375 0.62500 0
0.85156 0.62500 0
0.85938 0.62500 0
0.86719 0.62500 0
0.87500 0.62500 0
0.88281 0.62500 0
0.89062 0.62500 0
0.89844 0.62500 0
0.90625 0.62500 0
0.91406 0.62500 0
0.92188 0.62500 0
0.92969 0.62500 0
0.93750 0.62500 0
0.94531 0.62500 0
0.95312 0.62500 0
0.96094 0.62500 0
0.96875 0.62500 0
0.97656 0.62500 0
0.98438 0.62500 0
0.99219 0.62500 0
1.00000 0.62500 0
0.00000 0.65000 0
0.00781 0.65000 0
0.01562 0.65000 0
0.02344 0.65000 0
0.03125 0.65000 0
0.03906 0.65000 0
0.04688 0.65000 0
0.05469 0.65000 0
0.06250 0.65000 0
0.07031 0.65000 0
0.07812 0.65000 0
0.08594 0.65000 0
0.09375 0.65000 0
0.10156 0.65000 0
0.10938 0.65000 0
0.11719 0.65000 0
0.12500 0.65000 0
0.13281 0.65000 0
0.14062 0.65000 0
0.14844 0.65000 0
0.15625 0.65000 0
0.16406 0.65000 0
0.17188 0.65000 0
0.17969 0.65000 0
0.18750 0.65000 0
0.19531 0.65000 0
0.20312 0.65000 0
0.21094 0.65000 0
0.21875 0.65000 0
0.22656 0.65000 0
0.23438 0.65000 0
0.24219 0.65000 0
0.25000 0.65000 0
0.25781 0.65000 0
0.26562 0.65000 0
0.27344 0.65000 0
0.28125 0.65000 0
0.28906 0.65000 0
0.29688 0.65000 0
0.30469 0.65000 0
0.31250 0.65000 0
0.32031 0.65000 0
0.32812 0.65000 0
0.33594 0.65000 0
0.34375 0.65000 0
0.35156 0.65000 0
0.35938 0.65000 0
0.36719 0.65000 0
0.37500 0.65000 0
0.38281 0.65000 0
0.39062 0.65000 0
0.39844 0.65000 0
0.40625 0.65000 0
0.41406 0.65000 0
0.42188 0.65000 0
0.42969 0.65000 0
0.43750 0.65000 0
0.44531 0.65000 0
0.45312 0.65000 0
0.46094 0.65000 0
0.46875 0.65000 0
0.47656 0.65000 0
0.48438 0.65000 0
0.49219 0.65000 0
0.50000 0.65000 0
0.50781 0.65000 0.000443262
0.51562 0.65000 0.00174596
0.52344 0.65000 0.00309872
0.53125 0.65000 0.00470488
0.53906 0.65000 0.00638298
0.54688 0.65000 0.0103896
0.55469 0.65000 0.0168492
0.56250 0.65000 0.029826
0.57031 0.65000 0.042144
0.57812 0.65000 0.063307
0.58594 0.65000 0.0839216
0.59375 0.65000 0.123041
0.60156 0.65000 0.173653
0.60938 0.65000 0.251267
0.61719 0.65000 0.324058
0.62500 0.65000 0.37732
0.63281 0.65000 0.431674
0.64062 0.65000 0.48442
0.64844 0.65000 0.538971
0.65625 0.65000 0.610138
0.66406 0.65000 0.620515
0.67188 0.65000 0.60708
0.67969 0.65000 0.594535
0.68750 0.65000 0.516243
0.69531 0.65000 0.451186
0.70312 0.65000 0.387797
0.71094 0.65000 0.306446
0.71875 0.65000 0.23512
0.72656 0.65000 0.171605
0.73438 0.65000 0.109286
0.74219 0.65000 0.0714542
0.75000 0.65000 0.0453733
0.75781 0.65000 0.0238095
0.76562 0.65000 0.0121322
0.77344 0.65000 0.00520514
0.78125 0.65000 0.00386598
0.78906 0.65000 0.00148368
0.79688 0.65000 0.000572574
0.80469 0.65000 0.000888099
0.81250 0.65000 0.000581564
0.82031 0.65000 0.000548697
0.82812 0.65000 0
0.83594 0.65000 0
0.84375 0.65000 0
0.85156 0.65000 0
0.85938 0.65000 0
0.86719 0.65000 0
0.87500 0.65000 0
0.88281 0.65000 0
0.89062 0.65000 0
0.89844 0.65000 0
0.90625 0.65000 0
0.91406 0.65000 0
0.92188 0.65000 0
0.92969 0.65000 0
0.93750 0.65000 0
0.94531 0.65000 0
0.95312 0.65000 0
0.96094 0.65000 0
0.96875 0.65000 0
0.97656 0.65000 0
0.98438 0.65000 0
0.99219 0.65000 0
1.00000 0.65000 0
0.00000 0.67500 0
0.00781 0.67500 0
0.01562 0.67500 0
0.02344 0.67500 0
0.03125 0.67500 0
0.03906 0.67500 0
0.04688 0.67500 0
0.05469 0.67500 0
0.06250 0.67500 0
0.07031 0.67500 0
0.07812 0.67500 0
0.08594 0.67500 0
0.09375 0.67500 0
0.10156 0.67500 0
0.10938 0.67500 0
0.11719 0.67500 0
0.12500 0.67500 0
0.13281 0.67500 0
0.14062 0.67500 0
0.14844 0.67500 0
0.15625 0.67500 0
0.16406 0.67500 0
0.17188 0.67500 0
0.17969 0.67500 0
0.18750 0.67500 0
0.19531 0.67500 0
0.20312 0.67500 0
0.21094 0.67500 0
0.21875 0.67500 0
0.22656 0.67500 0
0.23438 0.67500 0
0.24219 0.67500 0
0.25000 0.67500 0
0.25781 0.67500 0
0.26562 0.67500 0
0.27344 0.67500 0
0.28125 0.67500 0
0.28906 0.67500 0
0.29688 0.67500 0
0.30469 0.67500 0
0.31250 0.67500 0
0.32031 0.67500 0
0.32812 0.67500 0
0.33594 0.67500 0
0.34375 0.67500 0
0.35156 0.67500 0
0.35938 0.67500 0
0.36719 0.67500 0
0.37500 0.67500 0
0.38281 0.67500 0
0.39062 0.67500 0
0.39844 0.67500 0
0.40625 0.67500 0
0.41406 0.67500 0
0.42188 0.67500 0
0.42969 0.67500 0
0.43750 0.67500 0
0.44531 0.67500 0
0.45312 0.67500 0
0.46094 0.67500 0
0.46875 0.67500 0
0.47656 0.67500 0
0.48438 0.67500 0
0.49219 0.67500 0
0.50000 0.67500 0
0.50781 0.67500 0
0.51562 0.67500 0
0.52344 0.67500 0.000442674
0.53125 0.67500 0.000427716
0.53906 0.67500 0.000851064
0.54688 0.67500 0.0017316
0.55469 0.67500 0.00336984
0.56250 0.67500 0.004971
0.57031 0.67500 0.00695581
0.57812 0.67500 0.0124948
0.58594 0.67500 0.0196078
0.59375 0.67500 0.0305643
0.60156 0.67500 0.0439122
0.60938 0.67500 0.0671453
0.61719 0.67500 0.101455
0.62500 0.67500 0.143664
0.63281 0.67500 0.187196
0.64062 0.67500 0.24058
0.64844 0.67500 0.323529
0.65625 0.67500 0.399553
0.66406 0.67500 0.475535
0.67188 0.67500 0.519646
0.67969 0.67500 0.604136
0.68750 0.67500 0.623941
0.69531 0.67500 0.607797
0.70312 0.67500 0.616339
0.71094 0.67500 0.569114
0.71875 0.67500 0.468596
0.72656 0.67500 0.385542
0.73438 0.67500 0.354643
0.74219 0.67500 0.272172
0.75000 0.67500 0.182208
0.75781 0.67500 0.106821
0.76562 0.67500 0.0649075
0.77344 0.67500 0.0388855
0.78125 0.67500 0.0196521
0.78906 0.67500 0.0106825
0.79688 0.67500 0.00458059
0.80469 0.67500 0.00118413
0.81250 0.67500 0.000872347
0.82031 0.67500 0.000548697
0.82812 0.67500 0.000823271
0.83594 0.67500 0.000578202
0.84375 0.67500 0
0.85156 0.67500 0
0.85938 0.67500 0
0.86719 0.67500 0
0.87500 0.67500 0
0.88281 0.67500 0
0.89062 0.67500 0
0.89844 0.67500 0
0.90625 0.67500 0
0.91406 0.67500 0
0.92188 0.67500 0
0.92969 0.67500 0
0.93750 0.67500 0
0.94531 0.67500 0
0.95312 0.67500 0
0.96094 0.67500 0
0.96875 0.67500 0
0.97656 0.67500 0
0.98438 0.67500 0
0.99219 0.67500 0
1.00000 0.67500 0
0.00000 0.70000 0
0.00781 0.70000 0
0.01562 0.70000 0
0.02344 0.70000 0
0.03125 0.70000 0
0.03906 0.70000 0
0.04688 0.70000 0
0.05469 0.70000 0
0.06250 0.70000 0
0.07031 0.70000 0
0.07812 0.70000 0
0.08594 0.70000 0
0.09375 0.70000 0
0.10156 0.70000 0
0.10938 0.70000 0
0.11719 0.70000 0
0.12500 0.70000 0
0.13281 0.70000 0
0.14062 0.70000 0
0.14844 0.70000 0
0.15625 0.70000 0
0.16406 0.70000 0
0.17188 0.70000 0
0.17969 0.70000 0
0.18750 0.70000 0
0.19531 0.70000 0
0.20312 0.70000 0
0.21094 0.70000 0
0.21875 0.70000 0
0.22656 0.70000 0
0.23438 0.70000 0
0.24219 0.70000 0
0.25000 0.70000 0
0.25781 0.70000 0
0.26562 0.70000 0
0.27344 0.70000 0
0.28125 0.70000 0
0.28906 0.70000 0
0.29688 0.70000 0
0.30469 0.70000 0
0.31250 0.70000 0
0.32031 0.70000 0
0.32812 0.70000 0
0.33594 0.70000 0
0.34375 0.70000 0
0.35156 0.70000 0
0.35938 0.70000 0
0.36719 0.70000 0
0.37500 0.70000 0
0.38281 0.70000 0
0.39062 0.70000 0
0.39844 0.70000 0
0.40625 0.70000 0
0.41406 0.70000 0
0.42188 0.70000 0
0.42969 0.70000 0
0.43750 0.70000 0
0.44531 0.70000 0
0.45312 0.70000 0
0.46094 0.70000 0
0.46875 0.70000 0
0.47656 0.70000 0
0.48438 0.70000 0
0.49219 0.70000 0
0.50000 0.70000 0
0.50781 0.70000 0
0.51562 0.70000 0
0.52344 0.70000 0
0.53125 0.70000 0
0.53906 0.70000 0
0.54688 0.70000 0
0.55469 0.70000 0
0.56250 0.70000 0.00041425
0.57031 0.70000 0.000818331
0.57812 0.70000 0.00124948
0.58594 0.70000 0.00156863
0.59375 0.70000 0.0039185
0.60156 0.70000 0.00758483
0.60938 0.70000 0.0152027
0.61719 0.70000 0.0248288
0.62500 0.70000 0.0338983
0.63281 0.70000 0.0482965
0.64062 0.70000 0.0713768
0.64844 0.70000 0.105147
0.65625 0.70000 0.158777
0.66406 0.70000 0.21457
0.67188 0.70000 0.28531
0.67969 0.70000 0.385894
0.68750 0.70000 0.444209
0.69531 0.70000 0.491186
0.70312 0.70000 0.550155
0.71094 0.70000 0.602896
0.71875 0.70000 0.602105
0.72656 0.70000 0.586128
0.73438 0.70000 0.615357
0.74219 0.70000 0.55763
0.75000 0.70000 0.4791
0.75781 0.70000 0.343308
0.76562 0.70000 0.245071
0.77344 0.70000 0.167177
0.78125 0.70000 0.11759
0.78906 0.70000 0.0632047
0.79688 0.70000 0.0363584
0.80469 0.70000 0.0192422
0.81250 0.70000 0.00843268
0.82031 0.70000 0.00329218
0.82812 0.70000 0.000823271
0.83594 0.70000 0.000867303
0.84375 0.70000 0.000524384
0.85156 0.70000 0.000518941
0.85938 0.70000 0.000565131
0.86719 0.70000 0
0.87500 0.70000 0
0.88281 0.70000 0
0.89062 0.70000 0
0.89844 0.70000 0
0.90625 0.70000 0
0.91406 0.70000 0
0.92188 0.70000 0
0.92969 0.70000 0
0.93750 0.70000 0
0.94531 0.70000 0
0.95312 0.70000 0
0.96094 0.70000 0
0.96875 0.70000 0
0.97656 0.70000 0
0.98438 0.70000 0
0.99219 0.70000 0
1.00000 0.70000 0
0.00000 0.72500 0
0.00781 0.72500 0
0.01562 0.72500 0
0.02344 0.72500 0
0.03125 0.72500 0
0.03906 0.72500 0
0.04688 0.72500 0
0.05469 0.72500 0
0.06250 0.72500 0
0.07031 0.72500 0
0.07812 0.72500 0
0.08594 0.72500 0
0.09375 0.72500 0
0.10156 0.72500 0
0.10938 0.72500 0
0.11719 0.72500 0
0.12500 0.72500 0
0.13281 0.72500 0
0.14062 0.72500 0
0.14844 0.72500 0
0.15625 0.72500 0
0.16406 0.72500 0
0.17188 0.72500 0
0.17969 0.72500 0
0.18750 0.72500 0
0.19531 0.72500 0
0.20312 0.72500 0
0.21094 0.72500 0
0.21875 0.72500 0
0.22656 0.72500 0
0.23438 0.72500 0
0.24219 0.72500 0
0.25000 0.72500 0
0.25781 0.72500 0
0.26562 0.72500 0
0.27344 0.72500 0
0.28125 0.72500 0
0.28906 0.72500 0
0.29688 0.72500 0
0.30469 0.72500 0
0.31250 0.72500 0
0.32031 0.72500 0
0.32812 0.72500 0
0.33594 0.72500 0
0.34375 0.72500 0
0.35156 0.72500 0
0.35938 0.72500 0
0.36719 0.72500 0
0.37500 0.72500 0
0.38281 0.72500 0
0.39062 0.72500 0
0.39844 0.72500 0
0.40625 0.72500 0
0.41406 0.72500 0
0.42188 0.72500 0
0.42969 0.72500 0
0.43750 0.72500 0
0.44531 0.72500 0
0.45312 0.72500 0
0.46094 0.72500 0
0.46875 0.72500 0
0.47656 0.72500 0
0.48438 0.72500 0
0.49219 0.72500 0
0.50000 0.72500 0
0.50781 0.72500 0
0.51562 0.72500 0
0.52344 0.72500 0
0.53125 0.72500 0
0.53906 0.72500 0
0.54688 0.72500 0
0.55469 0.72500 0
0.56250 0.72500 0
0.57031 0.72500 0
0.57812 0.72500 0
0.58594 0.72500 0
0.59375 0.72500 0.00039185
0.60156 0.72500 0.0011976
0.60938 0.72500 0.00168919
0.61719 0.72500 0.00214041
0.62500 0.72500 0.00484262
0.63281 0.72500 0.00711344
0.64062 0.72500 0.0123188
0.64844 0.72500 0.0235294
0.65625 0.72500 0.03429
0.66406 0.72500 0.0482059
0.67188 0.72500 0.0732743
0.67969 0.72500 0.111891
0.68750 0.72500 0.157486
0.69531 0.72500 0.214915
0.70312 0.72500 0.297484
0.71094 0.72500 0.371596
0.71875 0.72500 0.417626
0.72656 0.72500 0.471508
0.73438 0.72500 0.573571
0.74219 0.72500 0.608259
0.75000 0.72500 0.5995
0.75781 0.72500 0.510296
0.76562 0.72500 0.425842
0.77344 0.72500 0.375995
0.78125 0.72500 0.309601
0.78906 0.72500 0.206825
0.79688 0.72500 0.135127
0.80469 0.72500 0.0825933
0.81250 0.72500 0.0491422
0.82031 0.72500 0.0268861
0.82812 0.72500 0.0131723
0.83594 0.72500 0.00549292
0.84375 0.72500 0.00209754
0.85156 0.72500 0.00103788
0.85938 0.72500 0.000565131
0.86719 0.72500 0.000753958
0.87500 0.72500 0.000478813
0.88281 0.72500 0.000257268
0.89062 0.72500 0
0.89844 0.72500 0.000252016
0.90625 0.72500 0
0.91406 0.72500 0
0.92188 0.72500 0
0.92969 0.72500 0
0.93750 0.72500 0
0.94531 0.72500 0
0.95312 0.72500 0
0.96094 0.72500 0
0.96875 0.72500 0
0.97656 0.72500 0
0.98438 0.72500 0
0.99219 0.72500 0
1.00000 0.72500 0
0.00000 0.75000 0
0.00781 0.75000 0
0.01562 0.75000 0
0.02344 0.75000 0
0.03125 0.75000 0
0.03906 0.75000 0
0.04688 0.75000 0
0.05469 0.75000 0
0.06250 0.75000 0
0.07031 0.75000 0
0.07812 0.75000 0
0.08594 0.75000 0
0.09375 0.75000 0
0.10156 0.75000 0
0.10938 0.75000 0
0.11719 0.75000 0
0.12500 0.75000 0
0.13281 0.75000 0
0.14062 0.75000 0
0.14844 0.75000 0
0.15625 0.75000 0
0.16406 0.75000 0
0.17188 0.75000 0
0.17969 0.75000 0
0.18750 0.75000 0
0.19531 0.75000 0
0.20312 0.75000 0
0.21094 0.75000 0
0.21875 0.75000 0
0.22656 0.75000 0
0.23438 0.75000 0
0.24219 0.75000 0
0.25000 0.75000 0
0.25781 0.75000 0
0.26562 0.75000 0
0.27344 0.75000 0
0.28125 0.75000 0
0.28906 0.75000 0
0.29688 0.75000 0
0.30469 0.75000 0
0.31250 0.75000 0
0.32031 0.75000 0
0.32812 0.75000 0
0.33594 0.75000 0
0.34375 0.75000 0
0.35156 0.75000 0
0.35938 0.75000 0
0.36719 0.75000 0
0.37500 0.75000 0
0.38281 0.75000 0
0.39062 0.75000 0
0.39844 0.75000 0
0.40625 0.75000 0
0.41406 0.75000 0
0.42188 0.75000 0
0.42969 0.75000 0
0.43750 0.75000 0
0.44531 0.75000 0
0.45312 0.75000 0
0.46094 0.75000 0
0.46875 0.75000 0
0.47656 0.75000 0
0.48438 0.75000 0
0.49219 0.75000 0
0.50000 0.75000 0
0.50781 0.75000 0
0.51562 0.75000 0
0.52344 0.75000 0
0.53125 0.75000 0
0.53906 0.75000 0
0.54688 0.75000 0
0.55469 0.75000 0
0.56250 0.75000 0
0.57031 0.75000 0
0.57812 0.75000 0
0.58594 0.75000 0
0.59375 0.75000 0
0.60156 0.75000 0
0.60938 0.75000 0
0.61719 0.75000 0.000428082
0.62500 0.75000 0.000807103
0.63281 0.75000 0.00112317
0.64062 0.75000 0.00144928
0.64844 0.75000 0.00257353
0.65625 0.75000 0.00521804
0.66406 0.75000 0.00978615
0.67188 0.75000 0.0184071
0.67969 0.75000 0.0317578
0.68750 0.75000 0.0448446
0.69531 0.75000 0.0691525
0.70312 0.75000 0.104447
0.71094 0.75000 0.158566
0.71875 0.75000 0.227557
0.72656 0.75000 0.308694
0.73438 0.75000 0.416429
0.74219 0.75000 0.50018
0.75000 0.75000 0.595927
0.75781 0.75000 0.612613
0.76562 0.75000 0.612981
0.77344 0.75000 0.621555
0.78125 0.75000 0.624034
0.78906 0.75000 0.515134
0.79688 0.75000 0.416261
0.80469 0.75000 0.340438
0.81250 0.75000 0.241058
0.82031 0.75000 0.152538
0.82812 0.75000 0.0902854
0.83594 0.75000 0.0560856
0.84375 0.75000 0.025957
0.85156 0.75000 0.0127141
0.85938 0.75000 0.00508618
0.86719 0.75000 0.0012566
0.87500 0.75000 0.000478813
0.88281 0.75000 0.000257268
0.89062 0.75000 0.000536481
0.89844 0.75000 0
0.90625 0.75000 0.000268528
0.91406 0.75000 0.000222717
0.92188 0.75000 0.000204207
0.92969 0.75000 0
0.93750 0.75000 0
0.94531 0.75000 0
0.95312 0.75000 0
0.96094 0.75000 0
0.96875 0.75000 0
0.97656 0.75000 0
0.98438 0.75000 0
0.99219 0.75000 0
1.00000 0.75000 0
0.00000 0.77500 0
0.00781 0.77500 0
0.01562 0.77500 0
0.02344 0.77500 0
0.03125 0.77500 0
0.03906 0.77500 0
0.04688 0.77500 0
0.05469 0.77500 0
0.06250 0.77500 0
0.07031 0.77500 0
0.07812 0.77500 0
0.08594 0.77500 0
0.09375 0.77500 0
0.10156 0.77500 0
0.10938 0.77500 0
0.11719 0.77500 0
0.12500 0.77500 0
0.13281 0.77500 0
0.14062 0.77500 0
0.14844 0.77500 0
0.15625 0.77500 0
0.16406 0.77500 0
0.17188 0.77500 0
0.17969 0.77500 0
0.18750 0.77500 0
0.19531 0.77500 0
0.20312 0.77500 0
0.21094 0.77500 0
0.21875 0.77500 0
0.22656 0.77500 0
0.23438 0.77500 0
0.24219 0.77500 0
0.25000 0.77500 0
0.25781 0.77500 0
0.26562 0.77500 0
0.27344 0.77500 0
0.28125 0.77500 0
0.28906 0.77500 0
0.29688 0.77500 0
0.30469 0.77500 0
0.31250 0.77500 0
0.32031 0.77500 0
0.32812 0.77500 0
0.33594 0.77500 0
0.34375 0.77500 0
0.35156 0.77500 0
0.35938 0.77500 0
0.36719 0.77500 0
0.37500 0.77500 0
0.38281 0.77500 0
0.39062 0.77500 0
0.39844 0.77500 0
0.40625 0.77500 0
0.41406 0.77500 0
0.42188 0.77500 0
0.42969 0.77500 0
0.43750 0.77500 0
0.44531 0.77500 0
0.45312 0.77500 0
0.46094 0.77500 0
0.46875 0.77500 0
0.47656 0.77500 0
0.48438 0.77500 0
0.49219 0.77500 0
0.50000 0.77500 0
0.50781 0.77500 0
0.51562 0.77500 0
0.52344 0.77500 0
0.53125 0.77500 0
0.53906 0.77500 0
0.54688 0.77500 0
0.55469 0.77500 0
0.56250 0.77500 0
0.57031 0.77500 0
0.57812 0.77500 0
0.58594 0.77500 0
0.59375 0.77500 0
0.60156 0.77500 0
0.60938 0.77500 0
0.61719 0.77500 0
0.62500 0.77500 0
0.63281 0.77500 0
0.64062 0.77500 0
0.64844 0.77500 0
0.65625 0.77500 0
0.66406 0.77500 0.00108735
0.67188 0.77500 0.00141593
0.67969 0.77500 0.00258493
0.68750 0.77500 0.00600282
0.69531 0.77500 0.0105085
0.70312 0.77500 0.0193037
0.71094 0.77500 0.0310238
0.71875 0.77500 0.0466952
0.72656 0.77500 0.0771736
0.73438 0.77500 0.138929
0.74219 0.77500 0.208618
0.75000 0.77500 0.287245
0.75781 0.77500 0.335264
0.76562 0.77500 0.408553
0.77344 0.77500 0.500919
0.78125 0.77500 0.606314
0.78906 0.77500 0.611869
0.79688 0.77500 0.610364
0.80469 0.77500 0.630847
0.81250 0.77500 0.554812
0.82031 0.77500 0.42963
0.82812 0.77500 0.345774
0.83594 0.77500 0.262504
0.84375 0.77500 0.152596
0.85156 0.77500 0.0928905
0.85938 0.77500 0.0562306
0.86719 0.77500 0.0263885
0.87500 0.77500 0.0102945
0.88281 0.77500 0.00385902
0.89062 0.77500 0.00187768
0.89844 0.77500 0.000756048
0.90625 0.77500 0.000805585
0.91406 0.77500 0
0.92188 0.77500 0
0.92969 0.77500 0.000214408
0.93750 0.77500 0.000226655
0.94531 0.77500 0.000190803
0.95312 0.77500 0
0.96094 0.77500 0
0.96875 0.77500 0
0.97656 0.77500 0
0.98438 0.77500 0
0.99219 0.77500 0
1.00000 0.77500 0
0.00000 0.80000 0
0.00781 0.80000 0
0.01562 0.80000 0
0.02344 0.80000 0
0.03125 0.80000 0
0.03906 0.80000 0
0.04688 0.80000 0
0.05469 0.80000 0
0.06250 0.80000 0
0.07031 0.80000 0
0.07812 0.80000 0
0.08594 0.80000 0
0.09375 0.80000 0
0.10156 0.80000 0
0.10938 0.80000 0
0.11719 0.80000 0
0.12500 0.80000 0
0.13281 0.80000 0
0.14062 0.80000 0
0.14844 0.80000 0
0.15625 0.80000 0
0.16406 0.80000 0
0.17188 0.80000 0
0.17969 0.80000 0
0.18750 0.80000 0
0.19531 0.80000 0
0.20312 0.80000 0
0.21094 0.80000 0
0.21875 0.80000 0
0.22656 0.80000 0
0.23438 0.80000 0
0.24219 0.80000 0
0.25000 0.80000 0
0.25781 0.80000 0
0.26562 0.80000 0
0.27344 0.80000 0
0.28125 0.80000 0
0.28906 0.80000 0
0.29688 0.80000 0
0.30469 0.80000 0
0.31250 0.80000 0
0.32031 0.80000 0
0.32812 0.80000 0
0.33594 0.80000 0
0.34375 0.80000 0
0.35156 0.80000 0
0.35938 0.80000 0
0.36719 0.80000 0
0.37500 0.80000 0
0.38281 0.80000 0
0.39062 0.80000 0
0.39844 0.80000 0
0.40625 0.80000 0
0.41406 0.80000 0
0.42188 0.80000 0
0.42969 0.80000 0
0.43750 0.80000 0
0.44531 0.80000 0
0.45312 0.80000 0
0.46094 0.80000 0
0.46875 0.80000 0
0.47656 0.80000 0
0.48438 0.80000 0
0.49219 0.80000 0
0.50000 0.80000 0
0.50781 0.80000 0
0.51562 0.80000 0
0.52344 0.80000 0
0.53125 0.80000 0
0.53906 0.80000 0
0.54688 0.80000 0
0.55469 0.80000 0
0.56250 0.80000 0
0.57031 0.80000 0
0.57812 0.80000 0
0.58594 0.80000 0
0.59375 0.80000 0
0.60156 0.80000 0
0.60938 0.80000 0
0.61719 0.80000 0
0.62500 0.80000 0
0.63281 0.80000 0
0.64062 0.80000 0
0.64844 0.80000 0
0.65625 0.80000 0
0.66406 0.80000 0
0.67188 0.80000 0
0.67969 0.80000 0
0.68750 0.80000 0
0.69531 0.80000 0.000338983
0.70312 0.80000 0.00137883
0.71094 0.80000 0.00206825
0.71875 0.80000 0.00427491
0.72656 0.80000 0.0107457
0.73438 0.80000 0.0175
0.74219 0.80000 0.032316
0.75000 0.80000 0.0571633
0.75781 0.80000 0.0923423
0.76562 0.80000 0.128602
0.77344 0.80000 0.192284
0.78125 0.80000 0.296714
0.78906 0.80000 0.3727
0.79688 0.80000 0.450043
0.80469 0.80000 0.546181
0.81250 0.80000 0.612387
0.82031 0.80000 0.62085
0.82812 0.80000 0.614435
0.83594 0.80000 0.60133
0.84375 0.80000 0.459622
0.85156 0.80000 0.36274
0.85938 0.80000 0.280023
0.86719 0.80000 0.158331
0.87500 0.80000 0.0881015
0.88281 0.80000 0.0501672
0.89062 0.80000 0.0281652
0.89844 0.80000 0.0118448
0.90625 0.80000 0.00268528
0.91406 0.80000 0.00111359
0.92188 0.80000 0.000816827
0.92969 0.80000 0.000214408
0.93750 0.80000 0
0.94531 0.80000 0
0.95312 0.80000 0.000187688
0.96094 0.80000 0.000214087
0.96875 0.80000 0.000179051
0.97656 0.80000 0
0.98438 0.80000 0
0.99219 0.80000 0
1.00000 0.80000 0
0.00000 0.82500 0
0.00781 0.82500 0
0.01562 0.82500 0
0.02344 0.82500 0
0.03125 0.82500 0
0.03906 0.82500 0
0.04688 0.82500 0
0.05469 0.82500 0
0.06250 0.82500 0
0.07031 0.82500 0
0.07812 0.82500 0
0.08594 0.82500 0
0.09375 0.82500 0
0.10156 0.82500 0
0.10938 0.82500 0
0.11719 0.82500 0
0.12500 0.82500 0
0.13281 0.82500 0
0.14062 0.82500 0
0.14844 0.82500 0
0.15625 0.82500 0
0.16406 0.82500 0
0.17188 0.82500 0
0.17969 0.82500 0
0.18750 0.82500 0
0.19531 0.82500 0
0.20312 0.82500 0
0.21094 0.82500 0
0.21875 0.82500 0
0.22656 0.82500 0
0.23438 0.82500 0
0.24219 0.82500 0
0.25000 0.82500 0
0.25781 0.82500 0
0.26562 0.82500 0
0.27344 0.82500 0
0.28125 0.82500 0
0.28906 0.82500 0
0.29688 0.82500 0
0.30469 0.82500 0
0.31250 0.82500 0
0.32031 0.82500 0
0.32812 0.82500 0
0.33594 0.82500 0
0.34375 0.82500 0
0.35156 0.82500 0
0.35938 0.82500 0
0.36719 0.82500 0
0.37500 0.82500 0
0.38281 0.82500 0
0.39062 0.82500 0
0.39844 0.82500 0
0.40625 0.82500 0
0.41406 0.82500 0
0.42188 0.82500 0
0.42969 0.82500 0
0.43750 0.82500 0
0.44531 0.82500 0
0.45312 0.82500 0
0.46094 0.82500 0
0.46875 0.82500 0
0.47656 0.82500 0
0.48438 0.82500 0
0.49219 0.82500 0
0.50000 0.82500 0
0.50781 0.82500 0
0.51562 0.82500 0
0.52344 0.82500 0
0.53125 0.82500 0
0.53906 0.82500 0
0.54688 0.82500 0
0.55469 0.82500 0
0.56250 0.82500 0
0.57031 0.82500 0
0.57812 0.82500 0
0.58594 0.82500 0
0.59375 0.82500 0
0.60156 0.82500 0
0.60938 0.82500 0
0.61719 0.82500 0
0.62500 0.82500 0
0.63281 0.82500 0
0.64062 0.82500 0
0.64844 0.82500 0
0.65625 0.82500 0
0.66406 0.82500 0
0.67188 0.82500 0
0.67969 0.82500 0
0.68750 0.82500 0
0.69531 0.82500 0
0.70312 0.82500 0
0.71094 0.82500 0
0.71875 0.82500 0
0.72656 0.82500 0
0.73438 0.82500 0.000714286
0.74219 0.82500 0.0021544
0.75000 0.82500 0.00535906
0.75781 0.82500 0.00740026
0.76562 0.82500 0.0191083
0.77344 0.82500 0.0336803
0.78125 0.82500 0.0570232
0.78906 0.82500 0.0878338
0.79688 0.82500 0.141712
0.80469 0.82500 0.218769
0.81250 0.82500 0.30852
0.82031 0.82500 0.402469
0.82812 0.82500 0.501921
0.83594 0.82500 0.613472
0.84375 0.82500 0.62323
0.85156 0.82500 0.625065
0.85938 0.82500 0.649901
0.86719 0.82500 0.501634
0.87500 0.82500 0.368925
0.88281 0.82500 0.287625
0.89062 0.82500 0.177575
0.89844 0.82500 0.093246
0.90625 0.82500 0.0542427
0.91406 0.82500 0.0207127
0.92188 0.82500 0.00796406
0.92969 0.82500 0.00343053
0.93750 0.82500 0.00135993
0.94531 0.82500 0.00057241
0.95312 0.82500 0
0.96094 0.82500 0
0.96875 0.82500 0
0.97656 0.82500 0.000161134
0.98438 0.82500 0.000181192
0.99219 0.82500 0.000175747
1.00000 0.82500 0.000137438
0.00000 0.85000 0
0.00781 0.85000 0
0.01562 0.85000 0
0.02344 0.85000 0
0.03125 0.85000 0
0.03906 0.85000 0
0.04688 0.85000 0
0.05469 0.85000 0
0.06250 0.85000 0
0.07031 0.85000 0
0.07812 0.85000 0
0.08594 0.85000 0
0.09375 0.85000 0
0.10156 0.85000 0
0.10938 0.85000 0
0.11719 0.85000 0
0.12500 0.85000 0
0.13281 0.85000 0
0.14062 0.85000 0
0.14844 0.85000 0
0.15625 0.85000 0
0.16406 0.85000 0
0.17188 0.85000 0
0.17969 0.85000 0
0.18750 0.85000 0
0.19531 0.85000 0
0.20312 0.85000 0
0.21094 0.85000 0
0.21875 0.85000 0
0.22656 0.85000 0
0.23438 0.85000 0
0.24219 0.85000 0
0.25000 0.85000 0
0.25781 0.85000 0
0.26562 0.85000 0
0.27344 0.85000 0
0.28125 0.85000 0
0.28906 0.85000 0
0.29688 0.85000 0
0.30469 0.85000 0
0.31250 0.85000 0
0.32031 0.85000 0
0.32812 0.85000 0
0.33594 0.85000 0
0.34375 0.85000 0
0.35156 0.85000 0
0.35938 0.85000 0
0.36719 0.85000 0
0.37500 0.85000 0
0.38281 0.85000 0
0.39062 0.85000 0
0.39844 0.85000 0
0.40625 0.85000 0
0.41406 0.85000 0
0.42188 0.85000 0
0.42969 0.85000 0
0.43750 0.85000 0
0.44531 0.85000 0
0.45312 0.85000 0
0.46094 0.85000 0
0.46875 0.85000 0
0.47656 0.85000 0
0.48438 0.85000 0
0.49219 0.85000 0
0.50000 0.85000 0
0.50781 0.85000 0
0.51562 0.85000 0
0.52344 0.85000 0
0.53125 0.85000 0
0.53906 0.85000 0
0.54688 0.85000 0
0.55469 0.85000 0
0.56250 0.85000 0
0.57031 0.85000 0
0.57812 0.85000 0
0.58594 0.85000 0
0.59375 0.85000 0
0.60156 0.85000 0
0.60938 0.85000 0
0.61719 0.85000 0
0.62500 0.85000 0
0.63281 0.85000 0
0.64062 0.85000 0
0.64844 0.85000 0
0.65625 0.85000 0
0.66406 0.85000 0
0.67188 0.85000 0
0.67969 0.85000 0
0.68750 0.85000 0
0.69531 0.85000 0
0.70312 0.85000 0
0.71094 0.85000 0
0.71875 0.85000 0
0.72656 0.85000 0
0.73438 0.85000 0
0.74219 0.85000 0
0.75000 0.85000 0
0.75781 0.85000 0.00032175
0.76562 0.85000 0.000606612
0.77344 0.85000 0.00122474
0.78125 0.85000 0.00354381
0.78906 0.85000 0.00801187
0.79688 0.85000 0.0163184
0.80469 0.85000 0.0328597
0.81250 0.85000 0.0619366
0.82031 0.85000 0.0921811
0.82812 0.85000 0.153128
0.83594 0.85000 0.254409
0.84375 0.85000 0.335081
0.85156 0.85000 0.437468
0.85938 0.85000 0.593105
0.86719 0.85000 0.610706
0.87500 0.85000 0.631075
0.88281 0.85000 0.655776
0.89062 0.85000 0.601663
0.89844 0.85000 0.428175
0.90625 0.85000 0.318475
0.91406 0.85000 0.15902
0.92188 0.85000 0.080049
0.92969 0.85000 0.0377358
0.93750 0.85000 0.0174524
0.94531 0.85000 0.0057241
0.95312 0.85000 0.00262763
0.96094 0.85000 0.000428174
0.96875 0.85000 0
0.97656 0.85000 0
0.98438 0.85000 0
0.99219 0.85000 0
1.00000 0.85000 0
0.00000 0.87500 0
0.00781 0.87500 0
0.01562 0.87500 0
0.02344 0.87500 0
0.03125 0.87500 0
0.03906 0.87500 0
0.04688 0.87500 0
0.05469 0.87500 0
0.06250 0.87500 0
0.07031 0.87500 0
0.07812 0.87500 0
0.08594 0.87500 0
0.09375 0.87500 0
0.10156 0.87500 0
0.10938 0.87500 0
0.11719 0.87500 0
0.12500 0.87500 0
0.13281 0.87500 0
0.14062 0.87500 0
0.14844 0.87500 0
0.15625 0.87500 0
0.16406 0.87500 0
0.17188 0.87500 0
0.17969 0.87500 0
0.18750 0.87500 0
0.19531 0.87500 0
0.20312 0.87500 0
0.21094 0.87500 0
0.21875 0.87500 0
0.22656 0.87500 0
0.23438 0.87500 0
0.24219 0.87500 0
0.25000 0.87500 0
0.25781 0.87500 0
0.26562 0.87500 0
0.27344 0.87500 0
0.28125 0.87500 0
0.28906 0.87500 0
0.29688 0.87500 0
0.30469 0.87500 0
0.31250 0.87500 0
0.32031 0.87500 0
0.32812 0.87500 0
0.33594 0.87500 0
0.34375 0.87500 0
0.35156 0.87500 0
0.35938 0.87500 0
0.36719 0.87500 0
0.37500 0.87500 0
0.38281 0.87500 0
0.39062 0.87500 0
0.39844 0.87500 0
0.40625 0.87500 0
0.41406 0.87500 0
0.42188 0.87500 0
0.42969 0.87500 0
0.43750 0.87500 0
0.44531 0.87500 0
0.45312 0.87500 0
0.46094 0.87500 0
0.46875 0.87500 0
0.47656 0.87500 0
0.48438 0.87500 0
0.49219 0.87500 0
0.50000 0.87500 0
0.50781 0.87500 0
0.51562 0.87500 0
0.52344 0.87500 0
0.53125 0.87500 0
0.53906 0.87500 0
0.54688 0.87500 0
0.55469 0.87500 0
0.56250 0.87500 0
0.57031 0.87500 0
0.57812 0.87500 0
0.58594 0.87500 0
0.59375 0.87500 0
0.60156 0.87500 0
0.60938 0.87500 0
0.61719 0.87500 0
0.62500 0.87500 0
0.63281 0.87500 0
0.64062 0.87500 0
0.64844 0.87500 0
0.65625 0.87500 0
0.66406 0.87500 0
0.67188 0.87500 0
0.67969 0.87500 0
0.68750 0.87500 0
0.69531 0.87500 0
0.70312 0.87500 0
0.71094 0.87500 0
0.71875 0.87500 0
0.72656 0.87500 0
0.73438 0.87500 0
0.74219 0.87500 0
0.75000 0.87500 0
0.75781 0.87500 0
0.76562 0.87500 0
0.77344 0.87500 0
0.78125 0.87500 0
0.78906 0.87500 0
0.79688 0.87500 0.000572574
0.80469 0.87500 0.000888099
0.81250 0.87500 0.0031986
0.82031 0.87500 0.00768176
0.82812 0.87500 0.0159166
0.83594 0.87500 0.0338248
0.84375 0.87500 0.0563713
0.85156 0.87500 0.0998962
0.85938 0.87500 0.177734
0.86719 0.87500 0.244785
0.87500 0.87500 0.329184
0.88281 0.87500 0.463854
0.89062 0.87500 0.594689
0.89844 0.87500 0.636089
0.90625 0.87500 0.657089
0.91406 0.87500 0.475501
0.92188 0.87500 0.327343
0.92969 0.87500 0.22813
0.93750 0.87500 0.133953
0.94531 0.87500 0.0545697
0.95312 0.87500 0.0206456
0.96094 0.87500 0.0107043
0.96875 0.87500 0.00304387
0.97656 0.87500 0.00112794
0.98438 0.87500 0.000181192
0.99219 0.87500 0
1.00000 0.87500 0
0.00000 0.90000 0
0.00781 0.90000 0
0.01562 0.90000 0
0.02344 0.90000 0
0.03125 0.90000 0
0.03906 0.90000 0
0.04688 0.90000 0
0.05469 0.90000 0
0.06250 0.90000 0
0.07031 0.90000 0
0.07812 0.90000 0
0.08594 0.90000 0
0.09375 0.90000 0
0.10156 0.90000 0
0.10938 0.90000 0
0.11719 0.90000 0
0.12500 0.90000 0
0.13281 0.90000 0
0.14062 0.90000 0
0.14844 0.90000 0
0.15625 0.90000 0
0.16406 0.90000 0
0.17188 0.90000 0
0.17969 0.90000 0
0.18750 0.90000 0
0.19531 0.90000 0
0.20312 0.90000 0
0.21094 0.90000 0
0.21875 0.90000 0
0.22656 0.90000 0
0.23438 0.90000 0
0.24219 0.90000 0
0.25000 0.90000 0
0.25781 0.90000 0
0.26562 0.90000 0
0.27344 0.90000 0
0.28125 0.90000 0
0.28906 0.90000 0
0.29688 0.90000 0
0.30469 0.90000 0
0.31250 0.90000 0
0.32031 0.90000 0
0.32812 0.90000 0
0.33594 0.90000 0
0.34375 0.90000 0
0.35156 0.90000 0
0.35938 0.90000 0
0.36719 0.90000 0
0.37500 0.90000 0
0.38281 0.90000 0
0.39062 0.90000 0
0.39844 0.90000 0
0.40625 0.90000 0
0.41406 0.90000 0
0.42188 0.90000 0
0.42969 0.90000 0
0.43750 0.90000 0
0.44531 0.90000 0
0.45312 0.90000 0
0.46094 0.90000 0
0.46875 0.90000 0
0.47656 0.90000 0
0.48438 0.90000 0
0.49219 0.90000 0
0.50000 0.90000 0
0.50781 0.90000 0
0.51562 0.90000 0
0.52344 0.90000 0
0.53125 0.90000 0
0.53906 0.90000 0
0.54688 0.90000 0
0.55469 0.90000 0
0.56250 0.90000 0
0.57031 0.90000 0
0.57812 0.90000 0
0.58594 0.90000 0
0.59375 0.90000 0
0.60156 0.90000 0
0.60938 0.90000 0
0.61719 0.90000 0
0.62500 0.90000 0
0.63281 0.90000 0
0.64062 0.90000 0
0.64844 0.90000 0
0.65625 0.90000 0
0.66406 0.90000 0
0.67188 0.90000 0
0.67969 0.90000 0
0.68750 0.90000 0
0.69531 0.90000 0
0.70312 0.90000 0
0.71094 0.90000 0
0.71875 0.90000 0
0.72656 0.90000 0
0.73438 0.90000 0
0.74219 0.90000 0
0.75000 0.90000 0
0.75781 0.90000 0
0.76562 0.90000 0
0.77344 0.90000 0
0.78125 0.90000 0
0.78906 0.90000 0
0.79688 0.90000 0
0.80469 0.90000 0
0.81250 0.90000 0
0.82031 0.90000 0.000274348
0.82812 0.90000 0.00109769
0.83594 0.90000 0.00173461
0.84375 0.90000 0.00445726
0.85156 0.90000 0.0103788
0.85938 0.90000 0.0254309
0.86719 0.90000 0.0459915
0.87500 0.90000 0.084271
0.88281 0.90000 0.157962
0.89062 0.90000 0.271191
0.89844 0.90000 0.379032
0.90625 0.90000 0.566327
0.91406 0.90000 0.590646
0.92188 0.90000 0.612212
0.92969 0.90000 0.64687
0.93750 0.90000 0.591568
0.94531 0.90000 0.370922
0.95312 0.90000 0.233671
0.96094 0.90000 0.129737
0.96875 0.90000 0.0497762
0.97656 0.90000 0.0174025
0.98438 0.90000 0.00724769
0.99219 0.90000 0.00316344
1.00000 0.90000 0.000412314
0.00000 0.92500 0
0.00781 0.92500 0
0.01562 0.92500 0
0.02344 0.92500 0
0.03125 0.92500 0
0.03906 0.92500 0
0.04688 0.92500 0
0.05469 0.92500 0
0.06250 0.92500 0
0.07031 0.92500 0
0.07812 0.92500 0
0.08594 0.92500 0
0.09375 0.92500 0
0.10156 0.92500 0
0.10938 0.92500 0
0.11719 0.92500 0
0.12500 0.92500 0
0.13281 0.92500 0
0.14062 0.92500 0
0.14844 0.92500 0
0.15625 0.92500 0
0.16406 0.92500 0
0.17188 0.92500 0
0.17969 0.92500 0
0.18750 0.92500 0
0.19531 0.92500 0
0.20312 0.92500 0
0.21094 0.92500 0
0.21875 0.92500 0
0.22656 0.92500 0
0.23438 0.92500 0
0.24219 0.92500 0
0.25000 0.92500 0
0.25781 0.92500 0
0.26562 0.92500 0
0.27344 0.92500 0
0.28125 0.92500 0
0.28906 0.92500 0
0.29688 0.92500 0
0.30469 0.92500 0
0.31250 0.92500 0
0.32031 0.92500 0
0.32812 0.92500 0
0.33594 0.92500 0
0.34375 0.92500 0
0.35156 0.92500 0
0.35938 0.92500 0
0.36719 0.92500 0
0.37500 0.92500 0
0.38281 0.92500 0
0.39062 0.92500 0
0.39844 0.92500 0
0.40625 0.92500 0
0.41406 0.92500 0
0.42188 0.92500 0
0.42969 0.92500 0
0.43750 0.92500 0
0.44531 0.92500 0
0.45312 0.92500 0
0.46094 0.92500 0
0.46875 0.92500 0
0.47656 0.92500 0
0.48438 0.92500 0
0.49219 0.92500 0
0.50000 0.92500 0
0.50781 0.92500 0
0.51562 0.92500 0
0.52344 0.92500 0
0.53125 0.92500 0
0.53906 0.92500 0
0.54688 0.92500 0
0.55469 0.92500 0
0.56250 0.92500 0
0.57031 0.92500 0
0.57812 0.92500 0
0.58594 0.92500 0
0.59375 0.92500 0
0.60156 0.92500 0
0.60938 0.92500 0
0.61719 0.92500 0
0.62500 0.92500 0
0.63281 0.92500 0
0.64062 0.92500 0
0.64844 0.92500 0
0.65625 0.92500 0
0.66406 0.92500 0
0.67188 0.92500 0
0.67969 0.92500 0
0.68750 0.92500 0
0.69531 0.92500 0
0.70312 0.92500 0
0.71094 0.92500 0
0.71875 0.92500 0
0.72656 0.92500 0
0.73438 0.92500 0
0.74219 0.92500 0
0.75000 0.92500 0
0.75781 0.92500 0
0.76562 0.92500 0
0.77344 0.92500 0
0.78125 0.92500 0
0.78906 0.92500 0
0.79688 0.92500 0
0.80469 0.92500 0
0.81250 0.92500 0
0.82031 0.92500 0
0.82812 0.92500 0
0.83594 0.92500 0
0.84375 0.92500 0
0.85156 0.92500 0
0.85938 0.92500 0.000282566
0.86719 0.92500 0.0012566
0.87500 0.92500 0.00287288
0.88281 0.92500 0.00900437
0.89062 0.92500 0.0222639
0.89844 0.92500 0.0458669
0.90625 0.92500 0.099087
0.91406 0.92500 0.157016
0.92188 0.92500 0.248928
0.92969 0.92500 0.398585
0.93750 0.92500 0.593382
0.94531 0.92500 0.61286
0.95312 0.92500 0.645083
0.96094 0.92500 0.659602
0.96875 0.92500 0.397672
0.97656 0.92500 0.20738
0.98438 0.92500 0.115601
0.99219 0.92500 0.0435852
1.00000 0.92500 0.0126443
0.00000 0.95000 0
0.00781 0.95000 0
0.01562 0.95000 0
0.02344 0.95000 0
0.03125 0.95000 0
0.03906 0.95000 0
0.04688 0.95000 0
0.05469 0.95000 0
0.06250 0.95000 0
0.07031 0.95000 0
0.07812 0.95000 0
0.08594 0.95000 0
0.09375 0.95000 0
0.10156 0.95000 0
0.10938 0.95000 0
0.11719 0.95000 0
0.12500 0.95000 0
0.13281 0.95000 0
0.14062 0.95000 0
0.14844 0.95000 0
0.15625 0.95000 0
0.16406 0.95000 0
0.17188 0.95000 0
0.17969 0.95000 0
0.18750 0.95000 0
0.19531 0.95000 0
0.20312 0.95000 0
0.21094 0.95000 0
0.21875 0.95000 0
0.22656 0.95000 0
0.23438 0.95000 0
0.24219 0.95000 0
0.25000 0.95000 0
0.25781 0.95000 0
0.26562 0.95000 0
0.27344 0.95000 0
0.28125 0.95000 0
0.28906 0.95000 0
0.29688 0.95000 0
0.30469 0.95000 0
0.31250 0.95000 0
0.32031 0.95000 0
0.32812 0.95000 0
0.33594 0.95000 0
0.34375 0.95000 0
0.35156 0.95000 0
0.35938 0.95000 0
0.36719 0.95000 0
0.37500 0.95000 0
0.38281 0.95000 0
0.39062 0.95000 0
0.39844 0.95000 0
0.40625 0.95000 0
0.41406 0.95000 0
0.42188 0.95000 0
0.42969 0.95000 0
0.43750 0.95000 0
0.44531 0.95000 0
0.45312 0.95000 0
0.46094 0.95000 0
0.46875 0.95000 0
0.47656 0.95000 0
0.48438 0.95000 0
0.49219 0.95000 0
0.50000 0.95000 0
0.50781 0.95000 0
0.51562 0.95000 0
0.52344 0.95000 0
0.53125 0.95000 0
0.53906 0.95000 0
0.54688 0.95000 0
0.55469 0.95000 0
0.56250 0.95000 0
0.57031 0.95000 0
0.57812 0.95000 0
0.58594 0.95000 0
0.59375 0.95000 0
0.60156 0.95000 0
0.60938 0.95000 0
0.61719 0.95000 0
0.62500 0.95000 0
0.63281 0.95000 0
0.64062 0.95000 0
0.64844 0.95000 0
0.65625 0.95000 0
0.66406 0.95000 0
0.67188 0.95000 0
0.67969 0.95000 0
0.68750 0.95000 0
0.69531 0.95000 0
0.70312 0.95000 0
0.71094 0.95000 0
0.71875 0.95000 0
0.72656 0.95000 0
0.73438 0.95000 0
0.74219 0.95000 0
0.75000 0.95000 0
0.75781 0.95000 0
0.76562 0.95000 0
0.77344 0.95000 0
0.78125 0.95000 0
0.78906 0.95000 0
0.79688 0.95000 0
0.80469 0.95000 0
0.81250 0.95000 0
0.82031 0.95000 0
0.82812 0.95000 0
0.83594 0.95000 0
0.84375 0.95000 0
0.85156 0.95000 0
0.85938 0.95000 0
0.86719 0.95000 0
0.87500 0.95000 0
0.88281 0.95000 0
0.89062 0.95000 0.00026824
0.89844 0.95000 0.000252016
0.90625 0.95000 0.00107411
0.91406 0.95000 0.00579065
0.92188 0.95000 0.0153155
0.92969 0.95000 0.042024
0.93750 0.95000 0.0963282
0.94531 0.95000 0.161801
0.95312 0.95000 0.277402
0.96094 0.95000 0.52173
0.96875 0.95000 0.60573
0.97656 0.95000 0.631647
0.98438 0.95000 0.647943
0.99219 0.95000 0.450791
1.00000 0.95000 0.184992
0.00000 0.97500 0
0.00781 0.97500 0
0.01562 0.97500 0
0.02344 0.97500 0
0.03125 0.97500 0
0.03906 0.97500 0
0.04688 0.97500 0
0.05469 0.97500 0
0.06250 0.97500 0
0.07031 0.97500 0
0.07812 0.97500 0
0.08594 0.97500 0
0.09375 0.97500 0
0.10156 0.97500 0
0.10938 0.97500 0
0.11719 0.97500 0
0.12500 0.97500 0
0.13281 0.97500 0
0.14062 0.97500 0
0.14844 0.97500 0
0.15625 0.97500 0
0.16406 0.97500 0
0.17188 0.97500 0
0.17969 0.97500 0
0.18750 0.97500 0
0.19531 0.97500 0
0.20312 0.97500 0
0.21094 0.97500 0
0.21875 0.97500 0
0.22656 0.97500 0
0.23438 0.97500 0
0.24219 0.97500 0
0.25000 0.97500 0
0.25781 0.97500 0
0.26562 0.97500 0
0.27344 0.97500 0
0.28125 0.97500 0
0.28906 0.97500 0
0.29688 0.97500 0
0.30469 0.97500 0
0.31250 0.97500 0
0.32031 0.97500 0
0.32812 0.97500 0
0.33594 0.97500 0
0.34375 0.97500 0
0.35156 0.97500 0
0.35938 0.97500 0
0.36719 0.97500 0
0.37500 0.97500 0
0.38281 0.97500 0
0.39062 0.97500 0
0.39844 0.97500 0
0.40625 0.97500 0
0.41406 0.97500 0
0.42188 0.97500 0
0.42969 0.97500 0
0.43750 0.97500 0
0.44531 0.97500 0
0.45312 0.97500 0
0.46094 0.97500 0
0.46875 0.97500 0
0.47656 0.97500 0
0.48438 0.97500 0
0.49219 0.97500 0
0.50000 0.97500 0
0.50781 0.97500 0
0.51562 0.97500 0
0.52344 0.97500 0
0.53125 0.97500 0
0.53906 0.97500 0
0.54688 0.97500 0
0.55469 0.97500 0
0.56250 0.97500 0
0.57031 0.97500 0
0.57812 0.97500 0
0.58594 0.97500 0
0.59375 0.97500 0
0.60156 0.97500 0
0.60938 0.97500 0
0.61719 0.97500 0
0.62500 0.97500 0
0.63281 0.97500 0
0.64062 0.97500 0
0.64844 0.97500 0
0.65625 0.97500 0
0.66406 0.97500 0
0.67188 0.97500 0
0.67969 0.97500 0
0.68750 0.97500 0
0.69531 0.97500 0
0.70312 0.97500 0
0.71094 0.97500 0
0.71875 0.97500 0
0.72656 0.97500 0
0.73438 0.97500 0
0.74219 0.97500 0
0.75000 0.97500 0
0.75781 0.97500 0
0.76562 0.97500 0
0.77344 0.97500 0
0.78125 0.97500 0
0.78906 0.97500 0
0.79688 0.97500 0
0.80469 0.97500 0
0.81250 0.97500 0
0.82031 0.97500 0
0.82812 0.97500 0
0.83594 0.97500 0
0.84375 0.97500 0
0.85156 0.97500 0
0.85938 0.97500 0
0.86719 0.97500 0
0.87500 0.97500 0
0.88281 0.97500 0
0.89062 0.97500 0
0.89844 0.97500 0
0.90625 0.97500 0
0.91406 0.97500 0
0.92188 0.97500 0
0.92969 0.97500 0.000214408
0.93750 0.97500 0.000679964
0.94531 0.97500 0.00133562
0.95312 0.97500 0.00863363
0.96094 0.97500 0.0329694
0.96875 0.97500 0.077171
0.97656 0.97500 0.162101
0.98438 0.97500 0.373981
0.99219 0.97500 0.603691
1.00000 0.97500 0.628367
0.00000 1.00000 0
0.00781 1.00000 0
0.01562 1.00000 0
0.02344 1.00000 0
0.03125 1.00000 0
0.03906 1.00000 0
0.04688 1.00000 0
0.05469 1.00000 0
0.06250 1.00000 0
0.07031 1.00000 0
0.07812 1.00000 0
0.08594 1.00000 0
0.09375 1.00000 0
0.10156 1.00000 0
0.10938 1.00000 0
0.11719 1.00000 0
0.12500 1.00000 0
0.13281 1.00000 0
0.14062 1.00000 0
0.14844 1.00000 0
0.15625 1.00000 0
0.16406 1.00000 0
0.17188 1.00000 0
0.17969 1.00000 0
0.18750 1.00000 0
0.19531 1.00000 0
0.20312 1.00000 0
0.21094 1.00000 0
0.21875 1.00000 0
0.22656 1.00000 0
0.23438 1.00000 0
0.24219 1.00000 0
0.25000 1.00000 0
0.25781 1.00000 0
0.26562 1.00000 0
0.27344 1.00000 0
0.28125 1.00000 0
0.28906 1.00000 0
0.29688 1.00000 0
0.30469 1.00000 0
0.31250 1.00000 0
0.32031 1.00000 0
0.32812 1.00000 0
0.33594 1.00000 0
0.34375 1.00000 0
0.35156 1.00000 0
0.35938 1.00000 0
0.36719 1.00000 0
0.37500 1.00000 0
0.38281 1.00000 0
0.39062 1.00000 0
0.39844 1.00000 0
0.40625 1.00000 0
0.41406 1.00000 0
0.42188 1.00000 0
0.42969 1.00000 0
0.43750 1.00000 0
0.44531 1.00000 0
0.45312 1.00000 0
0.46094 1.00000 0
0.46875 1.00000 0
0.47656 1.00000 0
0.48438 1.00000 0
0.49219 1.00000 0
0.50000 1.00000 0
0.50781 1.00000 0
0.51562 1.00000 0
0.52344 1.00000 0
0.53125 1.00000 0
0.53906 1.00000 0
0.54688 1.00000 0
0.55469 1.00000 0
0.56250 1.00000 0
0.57031 1.00000 0
0.57812 1.00000 0
0.58594 1.00000 0
0.59375 1.00000 0
0.60156 1.00000 0
0.60938 1.00000 0
0.61719 1.00000 0
0.62500 1.00000 0
0.63281 1.00000 0
0.64062 1.00000 0
0.64844 1.00000 0
0.65625 1.00000 0
0.66406 1.00000 0
0.67188 1.00000 0
0.67969 1.00000 0
0.68750 1.00000 0
0.69531 1.00000 0
0.70312 1.00000 0
0.71094 1.00000 0
0.71875 1.00000 0
0.72656 1.00000 0
0.73438 1.00000 0
0.74219 1.00000 0
0.75000 1.00000 0
0.75781 1.00000 0
0.76562 1.00000 0
0.77344 1.00000 0
0.78125 1.00000 0
0.78906 1.00000 0
0.79688 1.00000 0
0.80469 1.00000 0
0.81250 1.00000 0
0.82031 1.00000 0
0.82812 1.00000 0
0.83594 1.00000 0
0.84375 1.00000 0
0.85156 1.00000 0
0.85938 1.00000 0
0.86719 1.00000 0
0.87500 1.00000 0
0.88281 1.00000 0
0.89062 1.00000 0
0.89844 1.00000 0
0.90625 1.00000 0
0.91406 1.00000 0
0.92188 1.00000 0
0.92969 1.00000 0
0.93750 1.00000 0
0.94531 1.00000 0
0.95312 1.00000 0
0.96094 1.00000 0
0.96875 1.00000 0
0.97656 1.00000 0.000322269
0.98438 1.00000 0.00199311
0.99219 1.00000 0.0112478
1.00000 1.00000 0.0435679


==> data/bridge/flow_Ord.dat <==
t m p
0.00000 -1.00000 0
0.00781 -1.00000 0
0.01562 -1.00000 0
0.02344 -1.00000 0
0.03125 -1.00000 0
0.03906 -1.00000 0
0.04688 -1.00000 0
0.05469 -1.00000 0
0.06250 -1.00000 0
0.07031 -1.00000 0
0.07812 -1.00000 0
0.08594 -1.00000 0
0.09375 -1.00000 0
0.10156 -1.00000 0
0.10938 -1.00000 0
0.11719 -1.00000 0
0.12500 -1.00000 0
0.13281 -1.00000 0
0.14062 -1.00000 0
0.14844 -1.00000 0
0.15625 -1.00000 0
0.16406 -1.00000 0
0.17188 -1.00000 0
0.17969 -1.00000 0
0.18750 -1.00000 0
0.19531 -1.00000 0
0.20312 -1.00000 0
0.21094 -1.00000 0
0.21875 -1.00000 0
0.22656 -1.00000 0
0.23438 -1.00000 0
0.24219 -1.00000 0
0.25000 -1.00000 0
0.25781 -1.00000 0
0.26562 -1.00000 0
0.27344 -1.00000 0
0.28125 -1.00000 0
0.28906 -1.00000 0
0.29688 -1.00000 0
0.30469 -1.00000 0
0.31250 -1.00000 0
0.32031 -1.00000 0
0.32812 -1.00000 0
0.33594 -1.00000 0
0.34375 -1.00000 0
0.35156 -1.00000 0
0.35938 -1.00000 0
0.36719 -1.00000 0
0.37500 -1.00000 0
0.38281 -1.00000 0
0.39062 -1.00000 0
0.39844 -1.00000 0
0.40625 -1.00000 0
0.41406 -1.00000 0
0.42188 -1.00000 0
0.42969 -1.00000 0
0.43750 -1.00000 0
0.44531 -1.00000 0
0.45312 -1.00000 0
0.46094 -1.00000 0
0.46875 -1.00000 0
0.47656 -1.00000 0
0.48438 -1.00000 0
0.49219 -1.00000 0
0.50000 -1.00000 0
0.50781 -1.00000 0
0.51562 -1.00000 0
0.52344 -1.00000 0
0.53125 -1.00000 0
0.53906 -1.00000 0
0.54688 -1.00000 0
0.55469 -1.00000 0
0.56250 -1.00000 0
0.57031 -1.00000 0
0.57812 -1.00000 0
0.58594 -1.00000 0
0.59375 -1.00000 0
0.60156 -1.00000 0
0.60938 -1.00000 0
0.61719 -1.00000 0
0.62500 -1.00000 0
0.63281 -1.00000 0
0.64062 -1.00000 0
0.64844 -1.00000 0
0.65625 -1.00000 0.000445831
0.66406 -1.00000 0.000445633
0.67188 -1.00000 0.000447628
0.67969 -1.00000 0.000447427
0.68750 -1.00000 0.00044843
0.69531 -1.00000 0.00045106
0.70312 -1.00000 0.000451467
0.71094 -1.00000 0.00135747
0.71875 -1.00000 0.00182648
0.72656 -1.00000 0.00184758
0.73438 -1.00000 0.0018596
0.74219 -1.00000 0.00187617
0.75000 -1.00000 0.00283956
0.75781 -1.00000 0.00288323
0.76562 -1.00000 0.00389105
0.77344 -1.00000 0.00493097
0.78125 -1.00000 0.00548628
0.78906 -1.00000 0.00561511
0.79688 -1.00000 0.00723514
0.80469 -1.00000 0.00890052
0.81250 -1.00000 0.0108136
0.82031 -1.00000 0.0115288
0.82812 -1.00000 0.0131451
0.83594 -1.00000 0.0147268
0.84375 -1.00000 0.0161887
0.85156 -1.00000 0.0189104
0.85938 -1.00000 0.0202822
0.86719 -1.00000 0.0215054
0.87500 -1.00000 0.0229071
0.88281 -1.00000 0.0248068
0.89062 -1.00000 0.0282418
0.89844 -1.00000 0.0307752
0.90625 -1.00000 0.031813
0.91406 -1.00000 0.0364799
0.92188 -1.00000 0.0422066
0.92969 -1.00000 0.0448788
0.93750 -1.00000 0.046495
0.94531 -1.00000 0.0507757
0.95312 -1.00000 0.0548951
0.96094 -1.00000 0.0588438
0.96875 -1.00000 0.06456
0.97656 -1.00000 0.0715236
0.98438 -1.00000 0.0747126
0.99219 -1.00000 0.0638201
1.00000 -1.00000 0.0777287
0.00000 -0.97500 0.0629565
0.00781 -0.97500 0.0370778
0.01562 -0.97500 0.0353238
0.02344 -0.97500 0.0397754
0.03125 -0.97500 0.0536033
0.03906 -0.97500 0.06004
0.04688 -0.97500 0.0614035
0.05469 -0.97500 0.0632145
0.06250 -0.97500 0.0657718
0.07031 -0.97500 0.0672043
0.07812 -0.97500 0.0697051
0.08594 -0.97500 0.0714763
0.09375 -0.97500 0.0756865
0.10156 -0.97500 0.0765136
0.10938 -0.97500 0.0808482
0.11719 -0.97500 0.0813115
0.12500 -0.97500 0.0841487
0.13281 -0.97500 0.0868146
0.14062 -0.97500 0.0910878
0.14844 -0.97500 0.0935864
0.15625 -0.97500 0.0954872
0.16406 -0.97500 0.0962915
0.17188 -0.97500 0.0976562
0.17969 -0.97500 0.100526
0.18750 -0.97500 0.101373
0.19531 -0.97500 0.106675
0.20312 -0.97500 0.10871
0.21094 -0.97500 0.111619
0.21875 -0.97500 0.115611
0.22656 -0.97500 0.118223
0.23438 -0.97500 0.121391
0.24219 -0.97500 0.123929
0.25000 -0.97500 0.12615
0.25781 -0.97500 0.132498
0.26562 -0.97500 0.138023
0.27344 -0.97500 0.141522
0.28125 -0.97500 0.144385
0.28906 -0.97500 0.149425
0.29688 -0.97500 0.153432
0.30469 -0.97500 0.153795
0.31250 -0.97500 0.156658
0.32031 -0.97500 0.158974
0.32812 -0.97500 0.16123
0.33594 -0.97500 0.16615
0.34375 -0.97500 0.169212
0.35156 -0.97500 0.172205
0.35938 -0.97500 0.176435
0.36719 -0.97500 0.178131
0.37500 -0.97500 0.183497
0.38281 -0.97500 0.18424
0.39062 -0.97500 0.185786
0.39844 -0.97500 0.188711
0.40625 -0.97500 0.197052
0.41406 -0.97500 0.196554
0.42188 -0.97500 0.203842
0.42969 -0.97500 0.212329
0.43750 -0.97500 0.217982
0.44531 -0.97500 0.226308
0.45312 -0.97500 0.230848
0.46094 -0.97500 0.232653
0.46875 -0.97500 0.236364
0.47656 -0.97500 0.243
0.48438 -0.97500 0.245432
0.49219 -0.97500 0.248664
0.50000 -0.97500 0.253984
0.50781 -0.97500 0.258728
0.51562 -0.97500 0.267398
0.52344 -0.97500 0.270833
0.53125 -0.97500 0.276765
0.53906 -0.97500 0.284255
0.54688 -0.97500 0.293872
0.55469 -0.97500 0.302122
0.56250 -0.97500 0.310329
0.57031 -0.97500 0.318676
0.57812 -0.97500 0.327928
0.58594 -0.97500 0.33097
0.59375 -0.97500 0.344613
0.60156 -0.97500 0.358667
0.60938 -0.97500 0.367077
0.61719 -0.97500 0.374616
0.62500 -0.97500 0.386983
0.63281 -0.97500 0.404152
0.64062 -0.97500 0.416519
0.64844 -0.97500 0.438083
0.65625 -0.97500 0.451181
0.66406 -0.97500 0.467469
0.67188 -0.97500 0.479857
0.67969 -0.97500 0.496197
0.68750 -0.97500 0.515247
0.69531 -0.97500 0.537212
0.70312 -0.97500 0.557111
0.71094 -0.97500 0.572398
0.71875 -0.97500 0.596804
0.72656 -0.97500 0.623095
0.73438 -0.97500 0.647141
0.74219 -0.97500 0.678705
0.75000 -0.97500 0.710838
0.75781 -0.97500 0.742432
0.76562 -0.97500 0.77286
0.77344 -0.97500 0.809665
0.78125 -0.97500 0.843392
0.78906 -0.97500 0.895865
0.79688 -0.97500 0.932817
0.80469 -0.97500 0.967539
0.81250 -0.97500 0.975798
0.82031 -0.97500 0.970426
0.82812 -0.97500 0.966894
0.83594 -0.97500 0.967696
0.84375 -0.97500 0.966698
0.85156 -0.97500 0.961729
0.85938 -0.97500 0.960758
0.86719 -0.97500 0.964301
0.87500 -0.97500 0.958767
0.88281 -0.97500 0.956486
0.89062 -0.97500 0.955847
0.89844 -0.97500 0.956369
0.90625 -0.97500 0.961288
0.91406 -0.97500 0.958631
0.92188 -0.97500 0.957793
0.92969 -0.97500 0.950416
0.93750 -0.97500 0.953863
0.94531 -0.97500 0.959097
0.95312 -0.97500 0.963986
0.96094 -0.97500 0.967997
0.96875 -0.97500 0.970438
0.97656 -0.97500 0.974385
0.98438 -0.97500 0.967937
0.99219 -0.97500 0.973427
1.00000 -0.97500 0.949599
0.00000 -0.95000 0.566261
0.00781 -0.95000 0.421806
0.01562 -0.95000 0.382254
0.02344 -0.95000 0.388863
0.03125 -0.95000 0.489577
0.03906 -0.95000 0.559039
0.04688 -0.95000 0.571525
0.05469 -0.95000 0.578346
0.06250 -0.95000 0.581879
0.07031 -0.95000 0.589382
0.07812 -0.95000 0.596515
0.08594 -0.95000 0.610554
0.09375 -0.95000 0.622237
0.10156 -0.95000 0.628743
0.10938 -0.95000 0.630219
0.11719 -0.95000 0.636721
0.12500 -0.95000 0.642531
0.13281 -0.95000 0.651436
0.14062 -0.95000 0.667104
0.14844 -0.95000 0.679319
0.15625 -0.95000 0.691956
0.16406 -0.95000 0.702017
0.17188 -0.95000 0.714193
0.17969 -0.95000 0.735874
0.18750 -0.95000 0.746239
0.19531 -0.95000 0.755236
0.20312 -0.95000 0.774067
0.21094 -0.95000 0.780026
0.21875 -0.95000 0.788374
0.22656 -0.95000 0.802743
0.23438 -0.95000 0.825459
0.24219 -0.95000 0.845089
0.25000 -0.95000 0.852825
0.25781 -0.95000 0.866183
0.26562 -0.95000 0.88653
0.27344 -0.95000 0.906542
0.28125 -0.95000 0.917781
0.28906 -0.95000 0.949966
0.29688 -0.95000 0.955585
0.30469 -0.95000 0.955776
0.31250 -0.95000 0.963446
0.32031 -0.95000 0.961538
0.32812 -0.95000 0.951066
0.33594 -0.95000 0.952883
0.34375 -0.95000 0.946854
0.35156 -0.95000 0.949245
0.35938 -0.95000 0.953349
0.36719 -0.95000 0.954733
0.37500 -0.95000 0.950375
0.38281 -0.95000 0.948413
0.39062 -0.95000 0.951875
0.39844 -0.95000 0.953514
0.40625 -0.95000 0.945961
0.41406 -0.95000 0.950458
0.42188 -0.95000 0.951974
0.42969 -0.95000 0.947313
0.43750 -0.95000 0.951908
0.44531 -0.95000 0.950285
0.45312 -0.95000 0.960925
0.46094 -0.95000 0.969388
0.46875 -0.95000 0.970707
0.47656 -0.95000 0.965
0.48438 -0.95000 0.962963
0.49219 -0.95000 0.958232
0.50000 -0.95000 0.95944
0.50781 -0.95000 0.959828
0.51562 -0.95000 0.962822
0.52344 -0.95000 0.966383
0.53125 -0.95000 0.966807
0.53906 -0.95000 0.967487
0.54688 -0.95000 0.967967
0.55469 -0.95000 0.964945
0.56250 -0.95000 0.96298
0.57031 -0.95000 0.955576
0.57812 -0.95000 0.959009
0.58594 -0.95000 0.953478
0.59375 -0.95000 0.966607
0.60156 -0.95000 0.968889
0.60938 -0.95000 0.96743
0.61719 -0.95000 0.969697
0.62500 -0.95000 0.974055
0.63281 -0.95000 0.980565
0.64062 -0.95000 0.983657
0.64844 -0.95000 0.984021
0.65625 -0.95000 0.992421
0.66406 -0.95000 0.989305
0.67188 -0.95000 1
0.67969 -0.95000 1
0.68750 -0.95000 0.996413
0.69531 -0.95000 0.99594
0.70312 -0.95000 0.990971
0.71094 -0.95000 0.995023
0.71875 -0.95000 0.993151
0.72656 -0.95000 0.996305
0.73438 -0.95000 0.994886
0.74219 -0.95000 0.992964
0.75000 -0.95000 0.986749
0.75781 -0.95000 0.995675
0.76562 -0.95000 1
0.77344 -0.95000 1
0.78125 -0.95000 1
0.78906 -0.95000 0.998979
0.79688 -0.95000 1
0.80469 -0.95000 1
0.81250 -0.95000 0.965499
0.82031 -0.95000 0.92381
0.82812 -0.95000 0.877799
0.83594 -0.95000 0.840855
0.84375 -0.95000 0.798335
0.85156 -0.95000 0.758667
0.85938 -0.95000 0.727513
0.86719 -0.95000 0.683011
0.87500 -0.95000 0.6389
0.88281 -0.95000 0.605124
0.89062 -0.95000 0.570008
0.89844 -0.95000 0.537203
0.90625 -0.95000 0.510157
0.91406 -0.95000 0.482512
0.92188 -0.95000 0.457238
0.92969 -0.95000 0.430691
0.93750 -0.95000 0.410229
0.94531 -0.95000 0.384697
0.95312 -0.95000 0.36993
0.96094 -0.95000 0.35788
0.96875 -0.95000 0.407407
0.97656 -0.95000 0.619095
0.98438 -0.95000 0.88415
0.99219 -0.95000 0.667499
1.00000 -0.95000 0.269678
0.00000 -0.92500 0.987826
0.00781 -0.92500 0.974302
0.01562 -0.92500 0.932717
0.02344 -0.92500 0.834347
0.03125 -0.92500 0.916617
0.03906 -0.92500 0.968646
0.04688 -0.92500 0.974359
0.05469 -0.92500 0.971755
0.06250 -0.92500 0.981879
0.07031 -0.92500 0.985887
0.07812 -0.92500 0.988606
0.08594 -0.92500 0.981296
0.09375 -0.92500 0.983925
0.10156 -0.92500 0.974052
0.10938 -0.92500 0.979457
0.11719 -0.92500 0.965902
0.12500 -0.92500 0.962818
0.13281 -0.92500 0.97389
0.14062 -0.92500 0.984273
0.14844 -0.92500 0.979712
0.15625 -0.92500 0.977763
0.16406 -0.92500 0.972674
0.17188 -0.92500 0.972656
0.17969 -0.92500 0.985545
0.18750 -0.92500 0.980379
0.19531 -0.92500 0.984948
0.20312 -0.92500 0.977079
0.21094 -0.92500 0.977807
0.21875 -0.92500 0.983671
0.22656 -0.92500 0.983018
0.23438 -0.92500 0.975722
0.24219 -0.92500 0.980883
0.25000 -0.92500 0.979632
0.25781 -0.92500 0.986157
0.26562 -0.92500 0.992701
0.27344 -0.92500 1
0.28125 -0.92500 1
0.28906 -0.92500 1
0.29688 -0.92500 1
0.30469 -0.92500 0.982178
0.31250 -0.92500 0.965405
0.32031 -0.92500 0.944231
0.32812 -0.92500 0.924718
0.33594 -0.92500 0.904526
0.34375 -0.92500 0.891265
0.35156 -0.92500 0.872508
0.35938 -0.92500 0.85945
0.36719 -0.92500 0.832451
0.37500 -0.92500 0.807271
0.38281 -0.92500 0.787982
0.39062 -0.92500 0.776161
0.39844 -0.92500 0.762037
0.40625 -0.92500 0.746179
0.41406 -0.92500 0.728056
0.42188 -0.92500 0.711313
0.42969 -0.92500 0.69705
0.43750 -0.92500 0.682175
0.44531 -0.92500 0.665976
0.45312 -0.92500 0.645758
0.46094 -0.92500 0.631122
0.46875 -0.92500 0.617677
0.47656 -0.92500 0.6085
0.48438 -0.92500 0.590123
0.49219 -0.92500 0.569694
0.50000 -0.92500 0.560116
0.50781 -0.92500 0.545672
0.51562 -0.92500 0.535272
0.52344 -0.92500 0.523201
0.53125 -0.92500 0.503039
0.53906 -0.92500 0.491407
0.54688 -0.92500 0.487465
0.55469 -0.92500 0.479244
0.56250 -0.92500 0.46298
0.57031 -0.92500 0.453762
0.57812 -0.92500 0.436036
0.58594 -0.92500 0.413824
0.59375 -0.92500 0.397596
0.60156 -0.92500 0.382667
0.60938 -0.92500 0.363116
0.61719 -0.92500 0.351779
0.62500 -0.92500 0.341249
0.63281 -0.92500 0.33083
0.64062 -0.92500 0.321113
0.64844 -0.92500 0.312028
0.65625 -0.92500 0.301828
0.66406 -0.92500 0.293226
0.67188 -0.92500 0.279767
0.67969 -0.92500 0.266219
0.68750 -0.92500 0.257848
0.69531 -0.92500 0.250789
0.70312 -0.92500 0.240181
0.71094 -0.92500 0.225339
0.71875 -0.92500 0.221005
0.72656 -0.92500 0.215704
0.73438 -0.92500 0.20874
0.74219 -0.92500 0.196998
0.75000 -0.92500 0.186938
0.75781 -0.92500 0.177319
0.76562 -0.92500 0.166829
0.77344 -0.92500 0.158284
0.78125 -0.92500 0.14813
0.78906 -0.92500 0.144461
0.79688 -0.92500 0.131266
0.80469 -0.92500 0.12356
0.81250 -0.92500 0.114315
0.82031 -0.92500 0.106266
0.82812 -0.92500 0.0978578
0.83594 -0.92500 0.0855107
0.84375 -0.92500 0.0777058
0.85156 -0.92500 0.0706889
0.85938 -0.92500 0.063933
0.86719 -0.92500 0.0610753
0.87500 -0.92500 0.0545606
0.88281 -0.92500 0.049207
0.89062 -0.92500 0.0465394
0.89844 -0.92500 0.0436307
0.90625 -0.92500 0.039862
0.91406 -0.92500 0.037232
0.92188 -0.92500 0.0348019
0.92969 -0.92500 0.0329352
0.93750 -0.92500 0.0339771
0.94531 -0.92500 0.0433709
0.95312 -0.92500 0.109091
0.96094 -0.92500 0.301445
0.96875 -0.92500 0.610601
0.97656 -0.92500 0.725549
0.98438 -0.92500 0.437084
0.99219 -0.92500 0.116966
1.00000 -0.92500 0.0189822
0.00000 -0.90000 0.678261
0.00781 -0.90000 0.834802
0.01562 -0.90000 1
0.02344 -0.90000 1
0.03125 -0.90000 0.988684
0.03906 -0.90000 0.85457
0.04688 -0.90000 0.711876
0.05469 -0.90000 0.663753
0.06250 -0.90000 0.631544
0.07031 -0.90000 0.627016
0.07812 -0.90000 0.614611
0.08594 -0.90000 0.611222
0.09375 -0.90000 0.608841
0.10156 -0.90000 0.601464
0.10938 -0.90000 0.590457
0.11719 -0.90000 0.582295
0.12500 -0.90000 0.574038
0.13281 -0.90000 0.564621
0.14062 -0.90000 0.552425
0.14844 -0.90000 0.545157
0.15625 -0.90000 0.538914
0.16406 -0.90000 0.528953
0.17188 -0.90000 0.53125
0.17969 -0.90000 0.523653
0.18750 -0.90000 0.514716
0.19531 -0.90000 0.505236
0.20312 -0.90000 0.506221
0.21094 -0.90000 0.5
0.21875 -0.90000 0.491182
0.22656 -0.90000 0.478772
0.23438 -0.90000 0.481627
0.24219 -0.90000 0.472643
0.25000 -0.90000 0.465834
0.25781 -0.90000 0.459459
0.26562 -0.90000 0.4499
0.27344 -0.90000 0.440587
0.28125 -0.90000 0.435829
0.28906 -0.90000 0.434753
0.29688 -0.90000 0.419919
0.30469 -0.90000 0.390759
0.31250 -0.90000 0.37859
0.32031 -0.90000 0.363462
0.32812 -0.90000 0.348181
0.33594 -0.90000 0.3385
0.34375 -0.90000 0.324985
0.35156 -0.90000 0.319033
0.35938 -0.90000 0.301435
0.36719 -0.90000 0.288654
0.37500 -0.90000 0.27236
0.38281 -0.90000 0.261338
0.39062 -0.90000 0.244544
0.39844 -0.90000 0.23409
0.40625 -0.90000 0.224891
0.41406 -0.90000 0.216478
0.42188 -0.90000 0.208645
0.42969 -0.90000 0.19705
0.43750 -0.90000 0.189754
0.44531 -0.90000 0.181253
0.45312 -0.90000 0.175321
0.46094 -0.90000 0.166837
0.46875 -0.90000 0.159091
0.47656 -0.90000 0.15
0.48438 -0.90000 0.146667
0.49219 -0.90000 0.138902
0.50000 -0.90000 0.132303
0.50781 -0.90000 0.125299
0.51562 -0.90000 0.119161
0.52344 -0.90000 0.112689
0.53125 -0.90000 0.107059
0.53906 -0.90000 0.100325
0.54688 -0.90000 0.0961003
0.55469 -0.90000 0.0871771
0.56250 -0.90000 0.083181
0.57031 -0.90000 0.0779692
0.57812 -0.90000 0.0743243
0.58594 -0.90000 0.0708906
0.59375 -0.90000 0.0703473
0.60156 -0.90000 0.0666667
0.60938 -0.90000 0.0633803
0.61719 -0.90000 0.0614844
0.62500 -0.90000 0.0580475
0.63281 -0.90000 0.0538869
0.64062 -0.90000 0.04947
0.64844 -0.90000 0.0466045
0.65625 -0.90000 0.0427998
0.66406 -0.90000 0.0378788
0.67188 -0.90000 0.0367055
0.67969 -0.90000 0.033557
0.68750 -0.90000 0.0313901
0.69531 -0.90000 0.0275147
0.70312 -0.90000 0.0261851
0.71094 -0.90000 0.0262443
0.71875 -0.90000 0.0246575
0.72656 -0.90000 0.0221709
0.73438 -0.90000 0.0195258
0.74219 -0.90000 0.0182927
0.75000 -0.90000 0.0184572
0.75781 -0.90000 0.0177799
0.76562 -0.90000 0.016537
0.77344 -0.90000 0.0142998
0.78125 -0.90000 0.0129676
0.78906 -0.90000 0.0122511
0.79688 -0.90000 0.0118863
0.80469 -0.90000 0.0104712
0.81250 -0.90000 0.0092688
0.82031 -0.90000 0.0085213
0.82812 -0.90000 0.00681597
0.83594 -0.90000 0.00617577
0.84375 -0.90000 0.00555042
0.85156 -0.90000 0.00495272
0.85938 -0.90000 0.00529101
0.86719 -0.90000 0.00430108
0.87500 -0.90000 0.00416493
0.88281 -0.90000 0.00406669
0.89062 -0.90000 0.00318218
0.89844 -0.90000 0.00272692
0.90625 -0.90000 0.00229973
0.91406 -0.90000 0.00188041
0.92188 -0.90000 0.0044428
0.92969 -0.90000 0.019544
0.93750 -0.90000 0.0779685
0.94531 -0.90000 0.25811
0.95312 -0.90000 0.494406
0.96094 -0.90000 0.666896
0.96875 -0.90000 0.540265
0.97656 -0.90000 0.257485
0.98438 -0.90000 0.0656382
0.99219 -0.90000 0.00522371
1.00000 -0.90000 0.000327279
0.00000 -0.87500 0.286609
0.00781 -0.87500 0.375184
0.01562 -0.87500 0.53995
0.02344 -0.87500 0.699111
0.03125 -0.87500 0.926147
0.03906 -0.87500 0.826551
0.04688 -0.87500 0.608637
0.05469 -0.87500 0.39879
0.06250 -0.87500 0.303356
0.07031 -0.87500 0.262769
0.07812 -0.87500 0.24933
0.08594 -0.87500 0.238477
0.09375 -0.87500 0.233758
0.10156 -0.87500 0.233533
0.10938 -0.87500 0.228628
0.11719 -0.87500 0.220328
0.12500 -0.87500 0.214612
0.13281 -0.87500 0.207572
0.14062 -0.87500 0.204456
0.14844 -0.87500 0.200916
0.15625 -0.87500 0.196207
0.16406 -0.87500 0.191932
0.17188 -0.87500 0.182943
0.17969 -0.87500 0.180683
0.18750 -0.87500 0.17724
0.19531 -0.87500 0.170812
0.20312 -0.87500 0.1611
0.21094 -0.87500 0.153394
0.21875 -0.87500 0.150229
0.22656 -0.87500 0.150229
0.23438 -0.87500 0.143701
0.24219 -0.87500 0.138431
0.25000 -0.87500 0.130749
0.25781 -0.87500 0.12327
0.26562 -0.87500 0.121433
0.27344 -0.87500 0.12016
0.28125 -0.87500 0.11631
0.28906 -0.87500 0.114266
0.29688 -0.87500 0.110363
0.30469 -0.87500 0.108911
0.31250 -0.87500 0.10248
0.32031 -0.87500 0.0961538
0.32812 -0.87500 0.087202
0.33594 -0.87500 0.0849349
0.34375 -0.87500 0.0812462
0.35156 -0.87500 0.0755287
0.35938 -0.87500 0.076555
0.36719 -0.87500 0.0764256
0.37500 -0.87500 0.0773226
0.38281 -0.87500 0.069161
0.39062 -0.87500 0.0665921
0.39844 -0.87500 0.0636414
0.40625 -0.87500 0.0594978
0.41406 -0.87500 0.0543888
0.42188 -0.87500 0.0517609
0.42969 -0.87500 0.0489989
0.43750 -0.87500 0.046001
0.44531 -0.87500 0.0450544
0.45312 -0.87500 0.0421594
0.46094 -0.87500 0.0403061
0.46875 -0.87500 0.0373737
0.47656 -0.87500 0.0355
0.48438 -0.87500 0.0330864
0.49219 -0.87500 0.0310831
0.50000 -0.87500 0.0304201
0.50781 -0.87500 0.0286944
0.51562 -0.87500 0.0276454
0.52344 -0.87500 0.0274621
0.53125 -0.87500 0.0229079
0.53906 -0.87500 0.0209011
0.54688 -0.87500 0.0181058
0.55469 -0.87500 0.0189114
0.56250 -0.87500 0.0159963
0.57031 -0.87500 0.0149592
0.57812 -0.87500 0.0121622
0.58594 -0.87500 0.0110767
0.59375 -0.87500 0.0102404
0.60156 -0.87500 0.0106667
0.60938 -0.87500 0.0101232
0.61719 -0.87500 0.010101
0.62500 -0.87500 0.0105541
0.63281 -0.87500 0.00971731
0.64062 -0.87500 0.00883392
0.64844 -0.87500 0.00754549
0.65625 -0.87500 0.00757914
0.66406 -0.87500 0.00713012
0.67188 -0.87500 0.00671441
0.67969 -0.87500 0.00626398
0.68750 -0.87500 0.00538117
0.69531 -0.87500 0.00541272
0.70312 -0.87500 0.00451467
0.71094 -0.87500 0.00316742
0.71875 -0.87500 0.00273973
0.72656 -0.87500 0.00230947
0.73438 -0.87500 0.0013947
0.74219 -0.87500 0.00140713
0.75000 -0.87500 0.0023663
0.75781 -0.87500 0.00144161
0.76562 -0.87500 0.000972763
0.77344 -0.87500 0.000986193
0.78125 -0.87500 0.000997506
0.78906 -0.87500 0.00102093
0.79688 -0.87500 0.000516796
0.80469 -0.87500 0.00052356
0.81250 -0.87500 0.000514933
0.82031 -0.87500 0.000501253
0.82812 -0.87500 0.000486855
0.83594 -0.87500 0.000475059
0.84375 -0.87500 0.000462535
0.85156 -0.87500 0.000450248
0.85938 -0.87500 0
0.86719 -0.87500 0
0.87500 -0.87500 0
0.88281 -0.87500 0
0.89062 -0.87500 0
0.89844 -0.87500 0.00038956
0.90625 -0.87500 0.00268302
0.91406 -0.87500 0.0124107
0.92188 -0.87500 0.0522029
0.92969 -0.87500 0.16359
0.93750 -0.87500 0.363376
0.94531 -0.87500 0.522214
0.95312 -0.87500 0.536713
0.96094 -0.87500 0.336545
0.96875 -0.87500 0.125042
0.97656 -0.87500 0.0252828
0.98438 -0.87500 0.00393224
0.99219 -0.87500 0.000454236
1.00000 -0.87500 0.000327279
0.00000 -0.85000 0.138087
0.00781 -0.85000 0.196402
0.01562 -0.85000 0.29815
0.02344 -0.85000 0.465138
0.03125 -0.85000 0.750447
0.03906 -0.85000 0.977318
0.04688 -0.85000 0.896086
0.05469 -0.85000 0.659045
0.06250 -0.85000 0.401342
0.07031 -0.85000 0.238575
0.07812 -0.85000 0.148794
0.08594 -0.85000 0.112224
0.09375 -0.85000 0.0997991
0.10156 -0.85000 0.0924817
0.10938 -0.85000 0.0874751
0.11719 -0.85000 0.0859016
0.12500 -0.85000 0.0854534
0.13281 -0.85000 0.0828982
0.14062 -0.85000 0.0806029
0.14844 -0.85000 0.0798429
0.15625 -0.85000 0.0791367
0.16406 -0.85000 0.0774236
0.17188 -0.85000 0.0735677
0.17969 -0.85000 0.0716163
0.18750 -0.85000 0.0680183
0.19531 -0.85000 0.0667539
0.20312 -0.85000 0.0661428
0.21094 -0.85000 0.0639687
0.21875 -0.85000 0.0620509
0.22656 -0.85000 0.0607446
0.23438 -0.85000 0.0610236
0.24219 -0.85000 0.0632828
0.25000 -0.85000 0.0624179
0.25781 -0.85000 0.0586684
0.26562 -0.85000 0.0564035
0.27344 -0.85000 0.0540721
0.28125 -0.85000 0.0534759
0.28906 -0.85000 0.0520622
0.29688 -0.85000 0.0484522
0.30469 -0.85000 0.0455446
0.31250 -0.85000 0.0417755
0.32031 -0.85000 0.0371795
0.32812 -0.85000 0.0351317
0.33594 -0.85000 0.032858
0.34375 -0.85000 0.0329872
0.35156 -0.85000 0.0326284
0.35938 -0.85000 0.0305024
0.36719 -0.85000 0.026455
0.37500 -0.85000 0.0236584
0.38281 -0.85000 0.0243764
0.39062 -0.85000 0.0223839
0.39844 -0.85000 0.0204759
0.40625 -0.85000 0.0191048
0.41406 -0.85000 0.0172321
0.42188 -0.85000 0.0165422
0.42969 -0.85000 0.0147524
0.43750 -0.85000 0.0130685
0.44531 -0.85000 0.0124288
0.45312 -0.85000 0.0118252
0.46094 -0.85000 0.0107143
0.46875 -0.85000 0.00959596
0.47656 -0.85000 0.009
0.48438 -0.85000 0.00839506
0.49219 -0.85000 0.00777076
0.50000 -0.85000 0.00772574
0.50781 -0.85000 0.00765184
0.51562 -0.85000 0.00714967
0.52344 -0.85000 0.0061553
0.53125 -0.85000 0.00654511
0.53906 -0.85000 0.00650255
0.54688 -0.85000 0.00649954
0.55469 -0.85000 0.00553506
0.56250 -0.85000 0.0059415
0.57031 -0.85000 0.00543971
0.57812 -0.85000 0.00540541
0.58594 -0.85000 0.00487373
0.59375 -0.85000 0.00445236
0.60156 -0.85000 0.00311111
0.60938 -0.85000 0.0022007
0.61719 -0.85000 0.0017567
0.62500 -0.85000 0.000879507
0.63281 -0.85000 0.000441696
0.64062 -0.85000 0
0.64844 -0.85000 0
0.65625 -0.85000 0
0.66406 -0.85000 0
0.67188 -0.85000 0.000447628
0.67969 -0.85000 0.000447427
0.68750 -0.85000 0.00134529
0.69531 -0.85000 0.00135318
0.70312 -0.85000 0.000902935
0.71094 -0.85000 0.000904977
0.71875 -0.85000 0.000913242
0.72656 -0.85000 0.000923788
0.73438 -0.85000 0.0009298
0.74219 -0.85000 0.000938086
0.75000 -0.85000 0
0.75781 -0.85000 0
0.76562 -0.85000 0
0.77344 -0.85000 0
0.78125 -0.85000 0
0.78906 -0.85000 0
0.79688 -0.85000 0
0.80469 -0.85000 0
0.81250 -0.85000 0
0.82031 -0.85000 0
0.82812 -0.85000 0
0.83594 -0.85000 0
0.84375 -0.85000 0
0.85156 -0.85000 0
0.85938 -0.85000 0
0.86719 -0.85000 0
0.87500 -0.85000 0
0.88281 -0.85000 0
0.89062 -0.85000 0.00159109
0.89844 -0.85000 0.013245
0.90625 -0.85000 0.0498275
0.91406 -0.85000 0.150809
0.92188 -0.85000 0.339874
0.92969 -0.85000 0.534202
0.93750 -0.85000 0.613734
0.94531 -0.85000 0.468265
0.95312 -0.85000 0.249301
0.96094 -0.85000 0.0739849
0.96875 -0.85000 0.0149507
0.97656 -0.85000 0.00332668
0.98438 -0.85000 0.00030248
0.99219 -0.85000 0
1.00000 -0.85000 0
0.00000 -0.82500 0.0615652
0.00781 -0.82500 0.0829662
0.01562 -0.82500 0.133305
0.02344 -0.82500 0.218531
0.03125 -0.82500 0.407385
0.03906 -0.82500 0.623082
0.04688 -0.82500 0.817814
0.05469 -0.82500 0.893073
0.06250 -0.82500 0.767785
0.07031 -0.82500 0.526882
0.07812 -0.82500 0.306971
0.08594 -0.82500 0.164329
0.09375 -0.82500 0.0924313
0.10156 -0.82500 0.0618762
0.10938 -0.82500 0.0477137
0.11719 -0.82500 0.042623
0.12500 -0.82500 0.0391389
0.13281 -0.82500 0.0398172
0.14062 -0.82500 0.0380079
0.14844 -0.82500 0.0366492
0.15625 -0.82500 0.0346632
0.16406 -0.82500 0.0318803
0.17188 -0.82500 0.03125
0.17969 -0.82500 0.0308804
0.18750 -0.82500 0.029431
0.19531 -0.82500 0.0301047
0.20312 -0.82500 0.0294695
0.21094 -0.82500 0.0274151
0.21875 -0.82500 0.0267799
0.22656 -0.82500 0.0254735
0.23438 -0.82500 0.0242782
0.24219 -0.82500 0.0224127
0.25000 -0.82500 0.0203679
0.25781 -0.82500 0.0210943
0.26562 -0.82500 0.0199071
0.27344 -0.82500 0.018024
0.28125 -0.82500 0.0180481
0.28906 -0.82500 0.0169033
0.29688 -0.82500 0.0168237
0.30469 -0.82500 0.0165017
0.31250 -0.82500 0.0156658
0.32031 -0.82500 0.0153846
0.32812 -0.82500 0.0144291
0.33594 -0.82500 0.0130192
0.34375 -0.82500 0.0109957
0.35156 -0.82500 0.00966767
0.35938 -0.82500 0.00897129
0.36719 -0.82500 0.00940623
0.37500 -0.82500 0.00865551
0.38281 -0.82500 0.00680272
0.39062 -0.82500 0.00559597
0.39844 -0.82500 0.00608744
0.40625 -0.82500 0.00545852
0.41406 -0.82500 0.00592353
0.42188 -0.82500 0.00533618
0.42969 -0.82500 0.00474183
0.43750 -0.82500 0.00470465
0.44531 -0.82500 0.0046608
0.45312 -0.82500 0.00462725
0.46094 -0.82500 0.00459184
0.46875 -0.82500 0.0040404
0.47656 -0.82500 0.0035
0.48438 -0.82500 0.00296296
0.49219 -0.82500 0.00242836
0.50000 -0.82500 0.00144858
0.50781 -0.82500 0.00095648
0.51562 -0.82500 0.000953289
0.52344 -0.82500 0.00094697
0.53125 -0.82500 0.000467508
0.53906 -0.82500 0.000464468
0.54688 -0.82500 0.000464253
0.55469 -0.82500 0.000461255
0.56250 -0.82500 0.000457038
0.57031 -0.82500 0.000453309
0.57812 -0.82500 0.00045045
0.58594 -0.82500 0.000443066
0.59375 -0.82500 0.000890472
0.60156 -0.82500 0.00133333
0.60938 -0.82500 0.00132042
0.61719 -0.82500 0.00131752
0.62500 -0.82500 0.00131926
0.63281 -0.82500 0.00132509
0.64062 -0.82500 0.00132509
0.64844 -0.82500 0.00133156
0.65625 -0.82500 0.00133749
0.66406 -0.82500 0.0013369
0.67188 -0.82500 0.000895255
0.67969 -0.82500 0.000894855
0.68750 -0.82500 0
0.69531 -0.82500 0
0.70312 -0.82500 0
0.71094 -0.82500 0
0.71875 -0.82500 0
0.72656 -0.82500 0
0.73438 -0.82500 0
0.74219 -0.82500 0
0.75000 -0.82500 0
0.75781 -0.82500 0
0.76562 -0.82500 0
0.77344 -0.82500 0
0.78125 -0.82500 0
0.78906 -0.82500 0
0.79688 -0.82500 0
0.80469 -0.82500 0
0.81250 -0.82500 0
0.82031 -0.82500 0
0.82812 -0.82500 0
0.83594 -0.82500 0
0.84375 -0.82500 0
0.85156 -0.82500 0
0.85938 -0.82500 0
0.86719 -0.82500 0
0.87500 -0.82500 0.00458142
0.88281 -0.82500 0.0146401
0.89062 -0.82500 0.0493238
0.89844 -0.82500 0.138683
0.90625 -0.82500 0.302798
0.91406 -0.82500 0.500188
0.92188 -0.82500 0.58756
0.92969 -0.82500 0.513572
0.93750 -0.82500 0.304721
0.94531 -0.82500 0.134344
0.95312 -0.82500 0.0314685
0.96094 -0.82500 0.00481762
0.96875 -0.82500 0.000679579
0.97656 -0.82500 0
0.98438 -0.82500 0
0.99219 -0.82500 0
1.00000 -0.82500 0
0.00000 -0.80000 0.0257391
0.00781 -0.80000 0.0345081
0.01562 -0.80000 0.0538267
0.02344 -0.80000 0.0917174
0.03125 -0.80000 0.180465
0.03906 -0.80000 0.326217
0.04688 -0.80000 0.470985
0.05469 -0.80000 0.624748
0.06250 -0.80000 0.775168
0.07031 -0.80000 0.807796
0.07812 -0.80000 0.658847
0.08594 -0.80000 0.425518
0.09375 -0.80000 0.214334
0.10156 -0.80000 0.107119
0.10938 -0.80000 0.0503645
0.11719 -0.80000 0.0268852
0.12500 -0.80000 0.0182648
0.13281 -0.80000 0.0130548
0.14062 -0.80000 0.0131062
0.14844 -0.80000 0.0124346
0.15625 -0.80000 0.0124264
0.16406 -0.80000 0.0123617
0.17188 -0.80000 0.0117188
0.17969 -0.80000 0.0111695
0.18750 -0.80000 0.0104644
0.19531 -0.80000 0.0111257
0.20312 -0.80000 0.00982318
0.21094 -0.80000 0.00979112
0.21875 -0.80000 0.00849118
0.22656 -0.80000 0.00718485
0.23438 -0.80000 0.00721785
0.24219 -0.80000 0.00593276
0.25000 -0.80000 0.00591327
0.25781 -0.80000 0.00527357
0.26562 -0.80000 0.00530856
0.27344 -0.80000 0.00734312
0.28125 -0.80000 0.00601604
0.28906 -0.80000 0.00540906
0.29688 -0.80000 0.00538358
0.30469 -0.80000 0.00462046
0.31250 -0.80000 0.00456919
0.32031 -0.80000 0.00448718
0.32812 -0.80000 0.00501882
0.33594 -0.80000 0.00433974
0.34375 -0.80000 0.00366524
0.35156 -0.80000 0.00362538
0.35938 -0.80000 0.00299043
0.36719 -0.80000 0.00235156
0.37500 -0.80000 0.0017311
0.38281 -0.80000 0.00226757
0.39062 -0.80000 0.00223839
0.39844 -0.80000 0.00166021
0.40625 -0.80000 0.00163755
0.41406 -0.80000 0.00107701
0.42188 -0.80000 0.00106724
0.42969 -0.80000 0.00105374
0.43750 -0.80000 0.00104548
0.44531 -0.80000 0.00103573
0.45312 -0.80000 0.000514139
0.46094 -0.80000 0.000510204
0.46875 -0.80000 0.000505051
0.47656 -0.80000 0.0005
0.48438 -0.80000 0.000493827
0.49219 -0.80000 0.000485673
0.50000 -0.80000 0.000482859
0.50781 -0.80000 0.00047824
0.51562 -0.80000 0.000476644
0.52344 -0.80000 0.000473485
0.53125 -0.80000 0.000935016
0.53906 -0.80000 0.000928936
0.54688 -0.80000 0.000928505
0.55469 -0.80000 0.000922509
0.56250 -0.80000 0.000914077
0.57031 -0.80000 0.000906618
0.57812 -0.80000 0.000900901
0.58594 -0.80000 0.000886132
0.59375 -0.80000 0.000445236
0.60156 -0.80000 0
0.60938 -0.80000 0
0.61719 -0.80000 0
0.62500 -0.80000 0
0.63281 -0.80000 0
0.64062 -0.80000 0
0.64844 -0.80000 0
0.65625 -0.80000 0
0.66406 -0.80000 0
0.67188 -0.80000 0
0.67969 -0.80000 0
0.68750 -0.80000 0
0.69531 -0.80000 0
0.70312 -0.80000 0
0.71094 -0.80000 0
0.71875 -0.80000 0
0.72656 -0.80000 0
0.73438 -0.80000 0
0.74219 -0.80000 0
0.75000 -0.80000 0
0.75781 -0.80000 0
0.76562 -0.80000 0
0.77344 -0.80000 0
0.78125 -0.80000 0
0.78906 -0.80000 0
0.79688 -0.80000 0
0.80469 -0.80000 0
0.81250 -0.80000 0
0.82031 -0.80000 0
0.82812 -0.80000 0
0.83594 -0.80000 0
0.84375 -0.80000 0
0.85156 -0.80000 0.000450248
0.85938 -0.80000 0.00352734
0.86719 -0.80000 0.0172043
0.87500 -0.80000 0.0395668
0.88281 -0.80000 0.122001
0.89062 -0.80000 0.26611
0.89844 -0.80000 0.447604
0.90625 -0.80000 0.572633
0.91406 -0.80000 0.534035
0.92188 -0.80000 0.388745
0.92969 -0.80000 0.19182
0.93750 -0.80000 0.0658083
0.94531 -0.80000 0.014457
0.95312 -0.80000 0.00314685
0.96094 -0.80000 0.000344116
0.96875 -0.80000 0
0.97656 -0.80000 0
0.98438 -0.80000 0
0.99219 -0.80000 0
1.00000 -0.80000 0
0.00000 -0.77500 0.010087
0.00781 -0.77500 0.013583
0.01562 -0.77500 0.0227082
0.02344 -0.77500 0.0369677
0.03125 -0.77500 0.0708755
0.03906 -0.77500 0.133422
0.04688 -0.77500 0.216599
0.05469 -0.77500 0.359785
0.06250 -0.77500 0.504698
0.07031 -0.77500 0.662634
0.07812 -0.77500 0.785523
0.08594 -0.77500 0.754843
0.09375 -0.77500 0.599464
0.10156 -0.77500 0.333999
0.10938 -0.77500 0.166335
0.11719 -0.77500 0.0793443
0.12500 -0.77500 0.0378343
0.13281 -0.77500 0.0163185
0.14062 -0.77500 0.00917431
0.14844 -0.77500 0.0078534
0.15625 -0.77500 0.00719424
0.16406 -0.77500 0.0071568
0.17188 -0.77500 0.00716146
0.17969 -0.77500 0.0065703
0.18750 -0.77500 0.00654022
0.19531 -0.77500 0.0052356
0.20312 -0.77500 0.00523903
0.21094 -0.77500 0.00522193
0.21875 -0.77500 0.00457218
0.22656 -0.77500 0.00457218
0.23438 -0.77500 0.00262467
0.24219 -0.77500 0.00263678
0.25000 -0.77500 0.00262812
0.25781 -0.77500 0.00329598
0.26562 -0.77500 0.00398142
0.27344 -0.77500 0.00200267
0.28125 -0.77500 0.00200535
0.28906 -0.77500 0.0020284
0.29688 -0.77500 0.00201884
0.30469 -0.77500 0.0019802
0.31250 -0.77500 0.00195822
0.32031 -0.77500 0.00192308
0.32812 -0.77500 0.00125471
0.33594 -0.77500 0.00123993
0.34375 -0.77500 0.000610874
0.35156 -0.77500 0.00060423
0.35938 -0.77500 0.000598086
0.36719 -0.77500 0.000587889
0.37500 -0.77500 0.000577034
0.38281 -0.77500 0
0.39062 -0.77500 0
0.39844 -0.77500 0
0.40625 -0.77500 0
0.41406 -0.77500 0
0.42188 -0.77500 0
0.42969 -0.77500 0
0.43750 -0.77500 0
0.44531 -0.77500 0
0.45312 -0.77500 0
0.46094 -0.77500 0.000510204
0.46875 -0.77500 0.000505051
0.47656 -0.77500 0.0005
0.48438 -0.77500 0.000493827
0.49219 -0.77500 0.000485673
0.50000 -0.77500 0.000482859
0.50781 -0.77500 0.00047824
0.51562 -0.77500 0.000476644
0.52344 -0.77500 0.000473485
0.53125 -0.77500 0.000467508
0.53906 -0.77500 0.000464468
0.54688 -0.77500 0.000464253
0.55469 -0.77500 0.000461255
0.56250 -0.77500 0
0.57031 -0.77500 0
0.57812 -0.77500 0
0.58594 -0.77500 0
0.59375 -0.77500 0
0.60156 -0.77500 0
0.60938 -0.77500 0
0.61719 -0.77500 0
0.62500 -0.77500 0
0.63281 -0.77500 0
0.64062 -0.77500 0
0.64844 -0.77500 0
0.65625 -0.77500 0
0.66406 -0.77500 0
0.67188 -0.77500 0
0.67969 -0.77500 0
0.68750 -0.77500 0
0.69531 -0.77500 0
0.70312 -0.77500 0
0.71094 -0.77500 0
0.71875 -0.77500 0
0.72656 -0.77500 0
0.73438 -0.77500 0
0.74219 -0.77500 0
0.75000 -0.77500 0
0.75781 -0.77500 0
0.76562 -0.77500 0
0.77344 -0.77500 0
0.78125 -0.77500 0
0.78906 -0.77500 0
0.79688 -0.77500 0
0.80469 -0.77500 0
0.81250 -0.77500 0
0.82031 -0.77500 0
0.82812 -0.77500 0
0.83594 -0.77500 0
0.84375 -0.77500 0.00416281
0.85156 -0.77500 0.0144079
0.85938 -0.77500 0.0418871
0.86719 -0.77500 0.108817
0.87500 -0.77500 0.244481
0.88281 -0.77500 0.412769
0.89062 -0.77500 0.551313
0.89844 -0.77500 0.543436
0.90625 -0.77500 0.4312
0.91406 -0.77500 0.251974
0.92188 -0.77500 0.0995927
0.92969 -0.77500 0.0282302
0.93750 -0.77500 0.00715308
0.94531 -0.77500 0.00176305
0.95312 -0.77500 0.00034965
0.96094 -0.77500 0
0.96875 -0.77500 0
0.97656 -0.77500 0
0.98438 -0.77500 0
0.99219 -0.77500 0
1.00000 -0.77500 0
0.00000 -0.75000 0.00486957
0.00781 -0.75000 0.00697504
0.01562 -0.75000 0.0113541
0.02344 -0.75000 0.0163781
0.03125 -0.75000 0.0339488
0.03906 -0.75000 0.0513676
0.04688 -0.75000 0.0843455
0.05469 -0.75000 0.149966
0.06250 -0.75000 0.26443
0.07031 -0.75000 0.393817
0.07812 -0.75000 0.530831
0.08594 -0.75000 0.680027
0.09375 -0.75000 0.763563
0.10156 -0.75000 0.725882
0.10938 -0.75000 0.510934
0.11719 -0.75000 0.278033
0.12500 -0.75000 0.135029
0.13281 -0.75000 0.0626632
0.14062 -0.75000 0.0294889
0.14844 -0.75000 0.00981675
0.15625 -0.75000 0.00261609
0.16406 -0.75000 0.000650618
0.17188 -0.75000 0.00130208
0.17969 -0.75000 0.00065703
0.18750 -0.75000 0.000654022
0.19531 -0.75000 0.00065445
0.20312 -0.75000 0.00130976
0.21094 -0.75000 0.00130548
0.21875 -0.75000 0.00130634
0.22656 -0.75000 0.00130634
0.23438 -0.75000 0.00131234
0.24219 -0.75000 0.00131839
0.25000 -0.75000 0.00131406
0.25781 -0.75000 0.000659196
0.26562 -0.75000 0
0.27344 -0.75000 0
0.28125 -0.75000 0
0.28906 -0.75000 0
0.29688 -0.75000 0
0.30469 -0.75000 0
0.31250 -0.75000 0
0.32031 -0.75000 0
0.32812 -0.75000 0
0.33594 -0.75000 0
0.34375 -0.75000 0
0.35156 -0.75000 0
0.35938 -0.75000 0
0.36719 -0.75000 0
0.37500 -0.75000 0
0.38281 -0.75000 0
0.39062 -0.75000 0
0.39844 -0.75000 0
0.40625 -0.75000 0
0.41406 -0.75000 0.000538503
0.42188 -0.75000 0.000533618
0.42969 -0.75000 0.00052687
0.43750 -0.75000 0.000522739
0.44531 -0.75000 0.000517866
0.45312 -0.75000 0.000514139
0.46094 -0.75000 0
0.46875 -0.75000 0
0.47656 -0.75000 0.0005
0.48438 -0.75000 0.000493827
0.49219 -0.75000 0.000485673
0.50000 -0.75000 0.000482859
0.50781 -0.75000 0.00047824
0.51562 -0.75000 0.000476644
0.52344 -0.75000 0.000473485
0.53125 -0.75000 0
0.53906 -0.75000 0
0.54688 -0.75000 0
0.55469 -0.75000 0
0.56250 -0.75000 0
0.57031 -0.75000 0
0.57812 -0.75000 0
0.58594 -0.75000 0
0.59375 -0.75000 0
0.60156 -0.75000 0
0.60938 -0.75000 0
0.61719 -0.75000 0
0.62500 -0.75000 0
0.63281 -0.75000 0
0.64062 -0.75000 0
0.64844 -0.75000 0
0.65625 -0.75000 0
0.66406 -0.75000 0
0.67188 -0.75000 0
0.67969 -0.75000 0
0.68750 -0.75000 0
0.69531 -0.75000 0
0.70312 -0.75000 0
0.71094 -0.75000 0
0.71875 -0.75000 0
0.72656 -0.75000 0
0.73438 -0.75000 0
0.74219 -0.75000 0
0.75000 -0.75000 0
0.75781 -0.75000 0
0.76562 -0.75000 0
0.77344 -0.75000 0
0.78125 -0.75000 0
0.78906 -0.75000 0
0.79688 -0.75000 0
0.80469 -0.75000 0
0.81250 -0.75000 0
0.82031 -0.75000 0.00100251
0.82812 -0.75000 0.00340798
0.83594 -0.75000 0.015677
0.84375 -0.75000 0.039778
0.85156 -0.75000 0.0954525
0.85938 -0.75000 0.219136
0.86719 -0.75000 0.382366
0.87500 -0.75000 0.519783
0.88281 -0.75000 0.56649
0.89062 -0.75000 0.470565
0.89844 -0.75000 0.326062
0.90625 -0.75000 0.151399
0.91406 -0.75000 0.0518992
0.92188 -0.75000 0.0122177
0.92969 -0.75000 0.00180963
0.93750 -0.75000 0.000357654
0.94531 -0.75000 0
0.95312 -0.75000 0
0.96094 -0.75000 0
0.96875 -0.75000 0
0.97656 -0.75000 0
0.98438 -0.75000 0
0.99219 -0.75000 0
1.00000 -0.75000 0
0.00000 -0.72500 0.00417391
0.00781 -0.72500 0.00477239
0.01562 -0.72500 0.00462574
0.02344 -0.72500 0.00748713
0.03125 -0.72500 0.0125074
0.03906 -0.72500 0.0260173
0.04688 -0.72500 0.0411606
0.05469 -0.72500 0.0484196
0.06250 -0.72500 0.0966443
0.07031 -0.72500 0.169355
0.07812 -0.72500 0.274129
0.08594 -0.72500 0.403474
0.09375 -0.72500 0.504354
0.10156 -0.72500 0.622089
0.10938 -0.72500 0.664016
0.11719 -0.72500 0.56459
0.12500 -0.72500 0.354207
0.13281 -0.72500 0.182768
0.14062 -0.72500 0.0825688
0.14844 -0.72500 0.0412304
0.15625 -0.72500 0.0170046
0.16406 -0.72500 0.0071568
0.17188 -0.72500 0.00195312
0.17969 -0.72500 0.00131406
0.18750 -0.72500 0.00130804
0.19531 -0.72500 0.0013089
0.20312 -0.72500 0.000654879
0.21094 -0.72500 0.000652742
0.21875 -0.72500 0
0.22656 -0.72500 0
0.23438 -0.72500 0
0.24219 -0.72500 0
0.25000 -0.72500 0
0.25781 -0.72500 0
0.26562 -0.72500 0
0.27344 -0.72500 0
0.28125 -0.72500 0
0.28906 -0.72500 0
0.29688 -0.72500 0
0.30469 -0.72500 0
0.31250 -0.72500 0
0.32031 -0.72500 0
0.32812 -0.72500 0
0.33594 -0.72500 0
0.34375 -0.72500 0
0.35156 -0.72500 0.00060423
0.35938 -0.72500 0.000598086
0.36719 -0.72500 0.000587889
0.37500 -0.72500 0.00115407
0.38281 -0.72500 0.00113379
0.39062 -0.72500 0.00111919
0.39844 -0.72500 0.00110681
0.40625 -0.72500 0.0010917
0.41406 -0.72500 0.000538503
0.42188 -0.72500 0.000533618
0.42969 -0.72500 0.00052687
0.43750 -0.72500 0.000522739
0.44531 -0.72500 0.000517866
0.45312 -0.72500 0.000514139
0.46094 -0.72500 0.000510204
0.46875 -0.72500 0.000505051
0.47656 -0.72500 0
0.48438 -0.72500 0
0.49219 -0.72500 0
0.50000 -0.72500 0
0.50781 -0.72500 0
0.51562 -0.72500 0
0.52344 -0.72500 0
0.53125 -0.72500 0
0.53906 -0.72500 0
0.54688 -0.72500 0
0.55469 -0.72500 0
0.56250 -0.72500 0
0.57031 -0.72500 0
0.57812 -0.72500 0
0.58594 -0.72500 0
0.59375 -0.72500 0
0.60156 -0.72500 0
0.60938 -0.72500 0
0.61719 -0.72500 0
0.62500 -0.72500 0
0.63281 -0.72500 0
0.64062 -0.72500 0
0.64844 -0.72500 0
0.65625 -0.72500 0
0.66406 -0.72500 0
0.67188 -0.72500 0
0.67969 -0.72500 0
0.68750 -0.72500 0
0.69531 -0.72500 0
0.70312 -0.72500 0
0.71094 -0.72500 0
0.71875 -0.72500 0
0.72656 -0.72500 0
0.73438 -0.72500 0
0.74219 -0.72500 0
0.75000 -0.72500 0
0.75781 -0.72500 0
0.76562 -0.72500 0
0.77344 -0.72500 0
0.78125 -0.72500 0
0.78906 -0.72500 0
0.79688 -0.72500 0
0.80469 -0.72500 0.00052356
0.81250 -0.72500 0.00257467
0.82031 -0.72500 0.0120301
0.82812 -0.72500 0.0272639
0.83594 -0.72500 0.0655582
0.84375 -0.72500 0.160962
0.85156 -0.72500 0.304818
0.85938 -0.72500 0.439594
0.86719 -0.72500 0.499355
0.87500 -0.72500 0.462724
0.88281 -0.72500 0.335502
0.89062 -0.72500 0.190135
0.89844 -0.72500 0.0736268
0.90625 -0.72500 0.0218475
0.91406 -0.72500 0.0060173
0.92188 -0.72500 0.0022214
0.92969 -0.72500 0.000361925
0.93750 -0.72500 0
0.94531 -0.72500 0
0.95312 -0.72500 0
0.96094 -0.72500 0
0.96875 -0.72500 0
0.97656 -0.72500 0
0.98438 -0.72500 0
0.99219 -0.72500 0
1.00000 -0.72500 0
0.00000 -0.70000 0.00104348
0.00781 -0.70000 0.00183554
0.01562 -0.70000 0.00336417
0.02344 -0.70000 0.00280767
0.03125 -0.70000 0.00595593
0.03906 -0.70000 0.00800534
0.04688 -0.70000 0.0168691
0.05469 -0.70000 0.0336247
0.06250 -0.70000 0.0469799
0.07031 -0.70000 0.0745968
0.07812 -0.70000 0.127346
0.08594 -0.70000 0.217101
0.09375 -0.70000 0.379102
0.10156 -0.70000 0.497671
0.10938 -0.70000 0.61829
0.11719 -0.70000 0.728525
0.12500 -0.70000 0.70972
0.13281 -0.70000 0.563969
0.14062 -0.70000 0.343381
0.14844 -0.70000 0.176702
0.15625 -0.70000 0.0817528
0.16406 -0.70000 0.0318803
0.17188 -0.70000 0.0136719
0.17969 -0.70000 0.00525624
0.18750 -0.70000 0.00130804
0.19531 -0.70000 0.00065445
0.20312 -0.70000 0.000654879
0.21094 -0.70000 0.000652742
0.21875 -0.70000 0.00130634
0.22656 -0.70000 0.00130634
0.23438 -0.70000 0.00131234
0.24219 -0.70000 0.000659196
0.25000 -0.70000 0.00065703
0.25781 -0.70000 0.000659196
0.26562 -0.70000 0.00066357
0.27344 -0.70000 0.000667557
0.28125 -0.70000 0.000668449
0.28906 -0.70000 0.00135227
0.29688 -0.70000 0.0013459
0.30469 -0.70000 0.00132013
0.31250 -0.70000 0.00130548
0.32031 -0.70000 0.00128205
0.32812 -0.70000 0.00125471
0.33594 -0.70000 0.00123993
0.34375 -0.70000 0.00122175
0.35156 -0.70000 0.00060423
0.35938 -0.70000 0.000598086
0.36719 -0.70000 0.000587889
0.37500 -0.70000 0
0.38281 -0.70000 0
0.39062 -0.70000 0
0.39844 -0.70000 0
0.40625 -0.70000 0
0.41406 -0.70000 0
0.42188 -0.70000 0
0.42969 -0.70000 0
0.43750 -0.70000 0
0.44531 -0.70000 0
0.45312 -0.70000 0
0.46094 -0.70000 0
0.46875 -0.70000 0
0.47656 -0.70000 0
0.48438 -0.70000 0
0.49219 -0.70000 0
0.50000 -0.70000 0
0.50781 -0.70000 0
0.51562 -0.70000 0
0.52344 -0.70000 0
0.53125 -0.70000 0
0.53906 -0.70000 0
0.54688 -0.70000 0
0.55469 -0.70000 0
0.56250 -0.70000 0
0.57031 -0.70000 0
0.57812 -0.70000 0
0.58594 -0.70000 0
0.59375 -0.70000 0
0.60156 -0.70000 0
0.60938 -0.70000 0
0.61719 -0.70000 0
0.62500 -0.70000 0
0.63281 -0.70000 0
0.64062 -0.70000 0
0.64844 -0.70000 0
0.65625 -0.70000 0
0.66406 -0.70000 0
0.67188 -0.70000 0
0.67969 -0.70000 0
0.68750 -0.70000 0
0.69531 -0.70000 0
0.70312 -0.70000 0
0.71094 -0.70000 0
0.71875 -0.70000 0
0.72656 -0.70000 0
0.73438 -0.70000 0
0.74219 -0.70000 0
0.75000 -0.70000 0
0.75781 -0.70000 0
0.76562 -0.70000 0
0.77344 -0.70000 0
0.78125 -0.70000 0
0.78906 -0.70000 0.000510465
0.79688 -0.70000 0.00103359
0.80469 -0.70000 0.00994764
0.81250 -0.70000 0.030896
0.82031 -0.70000 0.0666667
0.82812 -0.70000 0.15628
0.83594 -0.70000 0.298337
0.84375 -0.70000 0.449584
0.85156 -0.70000 0.534444
0.85938 -0.70000 0.554233
0.86719 -0.70000 0.476129
0.87500 -0.70000 0.299042
0.88281 -0.70000 0.143148
0.89062 -0.70000 0.0568815
0.89844 -0.70000 0.0167511
0.90625 -0.70000 0.00536604
0.91406 -0.70000 0.00188041
0.92188 -0.70000 0
0.92969 -0.70000 0
0.93750 -0.70000 0
0.94531 -0.70000 0
0.95312 -0.70000 0
0.96094 -0.70000 0
0.96875 -0.70000 0
0.97656 -0.70000 0
0.98438 -0.70000 0
0.99219 -0.70000 0
1.00000 -0.70000 0
0.00000 -0.67500 0.000695652
0.00781 -0.67500 0.000734214
0.01562 -0.67500 0.00126156
0.02344 -0.67500 0.00280767
0.03125 -0.67500 0.00416915
0.03906 -0.67500 0.006004
0.04688 -0.67500 0.00809717
0.05469 -0.67500 0.0114324
0.06250 -0.67500 0.0201342
0.07031 -0.67500 0.0349462
0.07812 -0.67500 0.0542895
0.08594 -0.67500 0.0868403
0.09375 -0.67500 0.151373
0.10156 -0.67500 0.259481
0.10938 -0.67500 0.419483
0.11719 -0.67500 0.523279
0.12500 -0.67500 0.637312
0.13281 -0.67500 0.71671
0.14062 -0.67500 0.682831
0.14844 -0.67500 0.471204
0.15625 -0.67500 0.29758
0.16406 -0.67500 0.154196
0.17188 -0.67500 0.0638021
0.17969 -0.67500 0.0262812
0.18750 -0.67500 0.0130804
0.19531 -0.67500 0.0052356
0.20312 -0.67500 0.000654879
0.21094 -0.67500 0
0.21875 -0.67500 0
0.22656 -0.67500 0
0.23438 -0.67500 0
0.24219 -0.67500 0.000659196
0.25000 -0.67500 0.00065703
0.25781 -0.67500 0.000659196
0.26562 -0.67500 0.00066357
0.27344 -0.67500 0.000667557
0.28125 -0.67500 0.000668449
0.28906 -0.67500 0
0.29688 -0.67500 0
0.30469 -0.67500 0
0.31250 -0.67500 0
0.32031 -0.67500 0
0.32812 -0.67500 0
0.33594 -0.67500 0
0.34375 -0.67500 0
0.35156 -0.67500 0
0.35938 -0.67500 0
0.36719 -0.67500 0
0.37500 -0.67500 0
0.38281 -0.67500 0
0.39062 -0.67500 0
0.39844 -0.67500 0
0.40625 -0.67500 0
0.41406 -0.67500 0
0.42188 -0.67500 0
0.42969 -0.67500 0
0.43750 -0.67500 0
0.44531 -0.67500 0
0.45312 -0.67500 0
0.46094 -0.67500 0
0.46875 -0.67500 0
0.47656 -0.67500 0
0.48438 -0.67500 0
0.49219 -0.67500 0
0.50000 -0.67500 0
0.50781 -0.67500 0
0.51562 -0.67500 0
0.52344 -0.67500 0
0.53125 -0.67500 0
0.53906 -0.67500 0
0.54688 -0.67500 0
0.55469 -0.67500 0
0.56250 -0.67500 0
0.57031 -0.67500 0
0.57812 -0.67500 0
0.58594 -0.67500 0
0.59375 -0.67500 0
0.60156 -0.67500 0
0.60938 -0.67500 0
0.61719 -0.67500 0
0.62500 -0.67500 0
0.63281 -0.67500 0
0.64062 -0.67500 0
0.64844 -0.67500 0
0.65625 -0.67500 0
0.66406 -0.67500 0
0.67188 -0.67500 0
0.67969 -0.67500 0
0.68750 -0.67500 0
0.69531 -0.67500 0
0.70312 -0.67500 0
0.71094 -0.67500 0
0.71875 -0.67500 0
0.72656 -0.67500 0
0.73438 -0.67500 0
0.74219 -0.67500 0
0.75000 -0.67500 0
0.75781 -0.67500 0
0.76562 -0.67500 0
0.77344 -0.67500 0
0.78125 -0.67500 0.00299252
0.78906 -0.67500 0.00816743
0.79688 -0.67500 0.0217054
0.80469 -0.67500 0.0602094
0.81250 -0.67500 0.136457
0.82031 -0.67500 0.271178
0.82812 -0.67500 0.428919
0.83594 -0.67500 0.555344
0.84375 -0.67500 0.583256
0.85156 -0.67500 0.506078
0.85938 -0.67500 0.351411
0.86719 -0.67500 0.187527
0.87500 -0.67500 0.0812162
0.88281 -0.67500 0.0321269
0.89062 -0.67500 0.00914877
0.89844 -0.67500 0.0038956
0.90625 -0.67500 0.000766577
0.91406 -0.67500 0
0.92188 -0.67500 0
0.92969 -0.67500 0
0.93750 -0.67500 0
0.94531 -0.67500 0
0.95312 -0.67500 0
0.96094 -0.67500 0
0.96875 -0.67500 0
0.97656 -0.67500 0
0.98438 -0.67500 0
0.99219 -0.67500 0
1.00000 -0.67500 0
0.00000 -0.65000 0.00104348
0.00781 -0.65000 0.000367107
0.01562 -0.65000 0.000841043
0.02344 -0.65000 0.000935891
0.03125 -0.65000 0.00238237
0.03906 -0.65000 0.00266845
0.04688 -0.65000 0.00404858
0.05469 -0.65000 0.00806994
0.06250 -0.65000 0.00939597
0.07031 -0.65000 0.0127688
0.07812 -0.65000 0.0247989
0.08594 -0.65000 0.0440882
0.09375 -0.65000 0.0656397
0.10156 -0.65000 0.111111
0.10938 -0.65000 0.179589
0.11719 -0.65000 0.297049
0.12500 -0.65000 0.440313
0.13281 -0.65000 0.555483
0.14062 -0.65000 0.650721
0.14844 -0.65000 0.727749
0.15625 -0.65000 0.629169
0.16406 -0.65000 0.430059
0.17188 -0.65000 0.257161
0.17969 -0.65000 0.134691
0.18750 -0.65000 0.0562459
0.19531 -0.65000 0.0215969
0.20312 -0.65000 0.0104781
0.21094 -0.65000 0.00326371
0.21875 -0.65000 0.000653168
0.22656 -0.65000 0
0.23438 -0.65000 0
0.24219 -0.65000 0
0.25000 -0.65000 0
0.25781 -0.65000 0
0.26562 -0.65000 0
0.27344 -0.65000 0
0.28125 -0.65000 0
0.28906 -0.65000 0
0.29688 -0.65000 0
0.30469 -0.65000 0
0.31250 -0.65000 0
0.32031 -0.65000 0
0.32812 -0.65000 0
0.33594 -0.65000 0
0.34375 -0.65000 0
0.35156 -0.65000 0
0.35938 -0.65000 0
0.36719 -0.65000 0
0.37500 -0.65000 0
0.38281 -0.65000 0
0.39062 -0.65000 0
0.39844 -0.65000 0
0.40625 -0.65000 0
0.41406 -0.65000 0
0.42188 -0.65000 0
0.42969 -0.65000 0
0.43750 -0.65000 0
0.44531 -0.65000 0
0.45312 -0.65000 0
0.46094 -0.65000 0
0.46875 -0.65000 0
0.47656 -0.65000 0
0.48438 -0.65000 0
0.49219 -0.65000 0
0.50000 -0.65000 0
0.50781 -0.65000 0
0.51562 -0.65000 0
0.52344 -0.65000 0
0.53125 -0.65000 0
0.53906 -0.65000 0
0.54688 -0.65000 0
0.55469 -0.65000 0
0.56250 -0.65000 0
0.57031 -0.65000 0
0.57812 -0.65000 0
0.58594 -0.65000 0
0.59375 -0.65000 0
0.60156 -0.65000 0
0.60938 -0.65000 0
0.61719 -0.65000 0
0.62500 -0.65000 0
0.63281 -0.65000 0
0.64062 -0.65000 0
0.64844 -0.65000 0
0.65625 -0.65000 0
0.66406 -0.65000 0
0.67188 -0.65000 0
0.67969 -0.65000 0
0.68750 -0.65000 0
0.69531 -0.65000 0
0.70312 -0.65000 0
0.71094 -0.65000 0
0.71875 -0.65000 0
0.72656 -0.65000 0
0.73438 -0.65000 0
0.74219 -0.65000 0
0.75000 -0.65000 0.000473261
0.75781 -0.65000 0.00144161
0.76562 -0.65000 0.00291829
0.77344 -0.65000 0.00443787
0.78125 -0.65000 0.0179551
0.78906 -0.65000 0.0515569
0.79688 -0.65000 0.118346
0.80469 -0.65000 0.239791
0.81250 -0.65000 0.401133
0.82031 -0.65000 0.536842
0.82812 -0.65000 0.603213
0.83594 -0.65000 0.52209
0.84375 -0.65000 0.39778
0.85156 -0.65000 0.262945
0.85938 -0.65000 0.126543
0.86719 -0.65000 0.0443011
0.87500 -0.65000 0.0183257
0.88281 -0.65000 0.00406669
0.89062 -0.65000 0.00159109
0.89844 -0.65000 0
0.90625 -0.65000 0
0.91406 -0.65000 0
0.92188 -0.65000 0
0.92969 -0.65000 0
0.93750 -0.65000 0
0.94531 -0.65000 0
0.95312 -0.65000 0
0.96094 -0.65000 0
0.96875 -0.65000 0
0.97656 -0.65000 0
0.98438 -0.65000 0
0.99219 -0.65000 0
1.00000 -0.65000 0
0.00000 -0.62500 0.000347826
0.00781 -0.62500 0.00110132
0.01562 -0.62500 0.00126156
0.02344 -0.62500 0.00140384
0.03125 -0.62500 0.00178678
0.03906 -0.62500 0.00200133
0.04688 -0.62500 0.00337382
0.05469 -0.62500 0.00336247
0.06250 -0.62500 0.0033557
0.07031 -0.62500 0.00739247
0.07812 -0.62500 0.0127346
0.08594 -0.62500 0.0160321
0.09375 -0.62500 0.0294709
0.10156 -0.62500 0.0485695
0.10938 -0.62500 0.0788602
0.11719 -0.62500 0.131148
0.12500 -0.62500 0.212003
0.13281 -0.62500 0.332898
0.14062 -0.62500 0.474443
0.14844 -0.62500 0.580497
0.15625 -0.62500 0.668411
0.16406 -0.62500 0.687053
0.17188 -0.62500 0.578125
0.17969 -0.62500 0.390276
0.18750 -0.62500 0.217789
0.19531 -0.62500 0.109948
0.20312 -0.62500 0.0464964
0.21094 -0.62500 0.0195822
0.21875 -0.62500 0.00587851
0.22656 -0.62500 0.00326584
0.23438 -0.62500 0.000656168
0.24219 -0.62500 0
0.25000 -0.62500 0
0.25781 -0.62500 0
0.26562 -0.62500 0
0.27344 -0.62500 0
0.28125 -0.62500 0
0.28906 -0.62500 0
0.29688 -0.62500 0
0.30469 -0.62500 0
0.31250 -0.62500 0
0.32031 -0.62500 0
0.32812 -0.62500 0
0.33594 -0.62500 0
0.34375 -0.62500 0
0.35156 -0.62500 0
0.35938 -0.62500 0
0.36719 -0.62500 0
0.37500 -0.62500 0
0.38281 -0.62500 0
0.39062 -0.62500 0
0.39844 -0.62500 0
0.40625 -0.62500 0
0.41406 -0.62500 0
0.42188 -0.62500 0
0.42969 -0.62500 0
0.43750 -0.62500 0
0.44531 -0.62500 0
0.45312 -0.62500 0
0.46094 -0.62500 0
0.46875 -0.62500 0
0.47656 -0.62500 0
0.48438 -0.62500 0
0.49219 -0.62500 0
0.50000 -0.62500 0
0.50781 -0.62500 0
0.51562 -0.62500 0
0.52344 -0.62500 0
0.53125 -0.62500 0
0.53906 -0.62500 0
0.54688 -0.62500 0
0.55469 -0.62500 0
0.56250 -0.62500 0
0.57031 -0.62500 0
0.57812 -0.62500 0
0.58594 -0.62500 0
0.59375 -0.62500 0
0.60156 -0.62500 0
0.60938 -0.62500 0
0.61719 -0.62500 0
0.62500 -0.62500 0
0.63281 -0.62500 0
0.64062 -0.62500 0
0.64844 -0.62500 0
0.65625 -0.62500 0
0.66406 -0.62500 0
0.67188 -0.62500 0
0.67969 -0.62500 0
0.68750 -0.62500 0
0.69531 -0.62500 0
0.70312 -0.62500 0
0.71094 -0.62500 0
0.71875 -0.62500 0
0.72656 -0.62500 0.000461894
0.73438 -0.62500 0.0004649
0.74219 -0.62500 0.000938086
0.75000 -0.62500 0.00283956
0.75781 -0.62500 0.00240269
0.76562 -0.62500 0.0136187
0.77344 -0.62500 0.0468442
0.78125 -0.62500 0.100249
0.78906 -0.62500 0.207759
0.79688 -0.62500 0.365375
0.80469 -0.62500 0.512042
0.81250 -0.62500 0.597322
0.82031 -0.62500 0.561404
0.82812 -0.62500 0.427459
0.83594 -0.62500 0.312114
0.84375 -0.62500 0.170675
0.85156 -0.62500 0.0729401
0.85938 -0.62500 0.0286596
0.86719 -0.62500 0.00860215
0.87500 -0.62500 0.00208247
0.88281 -0.62500 0.00162668
0.89062 -0.62500 0
0.89844 -0.62500 0
0.90625 -0.62500 0
0.91406 -0.62500 0
0.92188 -0.62500 0
0.92969 -0.62500 0
0.93750 -0.62500 0
0.94531 -0.62500 0
0.95312 -0.62500 0
0.96094 -0.62500 0
0.96875 -0.62500 0
0.97656 -0.62500 0
0.98438 -0.62500 0
0.99219 -0.62500 0
1.00000 -0.62500 0
0.00000 -0.60000 0
0.00781 -0.60000 0
0.01562 -0.60000 0
0.02344 -0.60000 0.000467946
0.03125 -0.60000 0
0.03906 -0.60000 0.00133422
0.04688 -0.60000 0.00134953
0.05469 -0.60000 0.00201748
0.06250 -0.60000 0.00201342
0.07031 -0.60000 0.00201613
0.07812 -0.60000 0.00335121
0.08594 -0.60000 0.00868403
0.09375 -0.60000 0.0140656
0.10156 -0.60000 0.0172987
0.10938 -0.60000 0.0265076
0.11719 -0.60000 0.0393443
0.12500 -0.60000 0.0854534
0.13281 -0.60000 0.139034
0.14062 -0.60000 0.222149
0.14844 -0.60000 0.359293
0.15625 -0.60000 0.449313
0.16406 -0.60000 0.529603
0.17188 -0.60000 0.590495
0.17969 -0.60000 0.55979
0.18750 -0.60000 0.432963
0.19531 -0.60000 0.287958
0.20312 -0.60000 0.149312
0.21094 -0.60000 0.0698433
0.21875 -0.60000 0.0300457
0.22656 -0.60000 0.0104507
0.23438 -0.60000 0.00459318
0.24219 -0.60000 0.00197759
0.25000 -0.60000 0.00065703
0.25781 -0.60000 0
0.26562 -0.60000 0
0.27344 -0.60000 0
0.28125 -0.60000 0
0.28906 -0.60000 0
0.29688 -0.60000 0
0.30469 -0.60000 0
0.31250 -0.60000 0
0.32031 -0.60000 0
0.32812 -0.60000 0
0.33594 -0.60000 0
0.34375 -0.60000 0
0.35156 -0.60000 0
0.35938 -0.60000 0
0.36719 -0.60000 0
0.37500 -0.60000 0
0.38281 -0.60000 0
0.39062 -0.60000 0
0.39844 -0.60000 0
0.40625 -0.60000 0
0.41406 -0.60000 0
0.42188 -0.60000 0
0.42969 -0.60000 0
0.43750 -0.60000 0
0.44531 -0.60000 0
0.45312 -0.60000 0
0.46094 -0.60000 0
0.46875 -0.60000 0
0.47656 -0.60000 0
0.48438 -0.60000 0
0.49219 -0.60000 0
0.50000 -0.60000 0
0.50781 -0.60000 0
0.51562 -0.60000 0
0.52344 -0.60000 0
0.53125 -0.60000 0
0.53906 -0.60000 0
0.54688 -0.60000 0
0.55469 -0.60000 0
0.56250 -0.60000 0
0.57031 -0.60000 0
0.57812 -0.60000 0
0.58594 -0.60000 0
0.59375 -0.60000 0
0.60156 -0.60000 0
0.60938 -0.60000 0
0.61719 -0.60000 0
0.62500 -0.60000 0
0.63281 -0.60000 0
0.64062 -0.60000 0
0.64844 -0.60000 0
0.65625 -0.60000 0
0.66406 -0.60000 0
0.67188 -0.60000 0
0.67969 -0.60000 0
0.68750 -0.60000 0
0.69531 -0.60000 0
0.70312 -0.60000 0
0.71094 -0.60000 0
0.71875 -0.60000 0.000456621
0.72656 -0.60000 0.000461894
0.73438 -0.60000 0.0013947
0.74219 -0.60000 0.00469043
0.75000 -0.60000 0.00757217
0.75781 -0.60000 0.0321961
0.76562 -0.60000 0.0690661
0.77344 -0.60000 0.134122
0.78125 -0.60000 0.265337
0.78906 -0.60000 0.385911
0.79688 -0.60000 0.468734
0.80469 -0.60000 0.527749
0.81250 -0.60000 0.456746
0.82031 -0.60000 0.343358
0.82812 -0.60000 0.2074
0.83594 -0.60000 0.103563
0.84375 -0.60000 0.0383904
0.85156 -0.60000 0.0117064
0.85938 -0.60000 0.00396825
0.86719 -0.60000 0.00215054
0.87500 -0.60000 0
0.88281 -0.60000 0
0.89062 -0.60000 0
0.89844 -0.60000 0
0.90625 -0.60000 0
0.91406 -0.60000 0
0.92188 -0.60000 0
0.92969 -0.60000 0
0.93750 -0.60000 0
0.94531 -0.60000 0
0.95312 -0.60000 0
0.96094 -0.60000 0
0.96875 -0.60000 0
0.97656 -0.60000 0
0.98438 -0.60000 0
0.99219 -0.60000 0
1.00000 -0.60000 0
0.00000 -0.57500 0
0.00781 -0.57500 0
0.01562 -0.57500 0
0.02344 -0.57500 0
0.03125 -0.57500 0.000595593
0.03906 -0.57500 0.000667111
0.04688 -0.57500 0
0.05469 -0.57500 0.000672495
0.06250 -0.57500 0.00268456
0.07031 -0.57500 0.00336022
0.07812 -0.57500 0.00201072
0.08594 -0.57500 0.00267201
0.09375 -0.57500 0.00267917
0.10156 -0.57500 0.00998004
0.10938 -0.57500 0.0145792
0.11719 -0.57500 0.0281967
0.12500 -0.57500 0.037182
0.13281 -0.57500 0.060705
0.14062 -0.57500 0.119921
0.14844 -0.57500 0.176702
0.15625 -0.57500 0.299542
0.16406 -0.57500 0.450228
0.17188 -0.57500 0.555339
0.17969 -0.57500 0.644547
0.18750 -0.57500 0.678221
0.19531 -0.57500 0.577225
0.20312 -0.57500 0.428291
0.21094 -0.57500 0.270235
0.21875 -0.57500 0.139778
0.22656 -0.57500 0.0672763
0.23438 -0.57500 0.0249344
0.24219 -0.57500 0.00922874
0.25000 -0.57500 0.00262812
0.25781 -0.57500 0.000659196
0.26562 -0.57500 0
0.27344 -0.57500 0
0.28125 -0.57500 0
0.28906 -0.57500 0
0.29688 -0.57500 0
0.30469 -0.57500 0
0.31250 -0.57500 0
0.32031 -0.57500 0
0.32812 -0.57500 0
0.33594 -0.57500 0
0.34375 -0.57500 0
0.35156 -0.57500 0
0.35938 -0.57500 0
0.36719 -0.57500 0
0.37500 -0.57500 0
0.38281 -0.57500 0
0.39062 -0.57500 0
0.39844 -0.57500 0
0.40625 -0.57500 0
0.41406 -0.57500 0
0.42188 -0.57500 0
0.42969 -0.57500 0
0.43750 -0.57500 0
0.44531 -0.57500 0
0.45312 -0.57500 0
0.46094 -0.57500 0
0.46875 -0.57500 0
0.47656 -0.57500 0
0.48438 -0.57500 0
0.49219 -0.57500 0
0.50000 -0.57500 0
0.50781 -0.57500 0
0.51562 -0.57500 0
0.52344 -0.57500 0
0.53125 -0.57500 0
0.53906 -0.57500 0
0.54688 -0.57500 0
0.55469 -0.57500 0
0.56250 -0.57500 0
0.57031 -0.57500 0
0.57812 -0.57500 0
0.58594 -0.57500 0
0.59375 -0.57500 0
0.60156 -0.57500 0
0.60938 -0.57500 0
0.61719 -0.57500 0
0.62500 -0.57500 0
0.63281 -0.57500 0
0.64062 -0.57500 0
0.64844 -0.57500 0
0.65625 -0.57500 0
0.66406 -0.57500 0
0.67188 -0.57500 0
0.67969 -0.57500 0
0.68750 -0.57500 0
0.69531 -0.57500 0
0.70312 -0.57500 0.000451467
0.71094 -0.57500 0.000904977
0.71875 -0.57500 0.000913242
0.72656 -0.57500 0.00323326
0.73438 -0.57500 0.0097629
0.74219 -0.57500 0.0243902
0.75000 -0.57500 0.0634169
0.75781 -0.57500 0.119173
0.76562 -0.57500 0.231518
0.77344 -0.57500 0.386095
0.78125 -0.57500 0.483791
0.78906 -0.57500 0.568147
0.79688 -0.57500 0.567442
0.80469 -0.57500 0.462304
0.81250 -0.57500 0.300721
0.82031 -0.57500 0.162907
0.82812 -0.57500 0.0813048
0.83594 -0.57500 0.0280285
0.84375 -0.57500 0.0101758
0.85156 -0.57500 0.00405223
0.85938 -0.57500 0.000881834
0.86719 -0.57500 0
0.87500 -0.57500 0
0.88281 -0.57500 0
0.89062 -0.57500 0
0.89844 -0.57500 0
0.90625 -0.57500 0
0.91406 -0.57500 0
0.92188 -0.57500 0
0.92969 -0.57500 0
0.93750 -0.57500 0
0.94531 -0.57500 0
0.95312 -0.57500 0
0.96094 -0.57500 0
0.96875 -0.57500 0
0.97656 -0.57500 0
0.98438 -0.57500 0
0.99219 -0.57500 0
1.00000 -0.57500 0
0.00000 -0.55000 0
0.00781 -0.55000 0
0.01562 -0.55000 0
0.02344 -0.55000 0
0.03125 -0.55000 0
0.03906 -0.55000 0
0.04688 -0.55000 0.000674764
0.05469 -0.55000 0.000672495
0.06250 -0.55000 0.000671141
0.07031 -0.55000 0
0.07812 -0.55000 0.00335121
0.08594 -0.55000 0.00334001
0.09375 -0.55000 0.00468855
0.10156 -0.55000 0.00465735
0.10938 -0.55000 0.00927767
0.11719 -0.55000 0.0137705
0.12500 -0.55000 0.0208741
0.13281 -0.55000 0.035248
0.14062 -0.55000 0.0471822
0.14844 -0.55000 0.0772251
0.15625 -0.55000 0.139307
0.16406 -0.55000 0.212101
0.17188 -0.55000 0.343099
0.17969 -0.55000 0.496058
0.18750 -0.55000 0.597776
0.19531 -0.55000 0.665576
0.20312 -0.55000 0.64964
0.21094 -0.55000 0.539164
0.21875 -0.55000 0.397779
0.22656 -0.55000 0.22469
0.23438 -0.55000 0.125984
0.24219 -0.55000 0.0527357
0.25000 -0.55000 0.0197109
0.25781 -0.55000 0.0112063
0.26562 -0.55000 0.00331785
0.27344 -0.55000 0
0.28125 -0.55000 0
0.28906 -0.55000 0
0.29688 -0.55000 0
0.30469 -0.55000 0
0.31250 -0.55000 0
0.32031 -0.55000 0
0.32812 -0.55000 0
0.33594 -0.55000 0
0.34375 -0.55000 0
0.35156 -0.55000 0
0.35938 -0.55000 0
0.36719 -0.55000 0
0.37500 -0.55000 0
0.38281 -0.55000 0
0.39062 -0.55000 0
0.39844 -0.55000 0
0.40625 -0.55000 0
0.41406 -0.55000 0
0.42188 -0.55000 0
0.42969 -0.55000 0
0.43750 -0.55000 0
0.44531 -0.55000 0
0.45312 -0.55000 0
0.46094 -0.55000 0
0.46875 -0.55000 0
0.47656 -0.55000 0
0.48438 -0.55000 0
0.49219 -0.55000 0
0.50000 -0.55000 0
0.50781 -0.55000 0
0.51562 -0.55000 0
0.52344 -0.55000 0
0.53125 -0.55000 0
0.53906 -0.55000 0
0.54688 -0.55000 0
0.55469 -0.55000 0
0.56250 -0.55000 0
0.57031 -0.55000 0
0.57812 -0.55000 0
0.58594 -0.55000 0
0.59375 -0.55000 0
0.60156 -0.55000 0
0.60938 -0.55000 0
0.61719 -0.55000 0
0.62500 -0.55000 0
0.63281 -0.55000 0
0.64062 -0.55000 0
0.64844 -0.55000 0
0.65625 -0.55000 0
0.66406 -0.55000 0
0.67188 -0.55000 0
0.67969 -0.55000 0
0.68750 -0.55000 0
0.69531 -0.55000 0.00090212
0.70312 -0.55000 0.0013544
0.71094 -0.55000 0.00271493
0.71875 -0.55000 0.00730594
0.72656 -0.55000 0.0240185
0.73438 -0.55000 0.0502092
0.74219 -0.55000 0.106942
0.75000 -0.55000 0.200189
0.75781 -0.55000 0.339741
0.76562 -0.55000 0.453794
0.77344 -0.55000 0.529586
0.78125 -0.55000 0.541646
0.78906 -0.55000 0.476263
0.79688 -0.55000 0.361757
0.80469 -0.55000 0.203141
0.81250 -0.55000 0.112255
0.82031 -0.55000 0.0466165
0.82812 -0.55000 0.0150925
0.83594 -0.55000 0.00570071
0.84375 -0.55000 0.00185014
0.85156 -0.55000 0
0.85938 -0.55000 0
0.86719 -0.55000 0
0.87500 -0.55000 0
0.88281 -0.55000 0
0.89062 -0.55000 0
0.89844 -0.55000 0
0.90625 -0.55000 0
0.91406 -0.55000 0
0.92188 -0.55000 0
0.92969 -0.55000 0
0.93750 -0.55000 0
0.94531 -0.55000 0
0.95312 -0.55000 0
0.96094 -0.55000 0
0.96875 -0.55000 0
0.97656 -0.55000 0
0.98438 -0.55000 0
0.99219 -0.55000 0
1.00000 -0.55000 0
0.00000 -0.52500 0
0.00781 -0.52500 0
0.01562 -0.52500 0
0.02344 -0.52500 0
0.03125 -0.52500 0
0.03906 -0.52500 0
0.04688 -0.52500 0
0.05469 -0.52500 0
0.06250 -0.52500 0
0.07031 -0.52500 0.000672043
0.07812 -0.52500 0.000670241
0.08594 -0.52500 0.00133601
0.09375 -0.52500 0.00267917
0.10156 -0.52500 0.00399202
0.10938 -0.52500 0.00397614
0.11719 -0.52500 0.00196721
0.12500 -0.52500 0.00782779
0.13281 -0.52500 0.0137076
0.14062 -0.52500 0.0196592
0.14844 -0.52500 0.0386126
0.15625 -0.52500 0.0549379
0.16406 -0.52500 0.0982433
0.17188 -0.52500 0.147786
0.17969 -0.52500 0.250329
0.18750 -0.52500 0.381949
0.19531 -0.52500 0.524215
0.20312 -0.52500 0.634578
0.21094 -0.52500 0.648172
0.21875 -0.52500 0.607446
0.22656 -0.52500 0.497061
0.23438 -0.52500 0.345801
0.24219 -0.52500 0.203032
0.25000 -0.52500 0.105782
0.25781 -0.52500 0.0461437
0.26562 -0.52500 0.01858
0.27344 -0.52500 0.00934579
0.28125 -0.52500 0.0026738
0.28906 -0.52500 0.000676133
0.29688 -0.52500 0
0.30469 -0.52500 0
0.31250 -0.52500 0
0.32031 -0.52500 0
0.32812 -0.52500 0
0.33594 -0.52500 0
0.34375 -0.52500 0
0.35156 -0.52500 0
0.35938 -0.52500 0
0.36719 -0.52500 0
0.37500 -0.52500 0
0.38281 -0.52500 0
0.39062 -0.52500 0
0.39844 -0.52500 0
0.40625 -0.52500 0
0.41406 -0.52500 0
0.42188 -0.52500 0
0.42969 -0.52500 0
0.43750 -0.52500 0
0.44531 -0.52500 0
0.45312 -0.52500 0
0.46094 -0.52500 0
0.46875 -0.52500 0
0.47656 -0.52500 0
0.48438 -0.52500 0
0.49219 -0.52500 0
0.50000 -0.52500 0
0.50781 -0.52500 0
0.51562 -0.52500 0
0.52344 -0.52500 0
0.53125 -0.52500 0
0.53906 -0.52500 0
0.54688 -0.52500 0
0.55469 -0.52500 0
0.56250 -0.52500 0
0.57031 -0.52500 0
0.57812 -0.52500 0
0.58594 -0.52500 0
0.59375 -0.52500 0
0.60156 -0.52500 0
0.60938 -0.52500 0
0.61719 -0.52500 0
0.62500 -0.52500 0
0.63281 -0.52500 0
0.64062 -0.52500 0
0.64844 -0.52500 0
0.65625 -0.52500 0
0.66406 -0.52500 0
0.67188 -0.52500 0
0.67969 -0.52500 0.000447427
0.68750 -0.52500 0.000896861
0.69531 -0.52500 0.00315742
0.70312 -0.52500 0.00722348
0.71094 -0.52500 0.0221719
0.71875 -0.52500 0.0429224
0.72656 -0.52500 0.0923788
0.73438 -0.52500 0.176662
0.74219 -0.52500 0.287523
0.75000 -0.52500 0.411264
0.75781 -0.52500 0.493513
0.76562 -0.52500 0.526751
0.77344 -0.52500 0.475345
0.78125 -0.52500 0.370075
0.78906 -0.52500 0.236856
0.79688 -0.52500 0.121964
0.80469 -0.52500 0.0680628
0.81250 -0.52500 0.023172
0.82031 -0.52500 0.00701754
0.82812 -0.52500 0.00389484
0.83594 -0.52500 0.000475059
0.84375 -0.52500 0
0.85156 -0.52500 0
0.85938 -0.52500 0
0.86719 -0.52500 0
0.87500 -0.52500 0
0.88281 -0.52500 0
0.89062 -0.52500 0
0.89844 -0.52500 0
0.90625 -0.52500 0
0.91406 -0.52500 0
0.92188 -0.52500 0
0.92969 -0.52500 0
0.93750 -0.52500 0
0.94531 -0.52500 0
0.95312 -0.52500 0
0.96094 -0.52500 0
0.96875 -0.52500 0
0.97656 -0.52500 0
0.98438 -0.52500 0
0.99219 -0.52500 0
1.00000 -0.52500 0
0.00000 -0.50000 0
0.00781 -0.50000 0
0.01562 -0.50000 0
0.02344 -0.50000 0
0.03125 -0.50000 0
0.03906 -0.50000 0
0.04688 -0.50000 0
0.05469 -0.50000 0
0.06250 -0.50000 0
0.07031 -0.50000 0
0.07812 -0.50000 0
0.08594 -0.50000 0.000668003
0.09375 -0.50000 0.000669792
0.10156 -0.50000 0.00199601
0.10938 -0.50000 0.00331345
0.11719 -0.50000 0.0052459
0.12500 -0.50000 0.00326158
0.13281 -0.50000 0.00326371
0.14062 -0.50000 0.00982962
0.14844 -0.50000 0.0183246
0.15625 -0.50000 0.0274689
0.16406 -0.50000 0.0390371
0.17188 -0.50000 0.0703125
0.17969 -0.50000 0.102497
0.18750 -0.50000 0.166776
0.19531 -0.50000 0.272251
0.20312 -0.50000 0.408644
0.21094 -0.50000 0.554178
0.21875 -0.50000 0.627694
0.22656 -0.50000 0.640758
0.23438 -0.50000 0.583333
0.24219 -0.50000 0.454845
0.25000 -0.50000 0.31866
0.25781 -0.50000 0.162821
0.26562 -0.50000 0.0869277
0.27344 -0.50000 0.040721
0.28125 -0.50000 0.0147059
0.28906 -0.50000 0.00608519
0.29688 -0.50000 0.00201884
0.30469 -0.50000 0
0.31250 -0.50000 0
0.32031 -0.50000 0
0.32812 -0.50000 0
0.33594 -0.50000 0
0.34375 -0.50000 0
0.35156 -0.50000 0
0.35938 -0.50000 0
0.36719 -0.50000 0
0.37500 -0.50000 0
0.38281 -0.50000 0
0.39062 -0.50000 0
0.39844 -0.50000 0
0.40625 -0.50000 0
0.41406 -0.50000 0
0.42188 -0.50000 0
0.42969 -0.50000 0
0.43750 -0.50000 0
0.44531 -0.50000 0
0.45312 -0.50000 0
0.46094 -0.50000 0
0.46875 -0.50000 0
0.47656 -0.50000 0
0.48438 -0.50000 0
0.49219 -0.50000 0
0.50000 -0.50000 0
0.50781 -0.50000 0
0.51562 -0.50000 0
0.52344 -0.50000 0
0.53125 -0.50000 0
0.53906 -0.50000 0
0.54688 -0.50000 0
0.55469 -0.50000 0
0.56250 -0.50000 0
0.57031 -0.50000 0
0.57812 -0.50000 0
0.58594 -0.50000 0
0.59375 -0.50000 0
0.60156 -0.50000 0
0.60938 -0.50000 0
0.61719 -0.50000 0
0.62500 -0.50000 0
0.63281 -0.50000 0
0.64062 -0.50000 0
0.64844 -0.50000 0
0.65625 -0.50000 0
0.66406 -0.50000 0.000445633
0.67188 -0.50000 0.00134288
0.67969 -0.50000 0.00357942
0.68750 -0.50000 0.00896861
0.69531 -0.50000 0.0166892
0.70312 -0.50000 0.0343115
0.71094 -0.50000 0.0701357
0.71875 -0.50000 0.146575
0.72656 -0.50000 0.247575
0.73438 -0.50000 0.356113
0.74219 -0.50000 0.459193
0.75000 -0.50000 0.495977
0.75781 -0.50000 0.485824
0.76562 -0.50000 0.388132
0.77344 -0.50000 0.269231
0.78125 -0.50000 0.156608
0.78906 -0.50000 0.086779
0.79688 -0.50000 0.0372093
0.80469 -0.50000 0.0125654
0.81250 -0.50000 0.00360453
0.82031 -0.50000 0.00300752
0.82812 -0.50000 0
0.83594 -0.50000 0
0.84375 -0.50000 0
0.85156 -0.50000 0
0.85938 -0.50000 0
0.86719 -0.50000 0
0.87500 -0.50000 0
0.88281 -0.50000 0
0.89062 -0.50000 0
0.89844 -0.50000 0
0.90625 -0.50000 0
0.91406 -0.50000 0
0.92188 -0.50000 0
0.92969 -0.50000 0
0.93750 -0.50000 0
0.94531 -0.50000 0
0.95312 -0.50000 0
0.96094 -0.50000 0
0.96875 -0.50000 0
0.97656 -0.50000 0
0.98438 -0.50000 0
0.99219 -0.50000 0
1.00000 -0.50000 0
0.00000 -0.47500 0
0.00781 -0.47500 0
0.01562 -0.47500 0
0.02344 -0.47500 0
0.03125 -0.47500 0
0.03906 -0.47500 0
0.04688 -0.47500 0
0.05469 -0.47500 0
0.06250 -0.47500 0
0.07031 -0.47500 0
0.07812 -0.47500 0
0.08594 -0.47500 0
0.09375 -0.47500 0
0.10156 -0.47500 0
0.10938 -0.47500 0.000662691
0.11719 -0.47500 0.00131148
0.12500 -0.47500 0.00326158
0.13281 -0.47500 0.00326371
0.14062 -0.47500 0.00262123
0.14844 -0.47500 0.0039267
0.15625 -0.47500 0.0117724
0.16406 -0.47500 0.0169161
0.17188 -0.47500 0.0279948
0.17969 -0.47500 0.0486202
0.18750 -0.47500 0.0699804
0.19531 -0.47500 0.113874
0.20312 -0.47500 0.18664
0.21094 -0.47500 0.285901
0.21875 -0.47500 0.4226
0.22656 -0.47500 0.517962
0.23438 -0.47500 0.552493
0.24219 -0.47500 0.56559
0.25000 -0.47500 0.443495
0.25781 -0.47500 0.36058
0.26562 -0.47500 0.230922
0.27344 -0.47500 0.120828
0.28125 -0.47500 0.0614973
0.28906 -0.47500 0.0263692
0.29688 -0.47500 0.0114401
0.30469 -0.47500 0.00594059
0.31250 -0.47500 0.00195822
0.32031 -0.47500 0
0.32812 -0.47500 0
0.33594 -0.47500 0
0.34375 -0.47500 0
0.35156 -0.47500 0
0.35938 -0.47500 0
0.36719 -0.47500 0
0.37500 -0.47500 0
0.38281 -0.47500 0
0.39062 -0.47500 0
0.39844 -0.47500 0
0.40625 -0.47500 0
0.41406 -0.47500 0
0.42188 -0.47500 0
0.42969 -0.47500 0
0.43750 -0.47500 0
0.44531 -0.47500 0
0.45312 -0.47500 0
0.46094 -0.47500 0
0.46875 -0.47500 0
0.47656 -0.47500 0
0.48438 -0.47500 0
0.49219 -0.47500 0
0.50000 -0.47500 0
0.50781 -0.47500 0
0.51562 -0.47500 0
0.52344 -0.47500 0
0.53125 -0.47500 0
0.53906 -0.47500 0
0.54688 -0.47500 0
0.55469 -0.47500 0
0.56250 -0.47500 0
0.57031 -0.47500 0
0.57812 -0.47500 0
0.58594 -0.47500 0
0.59375 -0.47500 0
0.60156 -0.47500 0
0.60938 -0.47500 0
0.61719 -0.47500 0
0.62500 -0.47500 0
0.63281 -0.47500 0
0.64062 -0.47500 0
0.64844 -0.47500 0.000443853
0.65625 -0.47500 0.000445831
0.66406 -0.47500 0.00178253
0.67188 -0.47500 0.0049239
0.67969 -0.47500 0.0107383
0.68750 -0.47500 0.0210762
0.69531 -0.47500 0.045106
0.70312 -0.47500 0.0988713
0.71094 -0.47500 0.177828
0.71875 -0.47500 0.280365
0.72656 -0.47500 0.379215
0.73438 -0.47500 0.433287
0.74219 -0.47500 0.423546
0.75000 -0.47500 0.370563
0.75781 -0.47500 0.260932
0.76562 -0.47500 0.164883
0.77344 -0.47500 0.0877712
0.78125 -0.47500 0.044389
0.78906 -0.47500 0.0204186
0.79688 -0.47500 0.00620155
0.80469 -0.47500 0.00366492
0.81250 -0.47500 0.00205973
0.82031 -0.47500 0
0.82812 -0.47500 0
0.83594 -0.47500 0
0.84375 -0.47500 0
0.85156 -0.47500 0
0.85938 -0.47500 0
0.86719 -0.47500 0
0.87500 -0.47500 0
0.88281 -0.47500 0
0.89062 -0.47500 0
0.89844 -0.47500 0
0.90625 -0.47500 0
0.91406 -0.47500 0
0.92188 -0.47500 0
0.92969 -0.47500 0
0.93750 -0.47500 0
0.94531 -0.47500 0
0.95312 -0.47500 0
0.96094 -0.47500 0
0.96875 -0.47500 0
0.97656 -0.47500 0
0.98438 -0.47500 0
0.99219 -0.47500 0
1.00000 -0.47500 0
0.00000 -0.45000 0
0.00781 -0.45000 0
0.01562 -0.45000 0
0.02344 -0.45000 0
0.03125 -0.45000 0
0.03906 -0.45000 0
0.04688 -0.45000 0
0.05469 -0.45000 0
0.06250 -0.45000 0
0.07031 -0.45000 0
0.07812 -0.45000 0
0.08594 -0.45000 0
0.09375 -0.45000 0
0.10156 -0.45000 0
0.10938 -0.45000 0
0.11719 -0.45000 0.000655738
0.12500 -0.45000 0.00130463
0.13281 -0.45000 0.00326371
0.14062 -0.45000 0.00393185
0.14844 -0.45000 0.00327225
0.15625 -0.45000 0.00261609
0.16406 -0.45000 0.00780742
0.17188 -0.45000 0.0123698
0.17969 -0.45000 0.022339
0.18750 -0.45000 0.0392413
0.19531 -0.45000 0.0615183
0.20312 -0.45000 0.0956123
0.21094 -0.45000 0.162533
0.21875 -0.45000 0.244938
0.22656 -0.45000 0.39386
0.23438 -0.45000 0.527559
0.24219 -0.45000 0.610415
0.25000 -0.45000 0.657687
0.25781 -0.45000 0.591299
0.26562 -0.45000 0.467817
0.27344 -0.45000 0.346462
0.28125 -0.45000 0.21123
0.28906 -0.45000 0.112238
0.29688 -0.45000 0.051144
0.30469 -0.45000 0.0211221
0.31250 -0.45000 0.00913838
0.32031 -0.45000 0.00384615
0.32812 -0.45000 0
0.33594 -0.45000 0
0.34375 -0.45000 0
0.35156 -0.45000 0
0.35938 -0.45000 0
0.36719 -0.45000 0
0.37500 -0.45000 0
0.38281 -0.45000 0
0.39062 -0.45000 0
0.39844 -0.45000 0
0.40625 -0.45000 0
0.41406 -0.45000 0
0.42188 -0.45000 0
0.42969 -0.45000 0
0.43750 -0.45000 0
0.44531 -0.45000 0
0.45312 -0.45000 0
0.46094 -0.45000 0
0.46875 -0.45000 0
0.47656 -0.45000 0
0.48438 -0.45000 0
0.49219 -0.45000 0
0.50000 -0.45000 0
0.50781 -0.45000 0
0.51562 -0.45000 0
0.52344 -0.45000 0
0.53125 -0.45000 0
0.53906 -0.45000 0
0.54688 -0.45000 0
0.55469 -0.45000 0
0.56250 -0.45000 0
0.57031 -0.45000 0
0.57812 -0.45000 0
0.58594 -0.45000 0
0.59375 -0.45000 0
0.60156 -0.45000 0
0.60938 -0.45000 0
0.61719 -0.45000 0
0.62500 -0.45000 0
0.63281 -0.45000 0
0.64062 -0.45000 0.000883392
0.64844 -0.45000 0.00177541
0.65625 -0.45000 0.00445831
0.66406 -0.45000 0.00891266
0.67188 -0.45000 0.0174575
0.67969 -0.45000 0.0402685
0.68750 -0.45000 0.0878924
0.69531 -0.45000 0.167343
0.70312 -0.45000 0.278104
0.71094 -0.45000 0.39819
0.71875 -0.45000 0.450685
0.72656 -0.45000 0.472517
0.73438 -0.45000 0.44119
0.74219 -0.45000 0.341932
0.75000 -0.45000 0.224326
0.75781 -0.45000 0.137434
0.76562 -0.45000 0.0749027
0.77344 -0.45000 0.0350099
0.78125 -0.45000 0.0129676
0.78906 -0.45000 0.00408372
0.79688 -0.45000 0.00413437
0.80469 -0.45000 0.00157068
0.81250 -0.45000 0
0.82031 -0.45000 0
0.82812 -0.45000 0
0.83594 -0.45000 0
0.84375 -0.45000 0
0.85156 -0.45000 0
0.85938 -0.45000 0
0.86719 -0.45000 0
0.87500 -0.45000 0
0.88281 -0.45000 0
0.89062 -0.45000 0
0.89844 -0.45000 0
0.90625 -0.45000 0
0.91406 -0.45000 0
0.92188 -0.45000 0
0.92969 -0.45000 0
0.93750 -0.45000 0
0.94531 -0.45000 0
0.95312 -0.45000 0
0.96094 -0.45000 0
0.96875 -0.45000 0
0.97656 -0.45000 0
0.98438 -0.45000 0
0.99219 -0.45000 0
1.00000 -0.45000 0
0.00000 -0.42500 0
0.00781 -0.42500 0
0.01562 -0.42500 0
0.02344 -0.42500 0
0.03125 -0.42500 0
0.03906 -0.42500 0
0.04688 -0.42500 0
0.05469 -0.42500 0
0.06250 -0.42500 0
0.07031 -0.42500 0
0.07812 -0.42500 0
0.08594 -0.42500 0
0.09375 -0.42500 0
0.10156 -0.42500 0
0.10938 -0.42500 0
0.11719 -0.42500 0
0.12500 -0.42500 0
0.13281 -0.42500 0.000652742
0.14062 -0.42500 0.00196592
0.14844 -0.42500 0.00327225
0.15625 -0.42500 0.00392413
0.16406 -0.42500 0.00260247
0.17188 -0.42500 0.00455729
0.17969 -0.42500 0.00854139
0.18750 -0.42500 0.0183126
0.19531 -0.42500 0.026178
0.20312 -0.42500 0.048461
0.21094 -0.42500 0.0802872
0.21875 -0.42500 0.118223
0.22656 -0.42500 0.181581
0.23438 -0.42500 0.294619
0.24219 -0.42500 0.447594
0.25000 -0.42500 0.562418
0.25781 -0.42500 0.645353
0.26562 -0.42500 0.646317
0.27344 -0.42500 0.556742
0.28125 -0.42500 0.431818
0.28906 -0.42500 0.31643
0.29688 -0.42500 0.185061
0.30469 -0.42500 0.0963696
0.31250 -0.42500 0.037859
0.32031 -0.42500 0.0128205
0.32812 -0.42500 0.00564617
0.33594 -0.42500 0.00123993
0.34375 -0.42500 0
0.35156 -0.42500 0
0.35938 -0.42500 0
0.36719 -0.42500 0
0.37500 -0.42500 0
0.38281 -0.42500 0
0.39062 -0.42500 0
0.39844 -0.42500 0
0.40625 -0.42500 0
0.41406 -0.42500 0
0.42188 -0.42500 0
0.42969 -0.42500 0
0.43750 -0.42500 0
0.44531 -0.42500 0
0.45312 -0.42500 0
0.46094 -0.42500 0
0.46875 -0.42500 0
0.47656 -0.42500 0
0.48438 -0.42500 0
0.49219 -0.42500 0
0.50000 -0.42500 0
0.50781 -0.42500 0
0.51562 -0.42500 0
0.52344 -0.42500 0
0.53125 -0.42500 0
0.53906 -0.42500 0
0.54688 -0.42500 0
0.55469 -0.42500 0
0.56250 -0.42500 0
0.57031 -0.42500 0
0.57812 -0.42500 0
0.58594 -0.42500 0
0.59375 -0.42500 0
0.60156 -0.42500 0
0.60938 -0.42500 0
0.61719 -0.42500 0.000439174
0.62500 -0.42500 0.000439754
0.63281 -0.42500 0.000883392
0.64062 -0.42500 0.00265018
0.64844 -0.42500 0.00710164
0.65625 -0.42500 0.0169416
0.66406 -0.42500 0.0369875
0.67188 -0.42500 0.0814682
0.67969 -0.42500 0.14094
0.68750 -0.42500 0.246637
0.69531 -0.42500 0.356788
0.70312 -0.42500 0.4307
0.71094 -0.42500 0.433937
0.71875 -0.42500 0.439269
0.72656 -0.42500 0.358891
0.73438 -0.42500 0.248257
0.74219 -0.42500 0.159006
0.75000 -0.42500 0.0866067
0.75781 -0.42500 0.0394041
0.76562 -0.42500 0.0189689
0.77344 -0.42500 0.00739645
0.78125 -0.42500 0.00399002
0.78906 -0.42500 0.00255232
0.79688 -0.42500 0.000516796
0.80469 -0.42500 0
0.81250 -0.42500 0
0.82031 -0.42500 0
0.82812 -0.42500 0
0.83594 -0.42500 0
0.84375 -0.42500 0
0.85156 -0.42500 0
0.85938 -0.42500 0
0.86719 -0.42500 0
0.87500 -0.42500 0
0.88281 -0.42500 0
0.89062 -0.42500 0
0.89844 -0.42500 0
0.90625 -0.42500 0
0.91406 -0.42500 0
0.92188 -0.42500 0
0.92969 -0.42500 0
0.93750 -0.42500 0
0.94531 -0.42500 0
0.95312 -0.42500 0
0.96094 -0.42500 0
0.96875 -0.42500 0
0.97656 -0.42500 0
0.98438 -0.42500 0
0.99219 -0.42500 0
1.00000 -0.42500 0
0.00000 -0.40000 0
0.00781 -0.40000 0
0.01562 -0.40000 0
0.02344 -0.40000 0
0.03125 -0.40000 0
0.03906 -0.40000 0
0.04688 -0.40000 0
0.05469 -0.40000 0
0.06250 -0.40000 0
0.07031 -0.40000 0
0.07812 -0.40000 0
0.08594 -0.40000 0
0.09375 -0.40000 0
0.10156 -0.40000 0
0.10938 -0.40000 0
0.11719 -0.40000 0
0.12500 -0.40000 0
0.13281 -0.40000 0
0.14062 -0.40000 0
0.14844 -0.40000 0.00065445
0.15625 -0.40000 0.00130804
0.16406 -0.40000 0.00455433
0.17188 -0.40000 0.00455729
0.17969 -0.40000 0.00328515
0.18750 -0.40000 0.00392413
0.19531 -0.40000 0.0111257
0.20312 -0.40000 0.0157171
0.21094 -0.40000 0.0261097
0.21875 -0.40000 0.0542129
0.22656 -0.40000 0.0920967
0.23438 -0.40000 0.139764
0.24219 -0.40000 0.199077
0.25000 -0.40000 0.329172
0.25781 -0.40000 0.477258
0.26562 -0.40000 0.601194
0.27344 -0.40000 0.669559
0.28125 -0.40000 0.61631
0.28906 -0.40000 0.505747
0.29688 -0.40000 0.395693
0.30469 -0.40000 0.267987
0.31250 -0.40000 0.1547
0.32031 -0.40000 0.0794872
0.32812 -0.40000 0.0307403
0.33594 -0.40000 0.0123993
0.34375 -0.40000 0.00549786
0.35156 -0.40000 0.00181269
0.35938 -0.40000 0
0.36719 -0.40000 0
0.37500 -0.40000 0
0.38281 -0.40000 0
0.39062 -0.40000 0
0.39844 -0.40000 0
0.40625 -0.40000 0
0.41406 -0.40000 0
0.42188 -0.40000 0
0.42969 -0.40000 0
0.43750 -0.40000 0
0.44531 -0.40000 0
0.45312 -0.40000 0
0.46094 -0.40000 0
0.46875 -0.40000 0
0.47656 -0.40000 0
0.48438 -0.40000 0
0.49219 -0.40000 0
0.50000 -0.40000 0
0.50781 -0.40000 0
0.51562 -0.40000 0
0.52344 -0.40000 0
0.53125 -0.40000 0
0.53906 -0.40000 0
0.54688 -0.40000 0
0.55469 -0.40000 0
0.56250 -0.40000 0
0.57031 -0.40000 0
0.57812 -0.40000 0
0.58594 -0.40000 0
0.59375 -0.40000 0
0.60156 -0.40000 0
0.60938 -0.40000 0.000440141
0.61719 -0.40000 0.000878349
0.62500 -0.40000 0.00219877
0.63281 -0.40000 0.00750883
0.64062 -0.40000 0.0167845
0.64844 -0.40000 0.0337328
0.65625 -0.40000 0.0624164
0.66406 -0.40000 0.119875
0.67188 -0.40000 0.213071
0.67969 -0.40000 0.330201
0.68750 -0.40000 0.40852
0.69531 -0.40000 0.447
0.70312 -0.40000 0.438826
0.71094 -0.40000 0.395475
0.71875 -0.40000 0.278995
0.72656 -0.40000 0.17321
0.73438 -0.40000 0.102743
0.74219 -0.40000 0.0520638
0.75000 -0.40000 0.0269759
0.75781 -0.40000 0.012494
0.76562 -0.40000 0.00583658
0.77344 -0.40000 0.00197239
0.78125 -0.40000 0.00149626
0.78906 -0.40000 0
0.79688 -0.40000 0
0.80469 -0.40000 0
0.81250 -0.40000 0
0.82031 -0.40000 0
0.82812 -0.40000 0
0.83594 -0.40000 0
0.84375 -0.40000 0
0.85156 -0.40000 0
0.85938 -0.40000 0
0.86719 -0.40000 0
0.87500 -0.40000 0
0.88281 -0.40000 0
0.89062 -0.40000 0
0.89844 -0.40000 0
0.90625 -0.40000 0
0.91406 -0.40000 0
0.92188 -0.40000 0
0.92969 -0.40000 0
0.93750 -0.40000 0
0.94531 -0.40000 0
0.95312 -0.40000 0
0.96094 -0.40000 0
0.96875 -0.40000 0
0.97656 -0.40000 0
0.98438 -0.40000 0
0.99219 -0.40000 0
1.00000 -0.40000 0
0.00000 -0.37500 0
0.00781 -0.37500 0
0.01562 -0.37500 0
0.02344 -0.37500 0
0.03125 -0.37500 0
0.03906 -0.37500 0
0.04688 -0.37500 0
0.05469 -0.37500 0
0.06250 -0.37500 0
0.07031 -0.37500 0
0.07812 -0.37500 0
0.08594 -0.37500 0
0.09375 -0.37500 0
0.10156 -0.37500 0
0.10938 -0.37500 0
0.11719 -0.37500 0
0.12500 -0.37500 0
0.13281 -0.37500 0
0.14062 -0.37500 0
0.14844 -0.37500 0
0.15625 -0.37500 0
0.16406 -0.37500 0
0.17188 -0.37500 0.00130208
0.17969 -0.37500 0.00394218
0.18750 -0.37500 0.00457816
0.19531 -0.37500 0.0039267
0.20312 -0.37500 0.00654879
0.21094 -0.37500 0.0110966
0.21875 -0.37500 0.0182887
0.22656 -0.37500 0.0333116
0.23438 -0.37500 0.058399
0.24219 -0.37500 0.104153
0.25000 -0.37500 0.147175
0.25781 -0.37500 0.214239
0.26562 -0.37500 0.3643
0.27344 -0.37500 0.503338
0.28125 -0.37500 0.645722
0.28906 -0.37500 0.68357
0.29688 -0.37500 0.58681
0.30469 -0.37500 0.466007
0.31250 -0.37500 0.357702
0.32031 -0.37500 0.228846
0.32812 -0.37500 0.124843
0.33594 -0.37500 0.0595164
0.34375 -0.37500 0.0244349
0.35156 -0.37500 0.00785498
0.35938 -0.37500 0.00478469
0.36719 -0.37500 0
0.37500 -0.37500 0
0.38281 -0.37500 0
0.39062 -0.37500 0
0.39844 -0.37500 0
0.40625 -0.37500 0
0.41406 -0.37500 0
0.42188 -0.37500 0
0.42969 -0.37500 0
0.43750 -0.37500 0
0.44531 -0.37500 0
0.45312 -0.37500 0
0.46094 -0.37500 0
0.46875 -0.37500 0
0.47656 -0.37500 0
0.48438 -0.37500 0
0.49219 -0.37500 0
0.50000 -0.37500 0
0.50781 -0.37500 0
0.51562 -0.37500 0
0.52344 -0.37500 0
0.53125 -0.37500 0
0.53906 -0.37500 0
0.54688 -0.37500 0
0.55469 -0.37500 0
0.56250 -0.37500 0
0.57031 -0.37500 0
0.57812 -0.37500 0
0.58594 -0.37500 0
0.59375 -0.37500 0
0.60156 -0.37500 0.000444444
0.60938 -0.37500 0.00132042
0.61719 -0.37500 0.00351339
0.62500 -0.37500 0.0123131
0.63281 -0.37500 0.0256184
0.64062 -0.37500 0.0525618
0.64844 -0.37500 0.105193
0.65625 -0.37500 0.183683
0.66406 -0.37500 0.300802
0.67188 -0.37500 0.378245
0.67969 -0.37500 0.425503
0.68750 -0.37500 0.431839
0.69531 -0.37500 0.391069
0.70312 -0.37500 0.30474
0.71094 -0.37500 0.196833
0.71875 -0.37500 0.130137
0.72656 -0.37500 0.0748268
0.73438 -0.37500 0.0316132
0.74219 -0.37500 0.0159475
0.75000 -0.37500 0.00709891
0.75781 -0.37500 0.00240269
0.76562 -0.37500 0.000486381
0.77344 -0.37500 0.00147929
0.78125 -0.37500 0.000498753
0.78906 -0.37500 0
0.79688 -0.37500 0
0.80469 -0.37500 0
0.81250 -0.37500 0
0.82031 -0.37500 0
0.82812 -0.37500 0
0.83594 -0.37500 0
0.84375 -0.37500 0
0.85156 -0.37500 0
0.85938 -0.37500 0
0.86719 -0.37500 0
0.87500 -0.37500 0
0.88281 -0.37500 0
0.89062 -0.37500 0
0.89844 -0.37500 0
0.90625 -0.37500 0
0.91406 -0.37500 0
0.92188 -0.37500 0
0.92969 -0.37500 0
0.93750 -0.37500 0
0.94531 -0.37500 0
0.95312 -0.37500 0
0.96094 -0.37500 0
0.96875 -0.37500 0
0.97656 -0.37500 0
0.98438 -0.37500 0
0.99219 -0.37500 0
1.00000 -0.37500 0
0.00000 -0.35000 0
0.00781 -0.35000 0
0.01562 -0.35000 0
0.02344 -0.35000 0
0.03125 -0.35000 0
0.03906 -0.35000 0
0.04688 -0.35000 0
0.05469 -0.35000 0
0.06250 -0.35000 0
0.07031 -0.35000 0
0.07812 -0.35000 0
0.08594 -0.35000 0
0.09375 -0.35000 0
0.10156 -0.35000 0
0.10938 -0.35000 0
0.11719 -0.35000 0
0.12500 -0.35000 0
0.13281 -0.35000 0
0.14062 -0.35000 0
0.14844 -0.35000 0
0.15625 -0.35000 0
0.16406 -0.35000 0
0.17188 -0.35000 0
0.17969 -0.35000 0
0.18750 -0.35000 0.00196207
0.19531 -0.35000 0.00458115
0.20312 -0.35000 0.00458415
0.21094 -0.35000 0.00456919
0.21875 -0.35000 0.00653168
0.22656 -0.35000 0.00849118
0.23438 -0.35000 0.019685
0.24219 -0.35000 0.036915
0.25000 -0.35000 0.0722733
0.25781 -0.35000 0.126566
0.26562 -0.35000 0.181818
0.27344 -0.35000 0.273698
0.28125 -0.35000 0.403075
0.28906 -0.35000 0.560514
0.29688 -0.35000 0.684388
0.30469 -0.35000 0.644884
0.31250 -0.35000 0.54765
0.32031 -0.35000 0.426923
0.32812 -0.35000 0.318695
0.33594 -0.35000 0.199628
0.34375 -0.35000 0.101405
0.35156 -0.35000 0.0507553
0.35938 -0.35000 0.0185407
0.36719 -0.35000 0.00940623
0.37500 -0.35000 0.00230814
0.38281 -0.35000 0
0.39062 -0.35000 0
0.39844 -0.35000 0
0.40625 -0.35000 0
0.41406 -0.35000 0
0.42188 -0.35000 0
0.42969 -0.35000 0
0.43750 -0.35000 0
0.44531 -0.35000 0
0.45312 -0.35000 0
0.46094 -0.35000 0
0.46875 -0.35000 0
0.47656 -0.35000 0
0.48438 -0.35000 0
0.49219 -0.35000 0
0.50000 -0.35000 0
0.50781 -0.35000 0
0.51562 -0.35000 0
0.52344 -0.35000 0
0.53125 -0.35000 0
0.53906 -0.35000 0
0.54688 -0.35000 0
0.55469 -0.35000 0
0.56250 -0.35000 0
0.57031 -0.35000 0
0.57812 -0.35000 0.00045045
0.58594 -0.35000 0.000443066
0.59375 -0.35000 0.00133571
0.60156 -0.35000 0.00444444
0.60938 -0.35000 0.0127641
0.61719 -0.35000 0.0267896
0.62500 -0.35000 0.0492524
0.63281 -0.35000 0.0905477
0.64062 -0.35000 0.159011
0.64844 -0.35000 0.257878
0.65625 -0.35000 0.35934
0.66406 -0.35000 0.414884
0.67188 -0.35000 0.444494
0.67969 -0.35000 0.412975
0.68750 -0.35000 0.343946
0.69531 -0.35000 0.239062
0.70312 -0.35000 0.141309
0.71094 -0.35000 0.0823529
0.71875 -0.35000 0.0388128
0.72656 -0.35000 0.0193995
0.73438 -0.35000 0.0102278
0.74219 -0.35000 0.00469043
0.75000 -0.35000 0.000473261
0.75781 -0.35000 0.000961076
0.76562 -0.35000 0.00145914
0.77344 -0.35000 0
0.78125 -0.35000 0
0.78906 -0.35000 0
0.79688 -0.35000 0
0.80469 -0.35000 0
0.81250 -0.35000 0
0.82031 -0.35000 0
0.82812 -0.35000 0
0.83594 -0.35000 0
0.84375 -0.35000 0
0.85156 -0.35000 0
0.85938 -0.35000 0
0.86719 -0.35000 0
0.87500 -0.35000 0
0.88281 -0.35000 0
0.89062 -0.35000 0
0.89844 -0.35000 0
0.90625 -0.35000 0
0.91406 -0.35000 0
0.92188 -0.35000 0
0.92969 -0.35000 0
0.93750 -0.35000 0
0.94531 -0.35000 0
0.95312 -0.35000 0
0.96094 -0.35000 0
0.96875 -0.35000 0
0.97656 -0.35000 0
0.98438 -0.35000 0
0.99219 -0.35000 0
1.00000 -0.35000 0
0.00000 -0.32500 0
0.00781 -0.32500 0
0.01562 -0.32500 0
0.02344 -0.32500 0
0.03125 -0.32500 0
0.03906 -0.32500 0
0.04688 -0.32500 0
0.05469 -0.32500 0
0.06250 -0.32500 0
0.07031 -0.32500 0
0.07812 -0.32500 0
0.08594 -0.32500 0
0.09375 -0.32500 0
0.10156 -0.32500 0
0.10938 -0.32500 0
0.11719 -0.32500 0
0.12500 -0.32500 0
0.13281 -0.32500 0
0.14062 -0.32500 0
0.14844 -0.32500 0
0.15625 -0.32500 0
0.16406 -0.32500 0
0.17188 -0.32500 0
0.17969 -0.32500 0
0.18750 -0.32500 0
0.19531 -0.32500 0
0.20312 -0.32500 0.00130976
0.21094 -0.32500 0.00195822
0.21875 -0.32500 0.00326584
0.22656 -0.32500 0.00457218
0.23438 -0.32500 0.00721785
0.24219 -0.32500 0.00659196
0.25000 -0.32500 0.0197109
0.25781 -0.32500 0.0421885
0.26562 -0.32500 0.0723291
0.27344 -0.32500 0.12016
0.28125 -0.32500 0.186497
0.28906 -0.32500 0.278567
0.29688 -0.32500 0.39502
0.30469 -0.32500 0.537954
0.31250 -0.32500 0.575718
0.32031 -0.32500 0.546795
0.32812 -0.32500 0.429737
0.33594 -0.32500 0.323001
0.34375 -0.32500 0.234575
0.35156 -0.32500 0.140181
0.35938 -0.32500 0.0759569
0.36719 -0.32500 0.0340976
0.37500 -0.32500 0.0144259
0.38281 -0.32500 0.00453515
0.39062 -0.32500 0.00167879
0.39844 -0.32500 0
0.40625 -0.32500 0
0.41406 -0.32500 0
0.42188 -0.32500 0
0.42969 -0.32500 0
0.43750 -0.32500 0
0.44531 -0.32500 0
0.45312 -0.32500 0
0.46094 -0.32500 0
0.46875 -0.32500 0
0.47656 -0.32500 0
0.48438 -0.32500 0
0.49219 -0.32500 0
0.50000 -0.32500 0
0.50781 -0.32500 0
0.51562 -0.32500 0
0.52344 -0.32500 0
0.53125 -0.32500 0
0.53906 -0.32500 0
0.54688 -0.32500 0
0.55469 -0.32500 0
0.56250 -0.32500 0.000457038
0.57031 -0.32500 0.00135993
0.57812 -0.32500 0.000900901
0.58594 -0.32500 0.00221533
0.59375 -0.32500 0.00667854
0.60156 -0.32500 0.0186667
0.60938 -0.32500 0.0356514
0.61719 -0.32500 0.0606061
0.62500 -0.32500 0.119613
0.63281 -0.32500 0.196555
0.64062 -0.32500 0.280919
0.64844 -0.32500 0.341323
0.65625 -0.32500 0.385198
0.66406 -0.32500 0.371212
0.67188 -0.32500 0.326321
0.67969 -0.32500 0.235347
0.68750 -0.32500 0.140807
0.69531 -0.32500 0.0911141
0.70312 -0.32500 0.0528217
0.71094 -0.32500 0.0248869
0.71875 -0.32500 0.0105023
0.72656 -0.32500 0.00554273
0.73438 -0.32500 0.0023245
0.74219 -0.32500 0
0.75000 -0.32500 0.00141978
0.75781 -0.32500 0.000961076
0.76562 -0.32500 0
0.77344 -0.32500 0
0.78125 -0.32500 0
0.78906 -0.32500 0
0.79688 -0.32500 0
0.80469 -0.32500 0
0.81250 -0.32500 0
0.82031 -0.32500 0
0.82812 -0.32500 0
0.83594 -0.32500 0
0.84375 -0.32500 0
0.85156 -0.32500 0
0.85938 -0.32500 0
0.86719 -0.32500 0
0.87500 -0.32500 0
0.88281 -0.32500 0
0.89062 -0.32500 0
0.89844 -0.32500 0
0.90625 -0.32500 0
0.91406 -0.32500 0
0.92188 -0.32500 0
0.92969 -0.32500 0
0.93750 -0.32500 0
0.94531 -0.32500 0
0.95312 -0.32500 0
0.96094 -0.32500 0
0.96875 -0.32500 0
0.97656 -0.32500 0
0.98438 -0.32500 0
0.99219 -0.32500 0
1.00000 -0.32500 0
0.00000 -0.30000 0
0.00781 -0.30000 0
0.01562 -0.30000 0
0.02344 -0.30000 0
0.03125 -0.30000 0
0.03906 -0.30000 0
0.04688 -0.30000 0
0.05469 -0.30000 0
0.06250 -0.30000 0
0.07031 -0.30000 0
0.07812 -0.30000 0
0.08594 -0.30000 0
0.09375 -0.30000 0
0.10156 -0.30000 0
0.10938 -0.30000 0
0.11719 -0.30000 0
0.12500 -0.30000 0
0.13281 -0.30000 0
0.14062 -0.30000 0
0.14844 -0.30000 0
0.15625 -0.30000 0
0.16406 -0.30000 0
0.17188 -0.30000 0
0.17969 -0.30000 0
0.18750 -0.30000 0
0.19531 -0.30000 0
0.20312 -0.30000 0
0.21094 -0.30000 0.00130548
0.21875 -0.30000 0.0019595
0.22656 -0.30000 0.00391901
0.23438 -0.30000 0.00590551
0.24219 -0.30000 0.00856955
0.25000 -0.30000 0.00854139
0.25781 -0.30000 0.0151615
0.26562 -0.30000 0.0318514
0.27344 -0.30000 0.0720961
0.28125 -0.30000 0.105615
0.28906 -0.30000 0.171738
0.29688 -0.30000 0.254374
0.30469 -0.30000 0.353795
0.31250 -0.30000 0.506527
0.32031 -0.30000 0.592949
0.32812 -0.30000 0.616688
0.33594 -0.30000 0.567886
0.34375 -0.30000 0.439829
0.35156 -0.30000 0.303323
0.35938 -0.30000 0.214115
0.36719 -0.30000 0.121693
0.37500 -0.30000 0.0640508
0.38281 -0.30000 0.0249433
0.39062 -0.30000 0.00951315
0.39844 -0.30000 0.00276702
0.40625 -0.30000 0.0010917
0.41406 -0.30000 0
0.42188 -0.30000 0
0.42969 -0.30000 0
0.43750 -0.30000 0
0.44531 -0.30000 0
0.45312 -0.30000 0
0.46094 -0.30000 0
0.46875 -0.30000 0
0.47656 -0.30000 0
0.48438 -0.30000 0
0.49219 -0.30000 0
0.50000 -0.30000 0
0.50781 -0.30000 0
0.51562 -0.30000 0
0.52344 -0.30000 0
0.53125 -0.30000 0
0.53906 -0.30000 0
0.54688 -0.30000 0.000464253
0.55469 -0.30000 0.000461255
0.56250 -0.30000 0.000914077
0.57031 -0.30000 0.000906618
0.57812 -0.30000 0.0036036
0.58594 -0.30000 0.0177226
0.59375 -0.30000 0.0338379
0.60156 -0.30000 0.0617778
0.60938 -0.30000 0.107394
0.61719 -0.30000 0.188406
0.62500 -0.30000 0.28496
0.63281 -0.30000 0.363516
0.64062 -0.30000 0.411219
0.64844 -0.30000 0.440746
0.65625 -0.30000 0.390548
0.66406 -0.30000 0.307487
0.67188 -0.30000 0.197851
0.67969 -0.30000 0.125727
0.68750 -0.30000 0.0757848
0.69531 -0.30000 0.037889
0.70312 -0.30000 0.0153499
0.71094 -0.30000 0.00723982
0.71875 -0.30000 0.00365297
0.72656 -0.30000 0.000461894
0.73438 -0.30000 0.0013947
0.74219 -0.30000 0.00187617
0.75000 -0.30000 0.000473261
0.75781 -0.30000 0
0.76562 -0.30000 0
0.77344 -0.30000 0
0.78125 -0.30000 0
0.78906 -0.30000 0
0.79688 -0.30000 0
0.80469 -0.30000 0
0.81250 -0.30000 0
0.82031 -0.30000 0
0.82812 -0.30000 0
0.83594 -0.30000 0
0.84375 -0.30000 0
0.85156 -0.30000 0
0.85938 -0.30000 0
0.86719 -0.30000 0
0.87500 -0.30000 0
0.88281 -0.30000 0
0.89062 -0.30000 0
0.89844 -0.30000 0
0.90625 -0.30000 0
0.91406 -0.30000 0
0.92188 -0.30000 0
0.92969 -0.30000 0
0.93750 -0.30000 0
0.94531 -0.30000 0
0.95312 -0.30000 0
0.96094 -0.30000 0
0.96875 -0.30000 0
0.97656 -0.30000 0
0.98438 -0.30000 0
0.99219 -0.30000 0
1.00000 -0.30000 0
0.00000 -0.27500 0
0.00781 -0.27500 0
0.01562 -0.27500 0
0.02344 -0.27500 0
0.03125 -0.27500 0
0.03906 -0.27500 0
0.04688 -0.27500 0
0.05469 -0.27500 0
0.06250 -0.27500 0
0.07031 -0.27500 0
0.07812 -0.27500 0
0.08594 -0.27500 0
0.09375 -0.27500 0
0.10156 -0.27500 0
0.10938 -0.27500 0
0.11719 -0.27500 0
0.12500 -0.27500 0
0.13281 -0.27500 0
0.14062 -0.27500 0
0.14844 -0.27500 0
0.15625 -0.27500 0
0.16406 -0.27500 0
0.17188 -0.27500 0
0.17969 -0.27500 0
0.18750 -0.27500 0
0.19531 -0.27500 0
0.20312 -0.27500 0
0.21094 -0.27500 0
0.21875 -0.27500 0.000653168
0.22656 -0.27500 0.000653168
0.23438 -0.27500 0.000656168
0.24219 -0.27500 0.00329598
0.25000 -0.27500 0.0065703
0.25781 -0.27500 0.00659196
0.26562 -0.27500 0.00729927
0.27344 -0.27500 0.0146862
0.28125 -0.27500 0.0434492
0.28906 -0.27500 0.0757268
0.29688 -0.27500 0.126514
0.30469 -0.27500 0.192739
0.31250 -0.27500 0.278068
0.32031 -0.27500 0.391667
0.32812 -0.27500 0.527604
0.33594 -0.27500 0.581525
0.34375 -0.27500 0.599878
0.35156 -0.27500 0.538369
0.35938 -0.27500 0.398325
0.36719 -0.27500 0.287478
0.37500 -0.27500 0.174264
0.38281 -0.27500 0.106009
0.39062 -0.27500 0.0526021
0.39844 -0.27500 0.0215827
0.40625 -0.27500 0.00600437
0.41406 -0.27500 0.00269251
0.42188 -0.27500 0.000533618
0.42969 -0.27500 0
0.43750 -0.27500 0
0.44531 -0.27500 0
0.45312 -0.27500 0
0.46094 -0.27500 0
0.46875 -0.27500 0
0.47656 -0.27500 0
0.48438 -0.27500 0
0.49219 -0.27500 0
0.50000 -0.27500 0
0.50781 -0.27500 0
0.51562 -0.27500 0
0.52344 -0.27500 0
0.53125 -0.27500 0
0.53906 -0.27500 0.000464468
0.54688 -0.27500 0.000464253
0.55469 -0.27500 0.00138376
0.56250 -0.27500 0.00365631
0.57031 -0.27500 0.0140526
0.57812 -0.27500 0.027027
0.58594 -0.27500 0.0451927
0.59375 -0.27500 0.0975067
0.60156 -0.27500 0.160889
0.60938 -0.27500 0.255282
0.61719 -0.27500 0.346069
0.62500 -0.27500 0.386544
0.63281 -0.27500 0.427562
0.64062 -0.27500 0.403269
0.64844 -0.27500 0.311141
0.65625 -0.27500 0.232278
0.66406 -0.27500 0.139929
0.67188 -0.27500 0.0899731
0.67969 -0.27500 0.049217
0.68750 -0.27500 0.0237668
0.69531 -0.27500 0.0090212
0.70312 -0.27500 0.00541761
0.71094 -0.27500 0.00180995
0.71875 -0.27500 0.000913242
0.72656 -0.27500 0.00138568
0.73438 -0.27500 0.0004649
0.74219 -0.27500 0
0.75000 -0.27500 0
0.75781 -0.27500 0
0.76562 -0.27500 0
0.77344 -0.27500 0
0.78125 -0.27500 0
0.78906 -0.27500 0
0.79688 -0.27500 0
0.80469 -0.27500 0
0.81250 -0.27500 0
0.82031 -0.27500 0
0.82812 -0.27500 0
0.83594 -0.27500 0
0.84375 -0.27500 0
0.85156 -0.27500 0
0.85938 -0.27500 0
0.86719 -0.27500 0
0.87500 -0.27500 0
0.88281 -0.27500 0
0.89062 -0.27500 0
0.89844 -0.27500 0
0.90625 -0.27500 0
0.91406 -0.27500 0
0.92188 -0.27500 0
0.92969 -0.27500 0
0.93750 -0.27500 0
0.94531 -0.27500 0
0.95312 -0.27500 0
0.96094 -0.27500 0
0.96875 -0.27500 0
0.97656 -0.27500 0
0.98438 -0.27500 0
0.99219 -0.27500 0
1.00000 -0.27500 0
0.00000 -0.25000 0
0.00781 -0.25000 0
0.01562 -0.25000 0
0.02344 -0.25000 0
0.03125 -0.25000 0
0.03906 -0.25000 0
0.04688 -0.25000 0
0.05469 -0.25000 0
0.06250 -0.25000 0
0.07031 -0.25000 0
0.07812 -0.25000 0
0.08594 -0.25000 0
0.09375 -0.25000 0
0.10156 -0.25000 0
0.10938 -0.25000 0
0.11719 -0.25000 0
0.12500 -0.25000 0
0.13281 -0.25000 0
0.14062 -0.25000 0
0.14844 -0.25000 0
0.15625 -0.25000 0
0.16406 -0.25000 0
0.17188 -0.25000 0
0.17969 -0.25000 0
0.18750 -0.25000 0
0.19531 -0.25000 0
0.20312 -0.25000 0
0.21094 -0.25000 0
0.21875 -0.25000 0
0.22656 -0.25000 0
0.23438 -0.25000 0.000656168
0.24219 -0.25000 0.000659196
0.25000 -0.25000 0.00065703
0.25781 -0.25000 0.00395517
0.26562 -0.25000 0.00862641
0.27344 -0.25000 0.00667557
0.28125 -0.25000 0.0106952
0.28906 -0.25000 0.0223124
0.29688 -0.25000 0.0477793
0.30469 -0.25000 0.0831683
0.31250 -0.25000 0.129896
0.32031 -0.25000 0.212179
0.32812 -0.25000 0.297365
0.33594 -0.25000 0.416615
0.34375 -0.25000 0.505192
0.35156 -0.25000 0.569789
0.35938 -0.25000 0.558014
0.36719 -0.25000 0.488536
0.37500 -0.25000 0.369879
0.38281 -0.25000 0.234127
0.39062 -0.25000 0.13878
0.39844 -0.25000 0.089098
0.40625 -0.25000 0.0453057
0.41406 -0.25000 0.0113086
0.42188 -0.25000 0.00480256
0.42969 -0.25000 0.00158061
0.43750 -0.25000 0.000522739
0.44531 -0.25000 0
0.45312 -0.25000 0
0.46094 -0.25000 0
0.46875 -0.25000 0
0.47656 -0.25000 0
0.48438 -0.25000 0
0.49219 -0.25000 0
0.50000 -0.25000 0
0.50781 -0.25000 0
0.51562 -0.25000 0
0.52344 -0.25000 0.000473485
0.53125 -0.25000 0.000467508
0.53906 -0.25000 0.000928936
0.54688 -0.25000 0.00278552
0.55469 -0.25000 0.00968635
0.56250 -0.25000 0.0223949
0.57031 -0.25000 0.0417044
0.57812 -0.25000 0.0815315
0.58594 -0.25000 0.147098
0.59375 -0.25000 0.226625
0.60156 -0.25000 0.326222
0.60938 -0.25000 0.397447
0.61719 -0.25000 0.418533
0.62500 -0.25000 0.412929
0.63281 -0.25000 0.350707
0.64062 -0.25000 0.265459
0.64844 -0.25000 0.18198
0.65625 -0.25000 0.0994204
0.66406 -0.25000 0.0579323
0.67188 -0.25000 0.0282005
0.67969 -0.25000 0.0147651
0.68750 -0.25000 0.0058296
0.69531 -0.25000 0.00315742
0.70312 -0.25000 0.000902935
0.71094 -0.25000 0.00135747
0.71875 -0.25000 0.000913242
0.72656 -0.25000 0.000461894
0.73438 -0.25000 0
0.74219 -0.25000 0
0.75000 -0.25000 0
0.75781 -0.25000 0
0.76562 -0.25000 0
0.77344 -0.25000 0
0.78125 -0.25000 0
0.78906 -0.25000 0
0.79688 -0.25000 0
0.80469 -0.25000 0
0.81250 -0.25000 0
0.82031 -0.25000 0
0.82812 -0.25000 0
0.83594 -0.25000 0
0.84375 -0.25000 0
0.85156 -0.25000 0
0.85938 -0.25000 0
0.86719 -0.25000 0
0.87500 -0.25000 0
0.88281 -0.25000 0
0.89062 -0.25000 0
0.89844 -0.25000 0
0.90625 -0.25000 0
0.91406 -0.25000 0
0.92188 -0.25000 0
0.92969 -0.25000 0
0.93750 -0.25000 0
0.94531 -0.25000 0
0.95312 -0.25000 0
0.96094 -0.25000 0
0.96875 -0.25000 0
0.97656 -0.25000 0
0.98438 -0.25000 0
0.99219 -0.25000 0
1.00000 -0.25000 0
0.00000 -0.22500 0
0.00781 -0.22500 0
0.01562 -0.22500 0
0.02344 -0.22500 0
0.03125 -0.22500 0
0.03906 -0.22500 0
0.04688 -0.22500 0
0.05469 -0.22500 0
0.06250 -0.22500 0
0.07031 -0.22500 0
0.07812 -0.22500 0
0.08594 -0.22500 0
0.09375 -0.22500 0
0.10156 -0.22500 0
0.10938 -0.22500 0
0.11719 -0.22500 0
0.12500 -0.22500 0
0.13281 -0.22500 0
0.14062 -0.22500 0
0.14844 -0.22500 0
0.15625 -0.22500 0
0.16406 -0.22500 0
0.17188 -0.22500 0
0.17969 -0.22500 0
0.18750 -0.22500 0
0.19531 -0.22500 0
0.20312 -0.22500 0
0.21094 -0.22500 0
0.21875 -0.22500 0
0.22656 -0.22500 0
0.23438 -0.22500 0
0.24219 -0.22500 0
0.25000 -0.22500 0.00065703
0.25781 -0.22500 0.000659196
0.26562 -0.22500 0.00132714
0.27344 -0.22500 0.00400534
0.28125 -0.22500 0.00868984
0.28906 -0.22500 0.00811359
0.29688 -0.22500 0.00942127
0.30469 -0.22500 0.0237624
0.31250 -0.22500 0.0567885
0.32031 -0.22500 0.0903846
0.32812 -0.22500 0.144291
0.33594 -0.22500 0.232486
0.34375 -0.22500 0.346976
0.35156 -0.22500 0.454985
0.35938 -0.22500 0.540072
0.36719 -0.22500 0.547913
0.37500 -0.22500 0.508944
0.38281 -0.22500 0.44161
0.39062 -0.22500 0.328483
0.39844 -0.22500 0.201992
0.40625 -0.22500 0.120633
0.41406 -0.22500 0.0786214
0.42188 -0.22500 0.0298826
0.42969 -0.22500 0.0105374
0.43750 -0.22500 0.00313643
0.44531 -0.22500 0.000517866
0.45312 -0.22500 0.000514139
0.46094 -0.22500 0
0.46875 -0.22500 0
0.47656 -0.22500 0
0.48438 -0.22500 0
0.49219 -0.22500 0
0.50000 -0.22500 0
0.50781 -0.22500 0
0.51562 -0.22500 0.000953289
0.52344 -0.22500 0.00094697
0.53125 -0.22500 0.00327256
0.53906 -0.22500 0.00789596
0.54688 -0.22500 0.0213556
0.55469 -0.22500 0.0382841
0.56250 -0.22500 0.0731261
0.57031 -0.22500 0.13146
0.57812 -0.22500 0.212162
0.58594 -0.22500 0.29907
0.59375 -0.22500 0.379341
0.60156 -0.22500 0.424444
0.60938 -0.22500 0.397887
0.61719 -0.22500 0.363197
0.62500 -0.22500 0.288478
0.63281 -0.22500 0.191254
0.64062 -0.22500 0.114841
0.64844 -0.22500 0.0639148
0.65625 -0.22500 0.0374498
0.66406 -0.22500 0.0191622
0.67188 -0.22500 0.00940018
0.67969 -0.22500 0.00357942
0.68750 -0.22500 0.00224215
0.69531 -0.22500 0.00090212
0.70312 -0.22500 0.0013544
0.71094 -0.22500 0.000452489
0.71875 -0.22500 0.000456621
0.72656 -0.22500 0
0.73438 -0.22500 0
0.74219 -0.22500 0
0.75000 -0.22500 0
0.75781 -0.22500 0
0.76562 -0.22500 0
0.77344 -0.22500 0
0.78125 -0.22500 0
0.78906 -0.22500 0
0.79688 -0.22500 0
0.80469 -0.22500 0
0.81250 -0.22500 0
0.82031 -0.22500 0
0.82812 -0.22500 0
0.83594 -0.22500 0
0.84375 -0.22500 0
0.85156 -0.22500 0
0.85938 -0.22500 0
0.86719 -0.22500 0
0.87500 -0.22500 0
0.88281 -0.22500 0
0.89062 -0.22500 0
0.89844 -0.22500 0
0.90625 -0.22500 0
0.91406 -0.22500 0
0.92188 -0.22500 0
0.92969 -0.22500 0
0.93750 -0.22500 0
0.94531 -0.22500 0
0.95312 -0.22500 0
0.96094 -0.22500 0
0.96875 -0.22500 0
0.97656 -0.22500 0
0.98438 -0.22500 0
0.99219 -0.22500 0
1.00000 -0.22500 0
0.00000 -0.20000 0
0.00781 -0.20000 0
0.01562 -0.20000 0
0.02344 -0.20000 0
0.03125 -0.20000 0
0.03906 -0.20000 0
0.04688 -0.20000 0
0.05469 -0.20000 0
0.06250 -0.20000 0
0.07031 -0.20000 0
0.07812 -0.20000 0
0.08594 -0.20000 0
0.09375 -0.20000 0
0.10156 -0.20000 0
0.10938 -0.20000 0
0.11719 -0.20000 0
0.12500 -0.20000 0
0.13281 -0.20000 0
0.14062 -0.20000 0
0.14844 -0.20000 0
0.15625 -0.20000 0
0.16406 -0.20000 0
0.17188 -0.20000 0
0.17969 -0.20000 0
0.18750 -0.20000 0
0.19531 -0.20000 0
0.20312 -0.20000 0
0.21094 -0.20000 0
0.21875 -0.20000 0
0.22656 -0.20000 0
0.23438 -0.20000 0
0.24219 -0.20000 0
0.25000 -0.20000 0
0.25781 -0.20000 0
0.26562 -0.20000 0
0.27344 -0.20000 0.000667557
0.28125 -0.20000 0
0.28906 -0.20000 0.00540906
0.29688 -0.20000 0.00874832
0.30469 -0.20000 0.00858086
0.31250 -0.20000 0.00848564
0.32031 -0.20000 0.0269231
0.32812 -0.20000 0.0476788
0.33594 -0.20000 0.0905146
0.34375 -0.20000 0.138668
0.35156 -0.20000 0.234441
0.35938 -0.20000 0.33433
0.36719 -0.20000 0.419753
0.37500 -0.20000 0.476053
0.38281 -0.20000 0.476757
0.39062 -0.20000 0.425294
0.39844 -0.20000 0.347537
0.40625 -0.20000 0.233624
0.41406 -0.20000 0.130318
0.42188 -0.20000 0.0928495
0.42969 -0.20000 0.0442571
0.43750 -0.20000 0.0162049
0.44531 -0.20000 0.00517866
0.45312 -0.20000 0.00102828
0.46094 -0.20000 0.000510204
0.46875 -0.20000 0
0.47656 -0.20000 0
0.48438 -0.20000 0
0.49219 -0.20000 0
0.50000 -0.20000 0
0.50781 -0.20000 0.00143472
0.51562 -0.20000 0.00142993
0.52344 -0.20000 0.00568182
0.53125 -0.20000 0.0144928
0.53906 -0.20000 0.0292615
0.54688 -0.20000 0.053389
0.55469 -0.20000 0.101476
0.56250 -0.20000 0.157221
0.57031 -0.20000 0.223028
0.57812 -0.20000 0.298649
0.58594 -0.20000 0.356225
0.59375 -0.20000 0.362867
0.60156 -0.20000 0.338222
0.60938 -0.20000 0.275968
0.61719 -0.20000 0.198946
0.62500 -0.20000 0.118294
0.63281 -0.20000 0.0644876
0.64062 -0.20000 0.039311
0.64844 -0.20000 0.0235242
0.65625 -0.20000 0.00936246
0.66406 -0.20000 0.00490196
0.67188 -0.20000 0.00179051
0.67969 -0.20000 0.000894855
0.68750 -0.20000 0.000896861
0.69531 -0.20000 0.00135318
0.70312 -0.20000 0.000451467
0.71094 -0.20000 0
0.71875 -0.20000 0
0.72656 -0.20000 0
0.73438 -0.20000 0
0.74219 -0.20000 0
0.75000 -0.20000 0
0.75781 -0.20000 0
0.76562 -0.20000 0
0.77344 -0.20000 0
0.78125 -0.20000 0
0.78906 -0.20000 0
0.79688 -0.20000 0
0.80469 -0.20000 0
0.81250 -0.20000 0
0.82031 -0.20000 0
0.82812 -0.20000 0
0.83594 -0.20000 0
0.84375 -0.20000 0
0.85156 -0.20000 0
0.85938 -0.20000 0
0.86719 -0.20000 0
0.87500 -0.20000 0
0.88281 -0.20000 0
0.89062 -0.20000 0
0.89844 -0.20000 0
0.90625 -0.20000 0
0.91406 -0.20000 0
0.92188 -0.20000 0
0.92969 -0.20000 0
0.93750 -0.20000 0
0.94531 -0.20000 0
0.95312 -0.20000 0
0.96094 -0.20000 0
0.96875 -0.20000 0
0.97656 -0.20000 0
0.98438 -0.20000 0
0.99219 -0.20000 0
1.00000 -0.20000 0
0.00000 -0.17500 0
0.00781 -0.17500 0
0.01562 -0.17500 0
0.02344 -0.17500 0
0.03125 -0.17500 0
0.03906 -0.17500 0
0.04688 -0.17500 0
0.05469 -0.17500 0
0.06250 -0.17500 0
0.07031 -0.17500 0
0.07812 -0.17500 0
0.08594 -0.17500 0
0.09375 -0.17500 0
0.10156 -0.17500 0
0.10938 -0.17500 0
0.11719 -0.17500 0
0.12500 -0.17500 0
0.13281 -0.17500 0
0.14062 -0.17500 0
0.14844 -0.17500 0
0.15625 -0.17500 0
0.16406 -0.17500 0
0.17188 -0.17500 0
0.17969 -0.17500 0
0.18750 -0.17500 0
0.19531 -0.17500 0
0.20312 -0.17500 0
0.21094 -0.17500 0
0.21875 -0.17500 0
0.22656 -0.17500 0
0.23438 -0.17500 0
0.24219 -0.17500 0
0.25000 -0.17500 0
0.25781 -0.17500 0
0.26562 -0.17500 0
0.27344 -0.17500 0
0.28125 -0.17500 0.000668449
0.28906 -0.17500 0
0.29688 -0.17500 0.00201884
0.30469 -0.17500 0.00462046
0.31250 -0.17500 0.00979112
0.32031 -0.17500 0.0102564
0.32812 -0.17500 0.0181932
0.33594 -0.17500 0.0384377
0.34375 -0.17500 0.0739157
0.35156 -0.17500 0.114804
0.35938 -0.17500 0.191388
0.36719 -0.17500 0.295708
0.37500 -0.17500 0.407963
0.38281 -0.17500 0.484127
0.39062 -0.17500 0.540011
0.39844 -0.17500 0.507471
0.40625 -0.17500 0.440502
0.41406 -0.17500 0.343565
0.42188 -0.17500 0.210779
0.42969 -0.17500 0.142782
0.43750 -0.17500 0.0747517
0.44531 -0.17500 0.0383221
0.45312 -0.17500 0.0107969
0.46094 -0.17500 0.00459184
0.46875 -0.17500 0.00151515
0.47656 -0.17500 0.0005
0.48438 -0.17500 0.000493827
0.49219 -0.17500 0.000971345
0.50000 -0.17500 0.00193143
0.50781 -0.17500 0.00430416
0.51562 -0.17500 0.0114395
0.52344 -0.17500 0.03125
0.53125 -0.17500 0.0486209
0.53906 -0.17500 0.0910358
0.54688 -0.17500 0.153668
0.55469 -0.17500 0.231089
0.56250 -0.17500 0.320384
0.57031 -0.17500 0.405258
0.57812 -0.17500 0.435135
0.58594 -0.17500 0.396544
0.59375 -0.17500 0.354408
0.60156 -0.17500 0.250222
0.60938 -0.17500 0.180018
0.61719 -0.17500 0.0953008
0.62500 -0.17500 0.0567282
0.63281 -0.17500 0.0379859
0.64062 -0.17500 0.0176678
0.64844 -0.17500 0.00665779
0.65625 -0.17500 0.00490415
0.66406 -0.17500 0.00356506
0.67188 -0.17500 0.00134288
0.67969 -0.17500 0.00178971
0.68750 -0.17500 0.000896861
0.69531 -0.17500 0
0.70312 -0.17500 0
0.71094 -0.17500 0
0.71875 -0.17500 0
0.72656 -0.17500 0
0.73438 -0.17500 0
0.74219 -0.17500 0
0.75000 -0.17500 0
0.75781 -0.17500 0
0.76562 -0.17500 0
0.77344 -0.17500 0
0.78125 -0.17500 0
0.78906 -0.17500 0
0.79688 -0.17500 0
0.80469 -0.17500 0
0.81250 -0.17500 0
0.82031 -0.17500 0
0.82812 -0.17500 0
0.83594 -0.17500 0
0.84375 -0.17500 0
0.85156 -0.17500 0
0.85938 -0.17500 0
0.86719 -0.17500 0
0.87500 -0.17500 0
0.88281 -0.17500 0
0.89062 -0.17500 0
0.89844 -0.17500 0
0.90625 -0.17500 0
0.91406 -0.17500 0
0.92188 -0.17500 0
0.92969 -0.17500 0
0.93750 -0.17500 0
0.94531 -0.17500 0
0.95312 -0.17500 0
0.96094 -0.17500 0
0.96875 -0.17500 0
0.97656 -0.17500 0
0.98438 -0.17500 0
0.99219 -0.17500 0
1.00000 -0.17500 0
0.00000 -0.15000 0
0.00781 -0.15000 0
0.01562 -0.15000 0
0.02344 -0.15000 0
0.03125 -0.15000 0
0.03906 -0.15000 0
0.04688 -0.15000 0
0.05469 -0.15000 0
0.06250 -0.15000 0
0.07031 -0.15000 0
0.07812 -0.15000 0
0.08594 -0.15000 0
0.09375 -0.15000 0
0.10156 -0.15000 0
0.10938 -0.15000 0
0.11719 -0.15000 0
0.12500 -0.15000 0
0.13281 -0.15000 0
0.14062 -0.15000 0
0.14844 -0.15000 0
0.15625 -0.15000 0
0.16406 -0.15000 0
0.17188 -0.15000 0
0.17969 -0.15000 0
0.18750 -0.15000 0
0.19531 -0.15000 0
0.20312 -0.15000 0
0.21094 -0.15000 0
0.21875 -0.15000 0
0.22656 -0.15000 0
0.23438 -0.15000 0
0.24219 -0.15000 0
0.25000 -0.15000 0
0.25781 -0.15000 0
0.26562 -0.15000 0
0.27344 -0.15000 0
0.28125 -0.15000 0
0.28906 -0.15000 0.000676133
0.29688 -0.15000 0.000672948
0.30469 -0.15000 0.000660066
0.31250 -0.15000 0.00326371
0.32031 -0.15000 0.00576923
0.32812 -0.15000 0.0100376
0.33594 -0.15000 0.0117793
0.34375 -0.15000 0.0232132
0.35156 -0.15000 0.0398792
0.35938 -0.15000 0.0747608
0.36719 -0.15000 0.129924
0.37500 -0.15000 0.217542
0.38281 -0.15000 0.325397
0.39062 -0.15000 0.40235
0.39844 -0.15000 0.498616
0.40625 -0.15000 0.542576
0.41406 -0.15000 0.505116
0.42188 -0.15000 0.421558
0.42969 -0.15000 0.286091
0.43750 -0.15000 0.196027
0.44531 -0.15000 0.109788
0.45312 -0.15000 0.0642674
0.46094 -0.15000 0.0290816
0.46875 -0.15000 0.00858586
0.47656 -0.15000 0.005
0.48438 -0.15000 0.00197531
0.49219 -0.15000 0.00242836
0.50000 -0.15000 0.00869145
0.50781 -0.15000 0.0176949
0.51562 -0.15000 0.0462345
0.52344 -0.15000 0.0748106
0.53125 -0.15000 0.136512
0.53906 -0.15000 0.213655
0.54688 -0.15000 0.301764
0.55469 -0.15000 0.388838
0.56250 -0.15000 0.435558
0.57031 -0.15000 0.420218
0.57812 -0.15000 0.37027
0.58594 -0.15000 0.294639
0.59375 -0.15000 0.202137
0.60156 -0.15000 0.129333
0.60938 -0.15000 0.0611796
0.61719 -0.15000 0.0399649
0.62500 -0.15000 0.0215479
0.63281 -0.15000 0.010159
0.64062 -0.15000 0.00353357
0.64844 -0.15000 0.00488238
0.65625 -0.15000 0.00222916
0.66406 -0.15000 0
0.67188 -0.15000 0.000895255
0.67969 -0.15000 0
0.68750 -0.15000 0
0.69531 -0.15000 0
0.70312 -0.15000 0
0.71094 -0.15000 0
0.71875 -0.15000 0
0.72656 -0.15000 0
0.73438 -0.15000 0
0.74219 -0.15000 0
0.75000 -0.15000 0
0.75781 -0.15000 0
0.76562 -0.15000 0
0.77344 -0.15000 0
0.78125 -0.15000 0
0.78906 -0.15000 0
0.79688 -0.15000 0
0.80469 -0.15000 0
0.81250 -0.15000 0
0.82031 -0.15000 0
0.82812 -0.15000 0
0.83594 -0.15000 0
0.84375 -0.15000 0
0.85156 -0.15000 0
0.85938 -0.15000 0
0.86719 -0.15000 0
0.87500 -0.15000 0
0.88281 -0.15000 0
0.89062 -0.15000 0
0.89844 -0.15000 0
0.90625 -0.15000 0
0.91406 -0.15000 0
0.92188 -0.15000 0
0.92969 -0.15000 0
0.93750 -0.15000 0
0.94531 -0.15000 0
0.95312 -0.15000 0
0.96094 -0.15000 0
0.96875 -0.15000 0
0.97656 -0.15000 0
0.98438 -0.15000 0
0.99219 -0.15000 0
1.00000 -0.15000 0
0.00000 -0.12500 0
0.00781 -0.12500 0
0.01562 -0.12500 0
0.02344 -0.12500 0
0.03125 -0.12500 0
0.03906 -0.12500 0
0.04688 -0.12500 0
0.05469 -0.12500 0
0.06250 -0.12500 0
0.07031 -0.12500 0
0.07812 -0.12500 0
0.08594 -0.12500 0
0.09375 -0.12500 0
0.10156 -0.12500 0
0.10938 -0.12500 0
0.11719 -0.12500 0
0.12500 -0.12500 0
0.13281 -0.12500 0
0.14062 -0.12500 0
0.14844 -0.12500 0
0.15625 -0.12500 0
0.16406 -0.12500 0
0.17188 -0.12500 0
0.17969 -0.12500 0
0.18750 -0.12500 0
0.19531 -0.12500 0
0.20312 -0.12500 0
0.21094 -0.12500 0
0.21875 -0.12500 0
0.22656 -0.12500 0
0.23438 -0.12500 0
0.24219 -0.12500 0
0.25000 -0.12500 0
0.25781 -0.12500 0
0.26562 -0.12500 0
0.27344 -0.12500 0
0.28125 -0.12500 0
0.28906 -0.12500 0
0.29688 -0.12500 0
0.30469 -0.12500 0.000660066
0.31250 -0.12500 0
0.32031 -0.12500 0.000641026
0.32812 -0.12500 0.00188206
0.33594 -0.12500 0.00681959
0.34375 -0.12500 0.00794136
0.35156 -0.12500 0.0163142
0.35938 -0.12500 0.0299043
0.36719 -0.12500 0.0505585
0.37500 -0.12500 0.0859781
0.38281 -0.12500 0.143424
0.39062 -0.12500 0.243425
0.39844 -0.12500 0.335362
0.40625 -0.12500 0.416485
0.41406 -0.12500 0.489499
0.42188 -0.12500 0.507471
0.42969 -0.12500 0.486828
0.43750 -0.12500 0.373758
0.44531 -0.12500 0.276541
0.45312 -0.12500 0.170694
0.46094 -0.12500 0.108673
0.46875 -0.12500 0.0550505
0.47656 -0.12500 0.025
0.48438 -0.12500 0.0162963
0.49219 -0.12500 0.0218553
0.50000 -0.12500 0.0458716
0.50781 -0.12500 0.0803443
0.51562 -0.12500 0.122021
0.52344 -0.12500 0.200284
0.53125 -0.12500 0.278167
0.53906 -0.12500 0.359963
0.54688 -0.12500 0.42247
0.55469 -0.12500 0.432196
0.56250 -0.12500 0.384369
0.57031 -0.12500 0.321396
0.57812 -0.12500 0.233784
0.58594 -0.12500 0.13735
0.59375 -0.12500 0.0752449
0.60156 -0.12500 0.0426667
0.60938 -0.12500 0.028169
0.61719 -0.12500 0.0122969
0.62500 -0.12500 0.00703606
0.63281 -0.12500 0.00265018
0.64062 -0.12500 0.00397527
0.64844 -0.12500 0.000443853
0.65625 -0.12500 0
0.66406 -0.12500 0.000891266
0.67188 -0.12500 0
0.67969 -0.12500 0
0.68750 -0.12500 0
0.69531 -0.12500 0
0.70312 -0.12500 0
0.71094 -0.12500 0
0.71875 -0.12500 0
0.72656 -0.12500 0
0.73438 -0.12500 0
0.74219 -0.12500 0
0.75000 -0.12500 0
0.75781 -0.12500 0
0.76562 -0.12500 0
0.77344 -0.12500 0
0.78125 -0.12500 0
0.78906 -0.12500 0
0.79688 -0.12500 0
0.80469 -0.12500 0
0.81250 -0.12500 0
0.82031 -0.12500 0
0.82812 -0.12500 0
0.83594 -0.12500 0
0.84375 -0.12500 0
0.85156 -0.12500 0
0.85938 -0.12500 0
0.86719 -0.12500 0
0.87500 -0.12500 0
0.88281 -0.12500 0
0.89062 -0.12500 0
0.89844 -0.12500 0
0.90625 -0.12500 0
0.91406 -0.12500 0
0.92188 -0.12500 0
0.92969 -0.12500 0
0.93750 -0.12500 0
0.94531 -0.12500 0
0.95312 -0.12500 0
0.96094 -0.12500 0
0.96875 -0.12500 0
0.97656 -0.12500 0
0.98438 -0.12500 0
0.99219 -0.12500 0
1.00000 -0.12500 0
0.00000 -0.10000 0
0.00781 -0.10000 0
0.01562 -0.10000 0
0.02344 -0.10000 0
0.03125 -0.10000 0
0.03906 -0.10000 0
0.04688 -0.10000 0
0.05469 -0.10000 0
0.06250 -0.10000 0
0.07031 -0.10000 0
0.07812 -0.10000 0
0.08594 -0.10000 0
0.09375 -0.10000 0
0.10156 -0.10000 0
0.10938 -0.10000 0
0.11719 -0.10000 0
0.12500 -0.10000 0
0.13281 -0.10000 0
0.14062 -0.10000 0
0.14844 -0.10000 0
0.15625 -0.10000 0
0.16406 -0.10000 0
0.17188 -0.10000 0
0.17969 -0.10000 0
0.18750 -0.10000 0
0.19531 -0.10000 0
0.20312 -0.10000 0
0.21094 -0.10000 0
0.21875 -0.10000 0
0.22656 -0.10000 0
0.23438 -0.10000 0
0.24219 -0.10000 0
0.25000 -0.10000 0
0.25781 -0.10000 0
0.26562 -0.10000 0
0.27344 -0.10000 0
0.28125 -0.10000 0
0.28906 -0.10000 0
0.29688 -0.10000 0
0.30469 -0.10000 0
0.31250 -0.10000 0.000652742
0.32031 -0.10000 0.000641026
0.32812 -0.10000 0.000627353
0.33594 -0.10000 0.00123993
0.34375 -0.10000 0.00427611
0.35156 -0.10000 0.00543807
0.35938 -0.10000 0.00837321
0.36719 -0.10000 0.0194004
0.37500 -0.10000 0.0323139
0.38281 -0.10000 0.0549887
0.39062 -0.10000 0.105204
0.39844 -0.10000 0.169895
0.40625 -0.10000 0.256004
0.41406 -0.10000 0.352181
0.42188 -0.10000 0.452508
0.42969 -0.10000 0.484194
0.43750 -0.10000 0.508102
0.44531 -0.10000 0.44174
0.45312 -0.10000 0.345501
0.46094 -0.10000 0.230612
0.46875 -0.10000 0.158586
0.47656 -0.10000 0.1005
0.48438 -0.10000 0.08
0.49219 -0.10000 0.0840214
0.50000 -0.10000 0.113472
0.50781 -0.10000 0.175992
0.51562 -0.10000 0.265014
0.52344 -0.10000 0.354167
0.53125 -0.10000 0.41094
0.53906 -0.10000 0.436136
0.54688 -0.10000 0.419684
0.55469 -0.10000 0.340406
0.56250 -0.10000 0.258684
0.57031 -0.10000 0.156845
0.57812 -0.10000 0.086036
0.58594 -0.10000 0.0513957
0.59375 -0.10000 0.0307213
0.60156 -0.10000 0.0164444
0.60938 -0.10000 0.00792254
0.61719 -0.10000 0.00439174
0.62500 -0.10000 0.00263852
0.63281 -0.10000 0.00265018
0.64062 -0.10000 0
0.64844 -0.10000 0.000887705
0.65625 -0.10000 0.000891663
0.66406 -0.10000 0
0.67188 -0.10000 0
0.67969 -0.10000 0
0.68750 -0.10000 0
0.69531 -0.10000 0
0.70312 -0.10000 0
0.71094 -0.10000 0
0.71875 -0.10000 0
0.72656 -0.10000 0
0.73438 -0.10000 0
0.74219 -0.10000 0
0.75000 -0.10000 0
0.75781 -0.10000 0
0.76562 -0.10000 0
0.77344 -0.10000 0
0.78125 -0.10000 0
0.78906 -0.10000 0
0.79688 -0.10000 0
0.80469 -0.10000 0
0.81250 -0.10000 0
0.82031 -0.10000 0
0.82812 -0.10000 0
0.83594 -0.10000 0
0.84375 -0.10000 0
0.85156 -0.10000 0
0.85938 -0.10000 0
0.86719 -0.10000 0
0.87500 -0.10000 0
0.88281 -0.10000 0
0.89062 -0.10000 0
0.89844 -0.10000 0
0.90625 -0.10000 0
0.91406 -0.10000 0
0.92188 -0.10000 0
0.92969 -0.10000 0
0.93750 -0.10000 0
0.94531 -0.10000 0
0.95312 -0.10000 0
0.96094 -0.10000 0
0.96875 -0.10000 0
0.97656 -0.10000 0
0.98438 -0.10000 0
0.99219 -0.10000 0
1.00000 -0.10000 0
0.00000 -0.07500 0
0.00781 -0.07500 0
0.01562 -0.07500 0
0.02344 -0.07500 0
0.03125 -0.07500 0
0.03906 -0.07500 0
0.04688 -0.07500 0
0.05469 -0.07500 0
0.06250 -0.07500 0
0.07031 -0.07500 0
0.07812 -0.07500 0
0.08594 -0.07500 0
0.09375 -0.07500 0
0.10156 -0.07500 0
0.10938 -0.07500 0
0.11719 -0.07500 0
0.12500 -0.07500 0
0.13281 -0.07500 0
0.14062 -0.07500 0
0.14844 -0.07500 0
0.15625 -0.07500 0
0.16406 -0.07500 0
0.17188 -0.07500 0
0.17969 -0.07500 0
0.18750 -0.07500 0
0.19531 -0.07500 0
0.20312 -0.07500 0
0.21094 -0.07500 0
0.21875 -0.07500 0
0.22656 -0.07500 0
0.23438 -0.07500 0
0.24219 -0.07500 0
0.25000 -0.07500 0
0.25781 -0.07500 0
0.26562 -0.07500 0
0.27344 -0.07500 0
0.28125 -0.07500 0
0.28906 -0.07500 0
0.29688 -0.07500 0
0.30469 -0.07500 0
0.31250 -0.07500 0
0.32031 -0.07500 0
0.32812 -0.07500 0
0.33594 -0.07500 0.000619963
0.34375 -0.07500 0.000610874
0.35156 -0.07500 0.00060423
0.35938 -0.07500 0.00358852
0.36719 -0.07500 0.00293945
0.37500 -0.07500 0.00750144
0.38281 -0.07500 0.0209751
0.39062 -0.07500 0.0274203
0.39844 -0.07500 0.0592142
0.40625 -0.07500 0.106441
0.41406 -0.07500 0.172859
0.42188 -0.07500 0.241195
0.42969 -0.07500 0.345627
0.43750 -0.07500 0.415578
0.44531 -0.07500 0.453651
0.45312 -0.07500 0.426735
0.46094 -0.07500 0.368878
0.46875 -0.07500 0.286869
0.47656 -0.07500 0.2175
0.48438 -0.07500 0.181235
0.49219 -0.07500 0.192326
0.50000 -0.07500 0.242878
0.50781 -0.07500 0.300335
0.51562 -0.07500 0.343661
0.52344 -0.07500 0.361269
0.53125 -0.07500 0.360449
0.53906 -0.07500 0.332559
0.54688 -0.07500 0.250696
0.55469 -0.07500 0.172048
0.56250 -0.07500 0.0991773
0.57031 -0.07500 0.055757
0.57812 -0.07500 0.0342342
0.58594 -0.07500 0.0168365
0.59375 -0.07500 0.00934996
0.60156 -0.07500 0.00622222
0.60938 -0.07500 0.00264085
0.61719 -0.07500 0.0017567
0.62500 -0.07500 0.00131926
0.63281 -0.07500 0
0.64062 -0.07500 0.000883392
0.64844 -0.07500 0
0.65625 -0.07500 0
0.66406 -0.07500 0
0.67188 -0.07500 0
0.67969 -0.07500 0
0.68750 -0.07500 0
0.69531 -0.07500 0
0.70312 -0.07500 0
0.71094 -0.07500 0
0.71875 -0.07500 0
0.72656 -0.07500 0
0.73438 -0.07500 0
0.74219 -0.07500 0
0.75000 -0.07500 0
0.75781 -0.07500 0
0.76562 -0.07500 0
0.77344 -0.07500 0
0.78125 -0.07500 0
0.78906 -0.07500 0
0.79688 -0.07500 0
0.80469 -0.07500 0
0.81250 -0.07500 0
0.82031 -0.07500 0
0.82812 -0.07500 0
0.83594 -0.07500 0
0.84375 -0.07500 0
0.85156 -0.07500 0
0.85938 -0.07500 0
0.86719 -0.07500 0
0.87500 -0.07500 0
0.88281 -0.07500 0
0.89062 -0.07500 0
0.89844 -0.07500 0
0.90625 -0.07500 0
0.91406 -0.07500 0
0.92188 -0.07500 0
0.92969 -0.07500 0
0.93750 -0.07500 0
0.94531 -0.07500 0
0.95312 -0.07500 0
0.96094 -0.07500 0
0.96875 -0.07500 0
0.97656 -0.07500 0
0.98438 -0.07500 0
0.99219 -0.07500 0
1.00000 -0.07500 0
0.00000 -0.05000 0
0.00781 -0.05000 0
0.01562 -0.05000 0
0.02344 -0.05000 0
0.03125 -0.05000 0
0.03906 -0.05000 0
0.04688 -0.05000 0
0.05469 -0.05000 0
0.06250 -0.05000 0
0.07031 -0.05000 0
0.07812 -0.05000 0
0.08594 -0.05000 0
0.09375 -0.05000 0
0.10156 -0.05000 0
0.10938 -0.05000 0
0.11719 -0.05000 0
0.12500 -0.05000 0
0.13281 -0.05000 0
0.14062 -0.05000 0
0.14844 -0.05000 0
0.15625 -0.05000 0
0.16406 -0.05000 0
0.17188 -0.05000 0
0.17969 -0.05000 0
0.18750 -0.05000 0
0.19531 -0.05000 0
0.20312 -0.05000 0
0.21094 -0.05000 0
0.21875 -0.05000 0
0.22656 -0.05000 0
0.23438 -0.05000 0
0.24219 -0.05000 0
0.25000 -0.05000 0
0.25781 -0.05000 0
0.26562 -0.05000 0
0.27344 -0.05000 0
0.28125 -0.05000 0
0.28906 -0.05000 0
0.29688 -0.05000 0
0.30469 -0.05000 0
0.31250 -0.05000 0
0.32031 -0.05000 0
0.32812 -0.05000 0
0.33594 -0.05000 0
0.34375 -0.05000 0
0.35156 -0.05000 0.00060423
0.35938 -0.05000 0.00179426
0.36719 -0.05000 0.00411523
0.37500 -0.05000 0.00403924
0.38281 -0.05000 0.00453515
0.39062 -0.05000 0.0145495
0.39844 -0.05000 0.0254566
0.40625 -0.05000 0.0507642
0.41406 -0.05000 0.0840065
0.42188 -0.05000 0.15048
0.42969 -0.05000 0.216544
0.43750 -0.05000 0.305802
0.44531 -0.05000 0.406007
0.45312 -0.05000 0.492545
0.46094 -0.05000 0.522449
0.46875 -0.05000 0.517172
0.47656 -0.05000 0.495
0.48438 -0.05000 0.477037
0.49219 -0.05000 0.467217
0.50000 -0.05000 0.469821
0.50781 -0.05000 0.461502
0.51562 -0.05000 0.456149
0.52344 -0.05000 0.420455
0.53125 -0.05000 0.342683
0.53906 -0.05000 0.232699
0.54688 -0.05000 0.143454
0.55469 -0.05000 0.0816421
0.56250 -0.05000 0.047989
0.57031 -0.05000 0.0312783
0.57812 -0.05000 0.013964
0.58594 -0.05000 0.00886132
0.59375 -0.05000 0.00445236
0.60156 -0.05000 0.00222222
0.60938 -0.05000 0.00176056
0.61719 -0.05000 0.00131752
0.62500 -0.05000 0.000439754
0.63281 -0.05000 0.000883392
0.64062 -0.05000 0
0.64844 -0.05000 0
0.65625 -0.05000 0
0.66406 -0.05000 0
0.67188 -0.05000 0
0.67969 -0.05000 0
0.68750 -0.05000 0
0.69531 -0.05000 0
0.70312 -0.05000 0
0.71094 -0.05000 0
0.71875 -0.05000 0
0.72656 -0.05000 0
0.73438 -0.05000 0
0.74219 -0.05000 0
0.75000 -0.05000 0
0.75781 -0.05000 0
0.76562 -0.05000 0
0.77344 -0.05000 0
0.78125 -0.05000 0
0.78906 -0.05000 0
0.79688 -0.05000 0
0.80469 -0.05000 0
0.81250 -0.05000 0
0.82031 -0.05000 0
0.82812 -0.05000 0
0.83594 -0.05000 0
0.84375 -0.05000 0
0.85156 -0.05000 0
0.85938 -0.05000 0
0.86719 -0.05000 0
0.87500 -0.05000 0
0.88281 -0.05000 0
0.89062 -0.05000 0
0.89844 -0.05000 0
0.90625 -0.05000 0
0.91406 -0.05000 0
0.92188 -0.05000 0
0.92969 -0.05000 0
0.93750 -0.05000 0
0.94531 -0.05000 0
0.95312 -0.05000 0
0.96094 -0.05000 0
0.96875 -0.05000 0
0.97656 -0.05000 0
0.98438 -0.05000 0
0.99219 -0.05000 0
1.00000 -0.05000 0
0.00000 -0.02500 0
0.00781 -0.02500 0
0.01562 -0.02500 0
0.02344 -0.02500 0
0.03125 -0.02500 0
0.03906 -0.02500 0
0.04688 -0.02500 0
0.05469 -0.02500 0
0.06250 -0.02500 0
0.07031 -0.02500 0
0.07812 -0.02500 0
0.08594 -0.02500 0
0.09375 -0.02500 0
0.10156 -0.02500 0
0.10938 -0.02500 0
0.11719 -0.02500 0
0.12500 -0.02500 0
0.13281 -0.02500 0
0.14062 -0.02500 0
0.14844 -0.02500 0
0.15625 -0.02500 0
0.16406 -0.02500 0
0.17188 -0.02500 0
0.17969 -0.02500 0
0.18750 -0.02500 0
0.19531 -0.02500 0
0.20312 -0.02500 0
0.21094 -0.02500 0
0.21875 -0.02500 0
0.22656 -0.02500 0
0.23438 -0.02500 0
0.24219 -0.02500 0
0.25000 -0.02500 0
0.25781 -0.02500 0
0.26562 -0.02500 0
0.27344 -0.02500 0
0.28125 -0.02500 0
0.28906 -0.02500 0
0.29688 -0.02500 0
0.30469 -0.02500 0
0.31250 -0.02500 0
0.32031 -0.02500 0
0.32812 -0.02500 0
0.33594 -0.02500 0
0.34375 -0.02500 0
0.35156 -0.02500 0
0.35938 -0.02500 0
0.36719 -0.02500 0.000587889
0.37500 -0.02500 0.0017311
0.38281 -0.02500 0.00396825
0.39062 -0.02500 0.00391718
0.39844 -0.02500 0.00940786
0.40625 -0.02500 0.0152838
0.41406 -0.02500 0.0306947
0.42188 -0.02500 0.058698
0.42969 -0.02500 0.10274
0.43750 -0.02500 0.182959
0.44531 -0.02500 0.270326
0.45312 -0.02500 0.405141
0.46094 -0.02500 0.546429
0.46875 -0.02500 0.677778
0.47656 -0.02500 0.756
0.48438 -0.02500 0.778272
0.49219 -0.02500 0.746965
0.50000 -0.02500 0.67407
0.50781 -0.02500 0.585366
0.51562 -0.02500 0.456625
0.52344 -0.02500 0.320549
0.53125 -0.02500 0.202431
0.53906 -0.02500 0.116582
0.54688 -0.02500 0.0682451
0.55469 -0.02500 0.0373616
0.56250 -0.02500 0.0223949
0.57031 -0.02500 0.0122393
0.57812 -0.02500 0.00765766
0.58594 -0.02500 0.00310146
0.59375 -0.02500 0.000890472
0.60156 -0.02500 0.000888889
0.60938 -0.02500 0.000440141
0.61719 -0.02500 0
0.62500 -0.02500 0.000439754
0.63281 -0.02500 0
0.64062 -0.02500 0
0.64844 -0.02500 0
0.65625 -0.02500 0
0.66406 -0.02500 0
0.67188 -0.02500 0
0.67969 -0.02500 0
0.68750 -0.02500 0
0.69531 -0.02500 0
0.70312 -0.02500 0
0.71094 -0.02500 0
0.71875 -0.02500 0
0.72656 -0.02500 0
0.73438 -0.02500 0
0.74219 -0.02500 0
0.75000 -0.02500 0
0.75781 -0.02500 0
0.76562 -0.02500 0
0.77344 -0.02500 0
0.78125 -0.02500 0
0.78906 -0.02500 0
0.79688 -0.02500 0
0.80469 -0.02500 0
0.81250 -0.02500 0
0.82031 -0.02500 0
0.82812 -0.02500 0
0.83594 -0.02500 0
0.84375 -0.02500 0
0.85156 -0.02500 0
0.85938 -0.02500 0
0.86719 -0.02500 0
0.87500 -0.02500 0
0.88281 -0.02500 0
0.89062 -0.02500 0
0.89844 -0.02500 0
0.90625 -0.02500 0
0.91406 -0.02500 0
0.92188 -0.02500 0
0.92969 -0.02500 0
0.93750 -0.02500 0
0.94531 -0.02500 0
0.95312 -0.02500 0
0.96094 -0.02500 0
0.96875 -0.02500 0
0.97656 -0.02500 0
0.98438 -0.02500 0
0.99219 -0.02500 0
1.00000 -0.02500 0
0.00000 -0.00000 0
0.00781 -0.00000 0
0.01562 -0.00000 0
0.02344 -0.00000 0
0.03125 -0.00000 0
0.03906 -0.00000 0
0.04688 -0.00000 0
0.05469 -0.00000 0
0.06250 -0.00000 0
0.07031 -0.00000 0
0.07812 -0.00000 0
0.08594 -0.00000 0
0.09375 -0.00000 0
0.10156 -0.00000 0
0.10938 -0.00000 0
0.11719 -0.00000 0
0.12500 -0.00000 0
0.13281 -0.00000 0
0.14062 -0.00000 0
0.14844 -0.00000 0
0.15625 -0.00000 0
0.16406 -0.00000 0
0.17188 -0.00000 0
0.17969 -0.00000 0
0.18750 -0.00000 0
0.19531 -0.00000 0
0.20312 -0.00000 0
0.21094 -0.00000 0
0.21875 -0.00000 0
0.22656 -0.00000 0
0.23438 -0.00000 0
0.24219 -0.00000 0
0.25000 -0.00000 0
0.25781 -0.00000 0
0.26562 -0.00000 0
0.27344 -0.00000 0
0.28125 -0.00000 0
0.28906 -0.00000 0
0.29688 -0.00000 0
0.30469 -0.00000 0
0.31250 -0.00000 0
0.32031 -0.00000 0
0.32812 -0.00000 0
0.33594 -0.00000 0
0.34375 -0.00000 0
0.35156 -0.00000 0
0.35938 -0.00000 0
0.36719 -0.00000 0
0.37500 -0.00000 0.00115407
0.38281 -0.00000 0.00113379
0.39062 -0.00000 0.00391718
0.39844 -0.00000 0.00332042
0.40625 -0.00000 0.00545852
0.41406 -0.00000 0.0129241
0.42188 -0.00000 0.0261473
0.42969 -0.00000 0.0590095
0.43750 -0.00000 0.10873
0.44531 -0.00000 0.196789
0.45312 -0.00000 0.330591
0.46094 -0.00000 0.5
0.46875 -0.00000 0.682828
0.47656 -0.00000 0.829
0.48438 -0.00000 0.896296
0.49219 -0.00000 0.857212
0.50000 -0.00000 0.745051
0.50781 -0.00000 0.573888
0.51562 -0.00000 0.386559
0.52344 -0.00000 0.236269
0.53125 -0.00000 0.139785
0.53906 -0.00000 0.0808175
0.54688 -0.00000 0.0431755
0.55469 -0.00000 0.027214
0.56250 -0.00000 0.0137112
0.57031 -0.00000 0.00679964
0.57812 -0.00000 0.0045045
0.58594 -0.00000 0.00221533
0.59375 -0.00000 0.00178094
0.60156 -0.00000 0.000888889
0.60938 -0.00000 0.000440141
0.61719 -0.00000 0.000439174
0.62500 -0.00000 0
0.63281 -0.00000 0
0.64062 -0.00000 0
0.64844 -0.00000 0
0.65625 -0.00000 0
0.66406 -0.00000 0
0.67188 -0.00000 0
0.67969 -0.00000 0
0.68750 -0.00000 0
0.69531 -0.00000 0
0.70312 -0.00000 0
0.71094 -0.00000 0
0.71875 -0.00000 0
0.72656 -0.00000 0
0.73438 -0.00000 0
0.74219 -0.00000 0
0.75000 -0.00000 0
0.75781 -0.00000 0
0.76562 -0.00000 0
0.77344 -0.00000 0
0.78125 -0.00000 0
0.78906 -0.00000 0
0.79688 -0.00000 0
0.80469 -0.00000 0
0.81250 -0.00000 0
0.82031 -0.00000 0
0.82812 -0.00000 0
0.83594 -0.00000 0
0.84375 -0.00000 0
0.85156 -0.00000 0
0.85938 -0.00000 0
0.86719 -0.00000 0
0.87500 -0.00000 0
0.88281 -0.00000 0
0.89062 -0.00000 0
0.89844 -0.00000 0
0.90625 -0.00000 0
0.91406 -0.00000 0
0.92188 -0.00000 0
0.92969 -0.00000 0
0.93750 -0.00000 0
0.94531 -0.00000 0
0.95312 -0.00000 0
0.96094 -0.00000 0
0.96875 -0.00000 0
0.97656 -0.00000 0
0.98438 -0.00000 0
0.99219 -0.00000 0
1.00000 -0.00000 0
0.00000 0.02500 0
0.00781 0.02500 0
0.01562 0.02500 0
0.02344 0.02500 0
0.03125 0.02500 0
0.03906 0.02500 0
0.04688 0.02500 0
0.05469 0.02500 0
0.06250 0.02500 0
0.07031 0.02500 0
0.07812 0.02500 0
0.08594 0.02500 0
0.09375 0.02500 0
0.10156 0.02500 0
0.10938 0.02500 0
0.11719 0.02500 0
0.12500 0.02500 0
0.13281 0.02500 0
0.14062 0.02500 0
0.14844 0.02500 0
0.15625 0.02500 0
0.16406 0.02500 0
0.17188 0.02500 0
0.17969 0.02500 0
0.18750 0.02500 0
0.19531 0.02500 0
0.20312 0.02500 0
0.21094 0.02500 0
0.21875 0.02500 0
0.22656 0.02500 0
0.23438 0.02500 0
0.24219 0.02500 0
0.25000 0.02500 0
0.25781 0.02500 0
0.26562 0.02500 0
0.27344 0.02500 0
0.28125 0.02500 0
0.28906 0.02500 0
0.29688 0.02500 0
0.30469 0.02500 0
0.31250 0.02500 0
0.32031 0.02500 0
0.32812 0.02500 0
0.33594 0.02500 0
0.34375 0.02500 0
0.35156 0.02500 0
0.35938 0.02500 0
0.36719 0.02500 0.000587889
0.37500 0.02500 0.000577034
0.38281 0.02500 0.00113379
0.39062 0.02500 0
0.39844 0.02500 0.00387382
0.40625 0.02500 0.0125546
0.41406 0.02500 0.0183091
0.42188 0.02500 0.047492
0.42969 0.02500 0.0858799
0.43750 0.02500 0.158913
0.44531 0.02500 0.250647
0.45312 0.02500 0.395887
0.46094 0.02500 0.545918
0.46875 0.02500 0.65303
0.47656 0.02500 0.749
0.48438 0.02500 0.795062
0.49219 0.02500 0.764934
0.50000 0.02500 0.686142
0.50781 0.02500 0.568627
0.51562 0.02500 0.458532
0.52344 0.02500 0.327652
0.53125 0.02500 0.194016
0.53906 0.02500 0.103112
0.54688 0.02500 0.0691736
0.55469 0.02500 0.0336716
0.56250 0.02500 0.0205667
0.57031 0.02500 0.00906618
0.57812 0.02500 0.0045045
0.58594 0.02500 0.00177226
0.59375 0.02500 0.00222618
0.60156 0.02500 0.00177778
0.60938 0.02500 0
0.61719 0.02500 0
0.62500 0.02500 0
0.63281 0.02500 0
0.64062 0.02500 0
0.64844 0.02500 0
0.65625 0.02500 0
0.66406 0.02500 0
0.67188 0.02500 0
0.67969 0.02500 0
0.68750 0.02500 0
0.69531 0.02500 0
0.70312 0.02500 0
0.71094 0.02500 0
0.71875 0.02500 0
0.72656 0.02500 0
0.73438 0.02500 0
0.74219 0.02500 0
0.75000 0.02500 0
0.75781 0.02500 0
0.76562 0.02500 0
0.77344 0.02500 0
0.78125 0.02500 0
0.78906 0.02500 0
0.79688 0.02500 0
0.80469 0.02500 0
0.81250 0.02500 0
0.82031 0.02500 0
0.82812 0.02500 0
0.83594 0.02500 0
0.84375 0.02500 0
0.85156 0.02500 0
0.85938 0.02500 0
0.86719 0.02500 0
0.87500 0.02500 0
0.88281 0.02500 0
0.89062 0.02500 0
0.89844 0.02500 0
0.90625 0.02500 0
0.91406 0.02500 0
0.92188 0.02500 0
0.92969 0.02500 0
0.93750 0.02500 0
0.94531 0.02500 0
0.95312 0.02500 0
0.96094 0.02500 0
0.96875 0.02500 0
0.97656 0.02500 0
0.98438 0.02500 0
0.99219 0.02500 0
1.00000 0.02500 0
0.00000 0.05000 0
0.00781 0.05000 0
0.01562 0.05000 0
0.02344 0.05000 0
0.03125 0.05000 0
0.03906 0.05000 0
0.04688 0.05000 0
0.05469 0.05000 0
0.06250 0.05000 0
0.07031 0.05000 0
0.07812 0.05000 0
0.08594 0.05000 0
0.09375 0.05000 0
0.10156 0.05000 0
0.10938 0.05000 0
0.11719 0.05000 0
0.12500 0.05000 0
0.13281 0.05000 0
0.14062 0.05000 0
0.14844 0.05000 0
0.15625 0.05000 0
0.16406 0.05000 0
0.17188 0.05000 0
0.17969 0.05000 0
0.18750 0.05000 0
0.19531 0.05000 0
0.20312 0.05000 0
0.21094 0.05000 0
0.21875 0.05000 0
0.22656 0.05000 0
0.23438 0.05000 0
0.24219 0.05000 0
0.25000 0.05000 0
0.25781 0.05000 0
0.26562 0.05000 0
0.27344 0.05000 0
0.28125 0.05000 0
0.28906 0.05000 0
0.29688 0.05000 0
0.30469 0.05000 0
0.31250 0.05000 0
0.32031 0.05000 0
0.32812 0.05000 0
0.33594 0.05000 0
0.34375 0.05000 0
0.35156 0.05000 0.00060423
0.35938 0.05000 0.00119617
0.36719 0.05000 0.000587889
0.37500 0.05000 0.000577034
0.38281 0.05000 0.00170068
0.39062 0.05000 0.0111919
0.39844 0.05000 0.0188157
0.40625 0.05000 0.0316594
0.41406 0.05000 0.0737749
0.42188 0.05000 0.122732
0.42969 0.05000 0.202845
0.43750 0.05000 0.298484
0.44531 0.05000 0.419472
0.45312 0.05000 0.480206
0.46094 0.05000 0.504082
0.46875 0.05000 0.526768
0.47656 0.05000 0.523
0.48438 0.05000 0.514074
0.49219 0.05000 0.51287
0.50000 0.05000 0.521004
0.50781 0.05000 0.492109
0.51562 0.05000 0.479981
0.52344 0.05000 0.41714
0.53125 0.05000 0.342216
0.53906 0.05000 0.240595
0.54688 0.05000 0.138812
0.55469 0.05000 0.0862546
0.56250 0.05000 0.0393053
0.57031 0.05000 0.0271985
0.57812 0.05000 0.0157658
0.58594 0.05000 0.0101905
0.59375 0.05000 0.00267142
0.60156 0.05000 0.000888889
0.60938 0.05000 0.00176056
0.61719 0.05000 0.00131752
0.62500 0.05000 0.000439754
0.63281 0.05000 0
0.64062 0.05000 0
0.64844 0.05000 0
0.65625 0.05000 0
0.66406 0.05000 0
0.67188 0.05000 0
0.67969 0.05000 0
0.68750 0.05000 0
0.69531 0.05000 0
0.70312 0.05000 0
0.71094 0.05000 0
0.71875 0.05000 0
0.72656 0.05000 0
0.73438 0.05000 0
0.74219 0.05000 0
0.75000 0.05000 0
0.75781 0.05000 0
0.76562 0.05000 0
0.77344 0.05000 0
0.78125 0.05000 0
0.78906 0.05000 0
0.79688 0.05000 0
0.80469 0.05000 0
0.81250 0.05000 0
0.82031 0.05000 0
0.82812 0.05000 0
0.83594 0.05000 0
0.84375 0.05000 0
0.85156 0.05000 0
0.85938 0.05000 0
0.86719 0.05000 0
0.87500 0.05000 0
0.88281 0.05000 0
0.89062 0.05000 0
0.89844 0.05000 0
0.90625 0.05000 0
0.91406 0.05000 0
0.92188 0.05000 0
0.92969 0.05000 0
0.93750 0.05000 0
0.94531 0.05000 0
0.95312 0.05000 0
0.96094 0.05000 0
0.96875 0.05000 0
0.97656 0.05000 0
0.98438 0.05000 0
0.99219 0.05000 0
1.00000 0.05000 0
0.00000 0.07500 0
0.00781 0.07500 0
0.01562 0.07500 0
0.02344 0.07500 0
0.03125 0.07500 0
0.03906 0.07500 0
0.04688 0.07500 0
0.05469 0.07500 0
0.06250 0.07500 0
0.07031 0.07500 0
0.07812 0.07500 0
0.08594 0.07500 0
0.09375 0.07500 0
0.10156 0.07500 0
0.10938 0.07500 0
0.11719 0.07500 0
0.12500 0.07500 0
0.13281 0.07500 0
0.14062 0.07500 0
0.14844 0.07500 0
0.15625 0.07500 0
0.16406 0.07500 0
0.17188 0.07500 0
0.17969 0.07500 0
0.18750 0.07500 0
0.19531 0.07500 0
0.20312 0.07500 0
0.21094 0.07500 0
0.21875 0.07500 0
0.22656 0.07500 0
0.23438 0.07500 0
0.24219 0.07500 0
0.25000 0.07500 0
0.25781 0.07500 0
0.26562 0.07500 0
0.27344 0.07500 0
0.28125 0.07500 0
0.28906 0.07500 0
0.29688 0.07500 0
0.30469 0.07500 0
0.31250 0.07500 0
0.32031 0.07500 0
0.32812 0.07500 0
0.33594 0.07500 0
0.34375 0.07500 0.00122175
0.35156 0.07500 0.00060423
0.35938 0.07500 0
0.36719 0.07500 0.00235156
0.37500 0.07500 0.00403924
0.38281 0.07500 0.0130385
0.39062 0.07500 0.0190263
0.39844 0.07500 0.0503597
0.40625 0.07500 0.0933406
0.41406 0.07500 0.150242
0.42188 0.07500 0.228922
0.42969 0.07500 0.314542
0.43750 0.07500 0.399373
0.44531 0.07500 0.431383
0.45312 0.07500 0.424165
0.46094 0.07500 0.39949
0.46875 0.07500 0.317677
0.47656 0.07500 0.2595
0.48438 0.07500 0.209383
0.49219 0.07500 0.22001
0.50000 0.07500 0.272815
0.50781 0.07500 0.346724
0.51562 0.07500 0.366063
0.52344 0.07500 0.391572
0.53125 0.07500 0.378682
0.53906 0.07500 0.327915
0.54688 0.07500 0.253946
0.55469 0.07500 0.160055
0.56250 0.07500 0.100548
0.57031 0.07500 0.0543971
0.57812 0.07500 0.0261261
0.58594 0.07500 0.0110767
0.59375 0.07500 0.00979519
0.60156 0.07500 0.00488889
0.60938 0.07500 0.000880282
0.61719 0.07500 0.000878349
0.62500 0.07500 0.00131926
0.63281 0.07500 0
0.64062 0.07500 0
0.64844 0.07500 0
0.65625 0.07500 0
0.66406 0.07500 0
0.67188 0.07500 0
0.67969 0.07500 0
0.68750 0.07500 0
0.69531 0.07500 0
0.70312 0.07500 0
0.71094 0.07500 0
0.71875 0.07500 0
0.72656 0.07500 0
0.73438 0.07500 0
0.74219 0.07500 0
0.75000 0.07500 0
0.75781 0.07500 0
0.76562 0.07500 0
0.77344 0.07500 0
0.78125 0.07500 0
0.78906 0.07500 0
0.79688 0.07500 0
0.80469 0.07500 0
0.81250 0.07500 0
0.82031 0.07500 0
0.82812 0.07500 0
0.83594 0.07500 0
0.84375 0.07500 0
0.85156 0.07500 0
0.85938 0.07500 0
0.86719 0.07500 0
0.87500 0.07500 0
0.88281 0.07500 0
0.89062 0.07500 0
0.89844 0.07500 0
0.90625 0.07500 0
0.91406 0.07500 0
0.92188 0.07500 0
0.92969 0.07500 0
0.93750 0.07500 0
0.94531 0.07500 0
0.95312 0.07500 0
0.96094 0.07500 0
0.96875 0.07500 0
0.97656 0.07500 0
0.98438 0.07500 0
0.99219 0.07500 0
1.00000 0.07500 0
0.00000 0.10000 0
0.00781 0.10000 0
0.01562 0.10000 0
0.02344 0.10000 0
0.03125 0.10000 0
0.03906 0.10000 0
0.04688 0.10000 0
0.05469 0.10000 0
0.06250 0.10000 0
0.07031 0.10000 0
0.07812 0.10000 0
0.08594 0.10000 0
0.09375 0.10000 0
0.10156 0.10000 0
0.10938 0.10000 0
0.11719 0.10000 0
0.12500 0.10000 0
0.13281 0.10000 0
0.14062 0.10000 0
0.14844 0.10000 0
0.15625 0.10000 0
0.16406 0.10000 0
0.17188 0.10000 0
0.17969 0.10000 0
0.18750 0.10000 0
0.19531 0.10000 0
0.20312 0.10000 0
0.21094 0.10000 0
0.21875 0.10000 0
0.22656 0.10000 0
0.23438 0.10000 0
0.24219 0.10000 0
0.25000 0.10000 0
0.25781 0.10000 0
0.26562 0.10000 0
0.27344 0.10000 0
0.28125 0.10000 0
0.28906 0.10000 0
0.29688 0.10000 0
0.30469 0.10000 0
0.31250 0.10000 0
0.32031 0.10000 0.000641026
0.32812 0.10000 0.00125471
0.33594 0.10000 0.00123993
0.34375 0.10000 0
0.35156 0.10000 0.00060423
0.35938 0.10000 0.00598086
0.36719 0.10000 0.00940623
0.37500 0.10000 0.0253895
0.38281 0.10000 0.0413832
0.39062 0.10000 0.0945719
0.39844 0.10000 0.151079
0.40625 0.10000 0.240175
0.41406 0.10000 0.328487
0.42188 0.10000 0.434365
0.42969 0.10000 0.493678
0.43750 0.10000 0.510193
0.44531 0.10000 0.469187
0.45312 0.10000 0.382005
0.46094 0.10000 0.270918
0.46875 0.10000 0.186364
0.47656 0.10000 0.123
0.48438 0.10000 0.0992593
0.49219 0.10000 0.101991
0.50000 0.10000 0.136649
0.50781 0.10000 0.208991
0.51562 0.10000 0.315539
0.52344 0.10000 0.394886
0.53125 0.10000 0.427302
0.53906 0.10000 0.449141
0.54688 0.10000 0.430826
0.55469 0.10000 0.353782
0.56250 0.10000 0.248172
0.57031 0.10000 0.154125
0.57812 0.10000 0.0945946
0.58594 0.10000 0.0509526
0.59375 0.10000 0.0253785
0.60156 0.10000 0.0151111
0.60938 0.10000 0.0096831
0.61719 0.10000 0.00219587
0.62500 0.10000 0.000879507
0.63281 0.10000 0.00132509
0.64062 0.10000 0.000883392
0.64844 0.10000 0
0.65625 0.10000 0
0.66406 0.10000 0
0.67188 0.10000 0
0.67969 0.10000 0
0.68750 0.10000 0
0.69531 0.10000 0
0.70312 0.10000 0
0.71094 0.10000 0
0.71875 0.10000 0
0.72656 0.10000 0
0.73438 0.10000 0
0.74219 0.10000 0
0.75000 0.10000 0
0.75781 0.10000 0
0.76562 0.10000 0
0.77344 0.10000 0
0.78125 0.10000 0
0.78906 0.10000 0
0.79688 0.10000 0
0.80469 0.10000 0
0.81250 0.10000 0
0.82031 0.10000 0
0.82812 0.10000 0
0.83594 0.10000 0
0.84375 0.10000 0
0.85156 0.10000 0
0.85938 0.10000 0
0.86719 0.10000 0
0.87500 0.10000 0
0.88281 0.10000 0
0.89062 0.10000 0
0.89844 0.10000 0
0.90625 0.10000 0
0.91406 0.10000 0
0.92188 0.10000 0
0.92969 0.10000 0
0.93750 0.10000 0
0.94531 0.10000 0
0.95312 0.10000 0
0.96094 0.10000 0
0.96875 0.10000 0
0.97656 0.10000 0
0.98438 0.10000 0
0.99219 0.10000 0
1.00000 0.10000 0
0.00000 0.12500 0
0.00781 0.12500 0
0.01562 0.12500 0
0.02344 0.12500 0
0.03125 0.12500 0
0.03906 0.12500 0
0.04688 0.12500 0
0.05469 0.12500 0
0.06250 0.12500 0
0.07031 0.12500 0
0.07812 0.12500 0
0.08594 0.12500 0
0.09375 0.12500 0
0.10156 0.12500 0
0.10938 0.12500 0
0.11719 0.12500 0
0.12500 0.12500 0
0.13281 0.12500 0
0.14062 0.12500 0
0.14844 0.12500 0
0.15625 0.12500 0
0.16406 0.12500 0
0.17188 0.12500 0
0.17969 0.12500 0
0.18750 0.12500 0
0.19531 0.12500 0
0.20312 0.12500 0
0.21094 0.12500 0
0.21875 0.12500 0
0.22656 0.12500 0
0.23438 0.12500 0
0.24219 0.12500 0
0.25000 0.12500 0
0.25781 0.12500 0
0.26562 0.12500 0
0.27344 0.12500 0
0.28125 0.12500 0
0.28906 0.12500 0
0.29688 0.12500 0
0.30469 0.12500 0.000660066
0.31250 0.12500 0.00130548
0.32031 0.12500 0.000641026
0.32812 0.12500 0
0.33594 0.12500 0
0.34375 0.12500 0.00427611
0.35156 0.12500 0.00785498
0.35938 0.12500 0.0155502
0.36719 0.12500 0.0393886
0.37500 0.12500 0.0744374
0.38281 0.12500 0.149093
0.39062 0.12500 0.216004
0.39844 0.12500 0.306586
0.40625 0.12500 0.398472
0.41406 0.12500 0.479268
0.42188 0.12500 0.535219
0.42969 0.12500 0.5
0.43750 0.12500 0.403032
0.44531 0.12500 0.294148
0.45312 0.12500 0.2
0.46094 0.12500 0.134184
0.46875 0.12500 0.0787879
0.47656 0.12500 0.039
0.48438 0.12500 0.0241975
0.49219 0.12500 0.0315687
0.50000 0.12500 0.054563
0.50781 0.12500 0.0961263
0.51562 0.12500 0.142993
0.52344 0.12500 0.230114
0.53125 0.12500 0.337541
0.53906 0.12500 0.407803
0.54688 0.12500 0.428969
0.55469 0.12500 0.437269
0.56250 0.12500 0.414077
0.57031 0.12500 0.312783
0.57812 0.12500 0.212613
0.58594 0.12500 0.136021
0.59375 0.12500 0.0796972
0.60156 0.12500 0.0351111
0.60938 0.12500 0.0184859
0.61719 0.12500 0.0140536
0.62500 0.12500 0.00615655
0.63281 0.12500 0.00132509
0.64062 0.12500 0.000883392
0.64844 0.12500 0.00177541
0.65625 0.12500 0
0.66406 0.12500 0
0.67188 0.12500 0
0.67969 0.12500 0
0.68750 0.12500 0
0.69531 0.12500 0
0.70312 0.12500 0
0.71094 0.12500 0
0.71875 0.12500 0
0.72656 0.12500 0
0.73438 0.12500 0
0.74219 0.12500 0
0.75000 0.12500 0
0.75781 0.12500 0
0.76562 0.12500 0
0.77344 0.12500 0
0.78125 0.12500 0
0.78906 0.12500 0
0.79688 0.12500 0
0.80469 0.12500 0
0.81250 0.12500 0
0.82031 0.12500 0
0.82812 0.12500 0
0.83594 0.12500 0
0.84375 0.12500 0
0.85156 0.12500 0
0.85938 0.12500 0
0.86719 0.12500 0
0.87500 0.12500 0
0.88281 0.12500 0
0.89062 0.12500 0
0.89844 0.12500 0
0.90625 0.12500 0
0.91406 0.12500 0
0.92188 0.12500 0
0.92969 0.12500 0
0.93750 0.12500 0
0.94531 0.12500 0
0.95312 0.12500 0
0.96094 0.12500 0
0.96875 0.12500 0
0.97656 0.12500 0
0.98438 0.12500 0
0.99219 0.12500 0
1.00000 0.12500 0
0.00000 0.15000 0
0.00781 0.15000 0
0.01562 0.15000 0
0.02344 0.15000 0
0.03125 0.15000 0
0.03906 0.15000 0
0.04688 0.15000 0
0.05469 0.15000 0
0.06250 0.15000 0
0.07031 0.15000 0
0.07812 0.15000 0
0.08594 0.15000 0
0.09375 0.15000 0
0.10156 0.15000 0
0.10938 0.15000 0
0.11719 0.15000 0
0.12500 0.15000 0
0.13281 0.15000 0
0.14062 0.15000 0
0.14844 0.15000 0
0.15625 0.15000 0
0.16406 0.15000 0
0.17188 0.15000 0
0.17969 0.15000 0
0.18750 0.15000 0
0.19531 0.15000 0
0.20312 0.15000 0
0.21094 0.15000 0
0.21875 0.15000 0
0.22656 0.15000 0
0.23438 0.15000 0
0.24219 0.15000 0
0.25000 0.15000 0
0.25781 0.15000 0
0.26562 0.15000 0
0.27344 0.15000 0
0.28125 0.15000 0
0.28906 0.15000 0
0.29688 0.15000 0.0013459
0.30469 0.15000 0.000660066
0.31250 0.15000 0
0.32031 0.15000 0
0.32812 0.15000 0.00250941
0.33594 0.15000 0.00743955
0.34375 0.15000 0.0134392
0.35156 0.15000 0.036858
0.35938 0.15000 0.0711722
0.36719 0.15000 0.12816
0.37500 0.15000 0.200231
0.38281 0.15000 0.270975
0.39062 0.15000 0.383324
0.39844 0.15000 0.489209
0.40625 0.15000 0.540939
0.41406 0.15000 0.540118
0.42188 0.15000 0.433831
0.42969 0.15000 0.327713
0.43750 0.15000 0.230528
0.44531 0.15000 0.155878
0.45312 0.15000 0.092545
0.46094 0.15000 0.0397959
0.46875 0.15000 0.0161616
0.47656 0.15000 0.006
0.48438 0.15000 0.00395062
0.49219 0.15000 0.00437105
0.50000 0.15000 0.0111057
0.50781 0.15000 0.0282162
0.51562 0.15000 0.0638704
0.52344 0.15000 0.0999053
0.53125 0.15000 0.154745
0.53906 0.15000 0.238272
0.54688 0.15000 0.351439
0.55469 0.15000 0.418819
0.56250 0.15000 0.435101
0.57031 0.15000 0.441523
0.57812 0.15000 0.371171
0.58594 0.15000 0.284005
0.59375 0.15000 0.188335
0.60156 0.15000 0.124
0.60938 0.15000 0.0660211
0.61719 0.15000 0.027668
0.62500 0.15000 0.0167106
0.63281 0.15000 0.0123675
0.64062 0.15000 0.00309187
0.64844 0.15000 0
0.65625 0.15000 0.00178333
0.66406 0.15000 0.000445633
0.67188 0.15000 0
0.67969 0.15000 0
0.68750 0.15000 0
0.69531 0.15000 0
0.70312 0.15000 0
0.71094 0.15000 0
0.71875 0.15000 0
0.72656 0.15000 0
0.73438 0.15000 0
0.74219 0.15000 0
0.75000 0.15000 0
0.75781 0.15000 0
0.76562 0.15000 0
0.77344 0.15000 0
0.78125 0.15000 0
0.78906 0.15000 0
0.79688 0.15000 0
0.80469 0.15000 0
0.81250 0.15000 0
0.82031 0.15000 0
0.82812 0.15000 0
0.83594 0.15000 0
0.84375 0.15000 0
0.85156 0.15000 0
0.85938 0.15000 0
0.86719 0.15000 0
0.87500 0.15000 0
0.88281 0.15000 0
0.89062 0.15000 0
0.89844 0.15000 0
0.90625 0.15000 0
0.91406 0.15000 0
0.92188 0.15000 0
0.92969 0.15000 0
0.93750 0.15000 0
0.94531 0.15000 0
0.95312 0.15000 0
0.96094 0.15000 0
0.96875 0.15000 0
0.97656 0.15000 0
0.98438 0.15000 0
0.99219 0.15000 0
1.00000 0.15000 0
0.00000 0.17500 0
0.00781 0.17500 0
0.01562 0.17500 0
0.02344 0.17500 0
0.03125 0.17500 0
0.03906 0.17500 0
0.04688 0.17500 0
0.05469 0.17500 0
0.06250 0.17500 0
0.07031 0.17500 0
0.07812 0.17500 0
0.08594 0.17500 0
0.09375 0.17500 0
0.10156 0.17500 0
0.10938 0.17500 0
0.11719 0.17500 0
0.12500 0.17500 0
0.13281 0.17500 0
0.14062 0.17500 0
0.14844 0.17500 0
0.15625 0.17500 0
0.16406 0.17500 0
0.17188 0.17500 0
0.17969 0.17500 0
0.18750 0.17500 0
0.19531 0.17500 0
0.20312 0.17500 0
0.21094 0.17500 0
0.21875 0.17500 0
0.22656 0.17500 0
0.23438 0.17500 0
0.24219 0.17500 0
0.25000 0.17500 0
0.25781 0.17500 0
0.26562 0.17500 0
0.27344 0.17500 0.000667557
0.28125 0.17500 0.000668449
0.28906 0.17500 0.00135227
0.29688 0.17500 0
0.30469 0.17500 0
0.31250 0.17500 0.00195822
0.32031 0.17500 0.00833333
0.32812 0.17500 0.0163112
0.33594 0.17500 0.0365778
0.34375 0.17500 0.0586439
0.35156 0.17500 0.114804
0.35938 0.17500 0.171651
0.36719 0.17500 0.273369
0.37500 0.17500 0.365263
0.38281 0.17500 0.476757
0.39062 0.17500 0.546726
0.39844 0.17500 0.540122
0.40625 0.17500 0.474891
0.41406 0.17500 0.365644
0.42188 0.17500 0.251868
0.42969 0.17500 0.171233
0.43750 0.17500 0.100889
0.44531 0.17500 0.0455722
0.45312 0.17500 0.0190231
0.46094 0.17500 0.00663265
0.46875 0.17500 0.00353535
0.47656 0.17500 0.0015
0.48438 0.17500 0.000493827
0.49219 0.17500 0.00194269
0.50000 0.17500 0.00193143
0.50781 0.17500 0.00526064
0.51562 0.17500 0.014776
0.52344 0.17500 0.0317235
0.53125 0.17500 0.0663862
0.53906 0.17500 0.117046
0.54688 0.17500 0.177809
0.55469 0.17500 0.268911
0.56250 0.17500 0.360146
0.57031 0.17500 0.426564
0.57812 0.17500 0.444595
0.58594 0.17500 0.412494
0.59375 0.17500 0.34862
0.60156 0.17500 0.252
0.60938 0.17500 0.152289
0.61719 0.17500 0.0979359
0.62500 0.17500 0.0470536
0.63281 0.17500 0.0220848
0.64062 0.17500 0.0172261
0.64844 0.17500 0.00887705
0.65625 0.17500 0.00133749
0.66406 0.17500 0.00178253
0.67188 0.17500 0.000447628
0.67969 0.17500 0
0.68750 0.17500 0
0.69531 0.17500 0
0.70312 0.17500 0
0.71094 0.17500 0
0.71875 0.17500 0
0.72656 0.17500 0
0.73438 0.17500 0
0.74219 0.17500 0
0.75000 0.17500 0
0.75781 0.17500 0
0.76562 0.17500 0
0.77344 0.17500 0
0.78125 0.17500 0
0.78906 0.17500 0
0.79688 0.17500 0
0.80469 0.17500 0
0.81250 0.17500 0
0.82031 0.17500 0
0.82812 0.17500 0
0.83594 0.17500 0
0.84375 0.17500 0
0.85156 0.17500 0
0.85938 0.17500 0
0.86719 0.17500 0
0.87500 0.17500 0
0.88281 0.17500 0
0.89062 0.17500 0
0.89844 0.17500 0
0.90625 0.17500 0
0.91406 0.17500 0
0.92188 0.17500 0
0.92969 0.17500 0
0.93750 0.17500 0
0.94531 0.17500 0
0.95312 0.17500 0
0.96094 0.17500 0
0.96875 0.17500 0
0.97656 0.17500 0
0.98438 0.17500 0
0.99219 0.17500 0
1.00000 0.17500 0
0.00000 0.20000 0
0.00781 0.20000 0
0.01562 0.20000 0
0.02344 0.20000 0
0.03125 0.20000 0
0.03906 0.20000 0
0.04688 0.20000 0
0.05469 0.20000 0
0.06250 0.20000 0
0.07031 0.20000 0
0.07812 0.20000 0
0.08594 0.20000 0
0.09375 0.20000 0
0.10156 0.20000 0
0.10938 0.20000 0
0.11719 0.20000 0
0.12500 0.20000 0
0.13281 0.20000 0
0.14062 0.20000 0
0.14844 0.20000 0
0.15625 0.20000 0
0.16406 0.20000 0
0.17188 0.20000 0
0.17969 0.20000 0
0.18750 0.20000 0
0.19531 0.20000 0
0.20312 0.20000 0
0.21094 0.20000 0
0.21875 0.20000 0
0.22656 0.20000 0
0.23438 0.20000 0
0.24219 0.20000 0
0.25000 0.20000 0
0.25781 0.20000 0
0.26562 0.20000 0.00066357
0.27344 0.20000 0.000667557
0.28125 0.20000 0.000668449
0.28906 0.20000 0
0.29688 0.20000 0
0.30469 0.20000 0.00462046
0.31250 0.20000 0.00979112
0.32031 0.20000 0.0217949
0.32812 0.20000 0.0451694
0.33594 0.20000 0.066956
0.34375 0.20000 0.12584
0.35156 0.20000 0.192749
0.35938 0.20000 0.305024
0.36719 0.20000 0.386831
0.37500 0.20000 0.457588
0.38281 0.20000 0.486961
0.39062 0.20000 0.445999
0.39844 0.20000 0.361372
0.40625 0.20000 0.268559
0.41406 0.20000 0.167474
0.42188 0.20000 0.103522
0.42969 0.20000 0.0537408
0.43750 0.20000 0.0203868
0.44531 0.20000 0.0093216
0.45312 0.20000 0.00308483
0.46094 0.20000 0.00102041
0.46875 0.20000 0.000505051
0.47656 0.20000 0
0.48438 0.20000 0.000493827
0.49219 0.20000 0
0.50000 0.20000 0.00144858
0.50781 0.20000 0.0023912
0.51562 0.20000 0.00381316
0.52344 0.20000 0.00899621
0.53125 0.20000 0.0154278
0.53906 0.20000 0.0362285
0.54688 0.20000 0.0696379
0.55469 0.20000 0.117159
0.56250 0.20000 0.182815
0.57031 0.20000 0.261106
0.57812 0.20000 0.357207
0.58594 0.20000 0.385467
0.59375 0.20000 0.393143
0.60156 0.20000 0.341778
0.60938 0.20000 0.286532
0.61719 0.20000 0.188406
0.62500 0.20000 0.117414
0.63281 0.20000 0.0649293
0.64062 0.20000 0.0340106
0.64844 0.20000 0.0155348
0.65625 0.20000 0.0120374
0.66406 0.20000 0.00445633
0.67188 0.20000 0.00223814
0.67969 0.20000 0.00134228
0.68750 0.20000 0
0.69531 0.20000 0
0.70312 0.20000 0
0.71094 0.20000 0
0.71875 0.20000 0
0.72656 0.20000 0
0.73438 0.20000 0
0.74219 0.20000 0
0.75000 0.20000 0
0.75781 0.20000 0
0.76562 0.20000 0
0.77344 0.20000 0
0.78125 0.20000 0
0.78906 0.20000 0
0.79688 0.20000 0
0.80469 0.20000 0
0.81250 0.20000 0
0.82031 0.20000 0
0.82812 0.20000 0
0.83594 0.20000 0
0.84375 0.20000 0
0.85156 0.20000 0
0.85938 0.20000 0
0.86719 0.20000 0
0.87500 0.20000 0
0.88281 0.20000 0
0.89062 0.20000 0
0.89844 0.20000 0
0.90625 0.20000 0
0.91406 0.20000 0
0.92188 0.20000 0
0.92969 0.20000 0
0.93750 0.20000 0
0.94531 0.20000 0
0.95312 0.20000 0
0.96094 0.20000 0
0.96875 0.20000 0
0.97656 0.20000 0
0.98438 0.20000 0
0.99219 0.20000 0
1.00000 0.20000 0
0.00000 0.22500 0
0.00781 0.22500 0
0.01562 0.22500 0
0.02344 0.22500 0
0.03125 0.22500 0
0.03906 0.22500 0
0.04688 0.22500 0
0.05469 0.22500 0
0.06250 0.22500 0
0.07031 0.22500 0
0.07812 0.22500 0
0.08594 0.22500 0
0.09375 0.22500 0
0.10156 0.22500 0
0.10938 0.22500 0
0.11719 0.22500 0
0.12500 0.22500 0
0.13281 0.22500 0
0.14062 0.22500 0
0.14844 0.22500 0
0.15625 0.22500 0
0.16406 0.22500 0
0.17188 0.22500 0
0.17969 0.22500 0
0.18750 0.22500 0
0.19531 0.22500 0
0.20312 0.22500 0
0.21094 0.22500 0
0.21875 0.22500 0
0.22656 0.22500 0
0.23438 0.22500 0
0.24219 0.22500 0
0.25000 0.22500 0.00065703
0.25781 0.22500 0.00131839
0.26562 0.22500 0.00066357
0.27344 0.22500 0
0.28125 0.22500 0
0.28906 0.22500 0.0020284
0.29688 0.22500 0.00740242
0.30469 0.22500 0.0191419
0.31250 0.22500 0.0443864
0.32031 0.22500 0.0698718
0.32812 0.22500 0.119197
0.33594 0.22500 0.210787
0.34375 0.22500 0.320709
0.35156 0.22500 0.433233
0.35938 0.22500 0.522129
0.36719 0.22500 0.56261
0.37500 0.22500 0.567802
0.38281 0.22500 0.469955
0.39062 0.22500 0.346391
0.39844 0.22500 0.244051
0.40625 0.22500 0.139738
0.41406 0.22500 0.0829295
0.42188 0.22500 0.0394877
0.42969 0.22500 0.0179136
0.43750 0.22500 0.00888657
0.44531 0.22500 0.00207147
0.45312 0.22500 0.00154242
0.46094 0.22500 0.000510204
0.46875 0.22500 0
0.47656 0.22500 0
0.48438 0.22500 0
0.49219 0.22500 0.000485673
0.50000 0.22500 0.000482859
0.50781 0.22500 0
0.51562 0.22500 0.000476644
0.52344 0.22500 0.00189394
0.53125 0.22500 0.0056101
0.53906 0.22500 0.0106828
0.54688 0.22500 0.0241411
0.55469 0.22500 0.0530443
0.56250 0.22500 0.0978062
0.57031 0.22500 0.155938
0.57812 0.22500 0.227027
0.58594 0.22500 0.324324
0.59375 0.22500 0.412734
0.60156 0.22500 0.459111
0.60938 0.22500 0.419454
0.61719 0.22500 0.374616
0.62500 0.22500 0.284521
0.63281 0.22500 0.183304
0.64062 0.22500 0.102032
0.64844 0.22500 0.0608078
0.65625 0.22500 0.0254124
0.66406 0.22500 0.0142602
0.67188 0.22500 0.0080573
0.67969 0.22500 0.00268456
0.68750 0.22500 0.00313901
0.69531 0.22500 0.00135318
0.70312 0.22500 0
0.71094 0.22500 0
0.71875 0.22500 0
0.72656 0.22500 0
0.73438 0.22500 0
0.74219 0.22500 0
0.75000 0.22500 0
0.75781 0.22500 0
0.76562 0.22500 0
0.77344 0.22500 0
0.78125 0.22500 0
0.78906 0.22500 0
0.79688 0.22500 0
0.80469 0.22500 0
0.81250 0.22500 0
0.82031 0.22500 0
0.82812 0.22500 0
0.83594 0.22500 0
0.84375 0.22500 0
0.85156 0.22500 0
0.85938 0.22500 0
0.86719 0.22500 0
0.87500 0.22500 0
0.88281 0.22500 0
0.89062 0.22500 0
0.89844 0.22500 0
0.90625 0.22500 0
0.91406 0.22500 0
0.92188 0.22500 0
0.92969 0.22500 0
0.93750 0.22500 0
0.94531 0.22500 0
0.95312 0.22500 0
0.96094 0.22500 0
0.96875 0.22500 0
0.97656 0.22500 0
0.98438 0.22500 0
0.99219 0.22500 0
1.00000 0.22500 0
0.00000 0.25000 0
0.00781 0.25000 0
0.01562 0.25000 0
0.02344 0.25000 0
0.03125 0.25000 0
0.03906 0.25000 0
0.04688 0.25000 0
0.05469 0.25000 0
0.06250 0.25000 0
0.07031 0.25000 0
0.07812 0.25000 0
0.08594 0.25000 0
0.09375 0.25000 0
0.10156 0.25000 0
0.10938 0.25000 0
0.11719 0.25000 0
0.12500 0.25000 0
0.13281 0.25000 0
0.14062 0.25000 0
0.14844 0.25000 0
0.15625 0.25000 0
0.16406 0.25000 0
0.17188 0.25000 0
0.17969 0.25000 0
0.18750 0.25000 0
0.19531 0.25000 0
0.20312 0.25000 0
0.21094 0.25000 0
0.21875 0.25000 0
0.22656 0.25000 0
0.23438 0.25000 0.000656168
0.24219 0.25000 0.00131839
0.25000 0.25000 0.00065703
0.25781 0.25000 0
0.26562 0.25000 0
0.27344 0.25000 0.00133511
0.28125 0.25000 0.00534759
0.28906 0.25000 0.0135227
0.29688 0.25000 0.039031
0.30469 0.25000 0.0673267
0.31250 0.25000 0.103786
0.32031 0.25000 0.183333
0.32812 0.25000 0.282309
0.33594 0.25000 0.403596
0.34375 0.25000 0.508858
0.35156 0.25000 0.578852
0.35938 0.25000 0.581938
0.36719 0.25000 0.517931
0.37500 0.25000 0.394691
0.38281 0.25000 0.278912
0.39062 0.25000 0.18075
0.39844 0.25000 0.0957388
0.40625 0.25000 0.0518559
0.41406 0.25000 0.0215401
0.42188 0.25000 0.0101387
0.42969 0.25000 0.00316122
0.43750 0.25000 0.00104548
0.44531 0.25000 0.000517866
0.45312 0.25000 0
0.46094 0.25000 0
0.46875 0.25000 0
0.47656 0.25000 0
0.48438 0.25000 0
0.49219 0.25000 0
0.50000 0.25000 0
0.50781 0.25000 0.00047824
0.51562 0.25000 0
0.52344 0.25000 0
0.53125 0.25000 0.000935016
0.53906 0.25000 0.00232234
0.54688 0.25000 0.00696379
0.55469 0.25000 0.0147601
0.56250 0.25000 0.0287934
0.57031 0.25000 0.057117
0.57812 0.25000 0.114414
0.58594 0.25000 0.171023
0.59375 0.25000 0.259573
0.60156 0.25000 0.352444
0.60938 0.25000 0.434859
0.61719 0.25000 0.44137
0.62500 0.25000 0.416887
0.63281 0.25000 0.355565
0.64062 0.25000 0.256184
0.64844 0.25000 0.159343
0.65625 0.25000 0.090058
0.66406 0.25000 0.0503565
0.67188 0.25000 0.022829
0.67969 0.25000 0.012528
0.68750 0.25000 0.0044843
0.69531 0.25000 0.00180424
0.70312 0.25000 0.0013544
0.71094 0.25000 0.000452489
0.71875 0.25000 0
0.72656 0.25000 0
0.73438 0.25000 0
0.74219 0.25000 0
0.75000 0.25000 0
0.75781 0.25000 0
0.76562 0.25000 0
0.77344 0.25000 0
0.78125 0.25000 0
0.78906 0.25000 0
0.79688 0.25000 0
0.80469 0.25000 0
0.81250 0.25000 0
0.82031 0.25000 0
0.82812 0.25000 0
0.83594 0.25000 0
0.84375 0.25000 0
0.85156 0.25000 0
0.85938 0.25000 0
0.86719 0.25000 0
0.87500 0.25000 0
0.88281 0.25000 0
0.89062 0.25000 0
0.89844 0.25000 0
0.90625 0.25000 0
0.91406 0.25000 0
0.92188 0.25000 0
0.92969 0.25000 0
0.93750 0.25000 0
0.94531 0.25000 0
0.95312 0.25000 0
0.96094 0.25000 0
0.96875 0.25000 0
0.97656 0.25000 0
0.98438 0.25000 0
0.99219 0.25000 0
1.00000 0.25000 0
0.00000 0.27500 0
0.00781 0.27500 0
0.01562 0.27500 0
0.02344 0.27500 0
0.03125 0.27500 0
0.03906 0.27500 0
0.04688 0.27500 0
0.05469 0.27500 0
0.06250 0.27500 0
0.07031 0.27500 0
0.07812 0.27500 0
0.08594 0.27500 0
0.09375 0.27500 0
0.10156 0.27500 0
0.10938 0.27500 0
0.11719 0.27500 0
0.12500 0.27500 0
0.13281 0.27500 0
0.14062 0.27500 0
0.14844 0.27500 0
0.15625 0.27500 0
0.16406 0.27500 0
0.17188 0.27500 0
0.17969 0.27500 0
0.18750 0.27500 0
0.19531 0.27500 0
0.20312 0.27500 0
0.21094 0.27500 0
0.21875 0.27500 0
0.22656 0.27500 0.00130634
0.23438 0.27500 0.000656168
0.24219 0.27500 0
0.25000 0.27500 0
0.25781 0.27500 0
0.26562 0.27500 0.00398142
0.27344 0.27500 0.0146862
0.28125 0.27500 0.0320856
0.28906 0.27500 0.0601758
0.29688 0.27500 0.0888291
0.30469 0.27500 0.158416
0.31250 0.27500 0.252611
0.32031 0.27500 0.380128
0.32812 0.27500 0.496236
0.33594 0.27500 0.574086
0.34375 0.27500 0.593158
0.35156 0.27500 0.531118
0.35938 0.27500 0.450957
0.36719 0.27500 0.322163
0.37500 0.27500 0.215234
0.38281 0.27500 0.117914
0.39062 0.27500 0.0587577
0.39844 0.27500 0.0265634
0.40625 0.27500 0.0125546
0.41406 0.27500 0.00538503
0.42188 0.27500 0.00266809
0.42969 0.27500 0.00052687
0.43750 0.27500 0
0.44531 0.27500 0
0.45312 0.27500 0
0.46094 0.27500 0
0.46875 0.27500 0
0.47656 0.27500 0
0.48438 0.27500 0
0.49219 0.27500 0
0.50000 0.27500 0
0.50781 0.27500 0
0.51562 0.27500 0.000476644
0.52344 0.27500 0.000473485
0.53125 0.27500 0.000467508
0.53906 0.27500 0.000464468
0.54688 0.27500 0.000464253
0.55469 0.27500 0.00276753
0.56250 0.27500 0.00639854
0.57031 0.27500 0.0194923
0.57812 0.27500 0.0337838
0.58594 0.27500 0.0704475
0.59375 0.27500 0.118878
0.60156 0.27500 0.190667
0.60938 0.27500 0.288732
0.61719 0.27500 0.385595
0.62500 0.27500 0.4292
0.63281 0.27500 0.450972
0.64062 0.27500 0.400177
0.64844 0.27500 0.328451
0.65625 0.27500 0.237182
0.66406 0.27500 0.138146
0.67188 0.27500 0.0743062
0.67969 0.27500 0.0380313
0.68750 0.27500 0.0174888
0.69531 0.27500 0.0108254
0.70312 0.27500 0.00541761
0.71094 0.27500 0.00135747
0.71875 0.27500 0.00136986
0.72656 0.27500 0
0.73438 0.27500 0
0.74219 0.27500 0
0.75000 0.27500 0
0.75781 0.27500 0
0.76562 0.27500 0
0.77344 0.27500 0
0.78125 0.27500 0
0.78906 0.27500 0
0.79688 0.27500 0
0.80469 0.27500 0
0.81250 0.27500 0
0.82031 0.27500 0
0.82812 0.27500 0
0.83594 0.27500 0
0.84375 0.27500 0
0.85156 0.27500 0
0.85938 0.27500 0
0.86719 0.27500 0
0.87500 0.27500 0
0.88281 0.27500 0
0.89062 0.27500 0
0.89844 0.27500 0
0.90625 0.27500 0
0.91406 0.27500 0
0.92188 0.27500 0
0.92969 0.27500 0
0.93750 0.27500 0
0.94531 0.27500 0
0.95312 0.27500 0
0.96094 0.27500 0
0.96875 0.27500 0
0.97656 0.27500 0
0.98438 0.27500 0
0.99219 0.27500 0
1.00000 0.27500 0
0.00000 0.30000 0
0.00781 0.30000 0
0.01562 0.30000 0
0.02344 0.30000 0
0.03125 0.30000 0
0.03906 0.30000 0
0.04688 0.30000 0
0.05469 0.30000 0
0.06250 0.30000 0
0.07031 0.30000 0
0.07812 0.30000 0
0.08594 0.30000 0
0.09375 0.30000 0
0.10156 0.30000 0
0.10938 0.30000 0
0.11719 0.30000 0
0.12500 0.30000 0
0.13281 0.30000 0
0.14062 0.30000 0
0.14844 0.30000 0
0.15625 0.30000 0
0.16406 0.30000 0
0.17188 0.30000 0
0.17969 0.30000 0
0.18750 0.30000 0
0.19531 0.30000 0
0.20312 0.30000 0
0.21094 0.30000 0.000652742
0.21875 0.30000 0.00130634
0.22656 0.30000 0
0.23438 0.30000 0
0.24219 0.30000 0.000659196
0.25000 0.30000 0.00328515
0.25781 0.30000 0.0112063
0.26562 0.30000 0.0278699
0.27344 0.30000 0.0420561
0.28125 0.30000 0.0708556
0.28906 0.30000 0.135227
0.29688 0.30000 0.233513
0.30469 0.30000 0.364356
0.31250 0.30000 0.489556
0.32031 0.30000 0.586538
0.32812 0.30000 0.604768
0.33594 0.30000 0.596404
0.34375 0.30000 0.49664
0.35156 0.30000 0.37281
0.35938 0.30000 0.236842
0.36719 0.30000 0.144033
0.37500 0.30000 0.0640508
0.38281 0.30000 0.0357143
0.39062 0.30000 0.0167879
0.39844 0.30000 0.00996126
0.40625 0.30000 0.00272926
0.41406 0.30000 0.000538503
0.42188 0.30000 0
0.42969 0.30000 0
0.43750 0.30000 0
0.44531 0.30000 0
0.45312 0.30000 0
0.46094 0.30000 0
0.46875 0.30000 0
0.47656 0.30000 0
0.48438 0.30000 0
0.49219 0.30000 0
0.50000 0.30000 0
0.50781 0.30000 0
0.51562 0.30000 0
0.52344 0.30000 0
0.53125 0.30000 0
0.53906 0.30000 0.000464468
0.54688 0.30000 0.000464253
0.55469 0.30000 0.000922509
0.56250 0.30000 0.000457038
0.57031 0.30000 0.00181324
0.57812 0.30000 0.00765766
0.58594 0.30000 0.0186088
0.59375 0.30000 0.0373998
0.60156 0.30000 0.0813333
0.60938 0.30000 0.131602
0.61719 0.30000 0.209925
0.62500 0.30000 0.328056
0.63281 0.30000 0.406802
0.64062 0.30000 0.458481
0.64844 0.30000 0.456281
0.65625 0.30000 0.390548
0.66406 0.30000 0.294563
0.67188 0.30000 0.208147
0.67969 0.30000 0.119016
0.68750 0.30000 0.0668161
0.69531 0.30000 0.0270636
0.70312 0.30000 0.013544
0.71094 0.30000 0.00678733
0.71875 0.30000 0.00182648
0.72656 0.30000 0.00184758
0.73438 0.30000 0.0009298
0.74219 0.30000 0
0.75000 0.30000 0
0.75781 0.30000 0
0.76562 0.30000 0
0.77344 0.30000 0
0.78125 0.30000 0
0.78906 0.30000 0
0.79688 0.30000 0
0.80469 0.30000 0
0.81250 0.30000 0
0.82031 0.30000 0
0.82812 0.30000 0
0.83594 0.30000 0
0.84375 0.30000 0
0.85156 0.30000 0
0.85938 0.30000 0
0.86719 0.30000 0
0.87500 0.30000 0
0.88281 0.30000 0
0.89062 0.30000 0
0.89844 0.30000 0
0.90625 0.30000 0
0.91406 0.30000 0
0.92188 0.30000 0
0.92969 0.30000 0
0.93750 0.30000 0
0.94531 0.30000 0
0.95312 0.30000 0
0.96094 0.30000 0
0.96875 0.30000 0
0.97656 0.30000 0
0.98438 0.30000 0
0.99219 0.30000 0
1.00000 0.30000 0
0.00000 0.32500 0
0.00781 0.32500 0
0.01562 0.32500 0
0.02344 0.32500 0
0.03125 0.32500 0
0.03906 0.32500 0
0.04688 0.32500 0
0.05469 0.32500 0
0.06250 0.32500 0
0.07031 0.32500 0
0.07812 0.32500 0
0.08594 0.32500 0
0.09375 0.32500 0
0.10156 0.32500 0
0.10938 0.32500 0
0.11719 0.32500 0
0.12500 0.32500 0
0.13281 0.32500 0
0.14062 0.32500 0
0.14844 0.32500 0
0.15625 0.32500 0
0.16406 0.32500 0
0.17188 0.32500 0
0.17969 0.32500 0
0.18750 0.32500 0
0.19531 0.32500 0.00065445
0.20312 0.32500 0.00130976
0.21094 0.32500 0.000652742
0.21875 0.32500 0.000653168
0.22656 0.32500 0.00130634
0.23438 0.32500 0.0019685
0.24219 0.32500 0.00659196
0.25000 0.32500 0.0170828
0.25781 0.32500 0.0263678
0.26562 0.32500 0.0504313
0.27344 0.32500 0.0934579
0.28125 0.32500 0.174465
0.28906 0.32500 0.269777
0.29688 0.32500 0.41319
0.30469 0.32500 0.493729
0.31250 0.32500 0.556789
0.32031 0.32500 0.537179
0.32812 0.32500 0.482434
0.33594 0.32500 0.362058
0.34375 0.32500 0.245571
0.35156 0.32500 0.154683
0.35938 0.32500 0.083134
0.36719 0.32500 0.0388007
0.37500 0.32500 0.0213503
0.38281 0.32500 0.00907029
0.39062 0.32500 0.00447678
0.39844 0.32500 0.000553403
0.40625 0.32500 0.000545852
0.41406 0.32500 0
0.42188 0.32500 0
0.42969 0.32500 0
0.43750 0.32500 0
0.44531 0.32500 0
0.45312 0.32500 0
0.46094 0.32500 0
0.46875 0.32500 0
0.47656 0.32500 0
0.48438 0.32500 0
0.49219 0.32500 0
0.50000 0.32500 0
0.50781 0.32500 0
0.51562 0.32500 0
0.52344 0.32500 0
0.53125 0.32500 0
0.53906 0.32500 0
0.54688 0.32500 0
0.55469 0.32500 0
0.56250 0.32500 0.000457038
0.57031 0.32500 0
0.57812 0.32500 0.00045045
0.58594 0.32500 0.00310146
0.59375 0.32500 0.0102404
0.60156 0.32500 0.0217778
0.60938 0.32500 0.040493
0.61719 0.32500 0.0821256
0.62500 0.32500 0.135004
0.63281 0.32500 0.217756
0.64062 0.32500 0.309629
0.64844 0.32500 0.361296
0.65625 0.32500 0.407936
0.66406 0.32500 0.387255
0.67188 0.32500 0.311996
0.67969 0.32500 0.23311
0.68750 0.32500 0.136323
0.69531 0.32500 0.0870546
0.70312 0.32500 0.0383747
0.71094 0.32500 0.018552
0.71875 0.32500 0.00730594
0.72656 0.32500 0.00415704
0.73438 0.32500 0.0023245
0.74219 0.32500 0.000938086
0.75000 0.32500 0.000473261
0.75781 0.32500 0
0.76562 0.32500 0
0.77344 0.32500 0
0.78125 0.32500 0
0.78906 0.32500 0
0.79688 0.32500 0
0.80469 0.32500 0
0.81250 0.32500 0
0.82031 0.32500 0
0.82812 0.32500 0
0.83594 0.32500 0
0.84375 0.32500 0
0.85156 0.32500 0
0.85938 0.32500 0
0.86719 0.32500 0
0.87500 0.32500 0
0.88281 0.32500 0
0.89062 0.32500 0
0.89844 0.32500 0
0.90625 0.32500 0
0.91406 0.32500 0
0.92188 0.32500 0
0.92969 0.32500 0
0.93750 0.32500 0
0.94531 0.32500 0
0.95312 0.32500 0
0.96094 0.32500 0
0.96875 0.32500 0
0.97656 0.32500 0
0.98438 0.32500 0
0.99219 0.32500 0
1.00000 0.32500 0
0.00000 0.35000 0
0.00781 0.35000 0
0.01562 0.35000 0
0.02344 0.35000 0
0.03125 0.35000 0
0.03906 0.35000 0
0.04688 0.35000 0
0.05469 0.35000 0
0.06250 0.35000 0
0.07031 0.35000 0
0.07812 0.35000 0
0.08594 0.35000 0
0.09375 0.35000 0
0.10156 0.35000 0
0.10938 0.35000 0
0.11719 0.35000 0
0.12500 0.35000 0
0.13281 0.35000 0
0.14062 0.35000 0
0.14844 0.35000 0
0.15625 0.35000 0
0.16406 0.35000 0
0.17188 0.35000 0
0.17969 0.35000 0.00131406
0.18750 0.35000 0.00130804
0.19531 0.35000 0.00065445
0.20312 0.35000 0
0.21094 0.35000 0.00130548
0.21875 0.35000 0.00130634
0.22656 0.35000 0.00783801
0.23438 0.35000 0.015748
0.24219 0.35000 0.0263678
0.25000 0.35000 0.0505913
0.25781 0.35000 0.0916282
0.26562 0.35000 0.146649
0.27344 0.35000 0.255007
0.28125 0.35000 0.417112
0.28906 0.35000 0.562542
0.29688 0.35000 0.631898
0.30469 0.35000 0.625083
0.31250 0.35000 0.607702
0.32031 0.35000 0.491667
0.32812 0.35000 0.349435
0.33594 0.35000 0.209547
0.34375 0.35000 0.117288
0.35156 0.35000 0.0622356
0.35938 0.35000 0.0311005
0.36719 0.35000 0.0146972
0.37500 0.35000 0.00461627
0.38281 0.35000 0.00226757
0.39062 0.35000 0.000559597
0.39844 0.35000 0.000553403
0.40625 0.35000 0
0.41406 0.35000 0
0.42188 0.35000 0
0.42969 0.35000 0
0.43750 0.35000 0
0.44531 0.35000 0
0.45312 0.35000 0
0.46094 0.35000 0
0.46875 0.35000 0
0.47656 0.35000 0
0.48438 0.35000 0
0.49219 0.35000 0
0.50000 0.35000 0
0.50781 0.35000 0
0.51562 0.35000 0
0.52344 0.35000 0
0.53125 0.35000 0
0.53906 0.35000 0
0.54688 0.35000 0
0.55469 0.35000 0
0.56250 0.35000 0
0.57031 0.35000 0.000453309
0.57812 0.35000 0.00045045
0.58594 0.35000 0.000886132
0.59375 0.35000 0.000890472
0.60156 0.35000 0.00488889
0.60938 0.35000 0.0158451
0.61719 0.35000 0.0307422
0.62500 0.35000 0.062445
0.63281 0.35000 0.113516
0.64062 0.35000 0.193905
0.64844 0.35000 0.305814
0.65625 0.35000 0.385644
0.66406 0.35000 0.453654
0.67188 0.35000 0.472247
0.67969 0.35000 0.417002
0.68750 0.35000 0.330942
0.69531 0.35000 0.215156
0.70312 0.35000 0.141309
0.71094 0.35000 0.0755656
0.71875 0.35000 0.0365297
0.72656 0.35000 0.0152425
0.73438 0.35000 0.0051139
0.74219 0.35000 0.00422139
0.75000 0.35000 0.00189304
0.75781 0.35000 0.000480538
0.76562 0.35000 0
0.77344 0.35000 0
0.78125 0.35000 0
0.78906 0.35000 0
0.79688 0.35000 0
0.80469 0.35000 0
0.81250 0.35000 0
0.82031 0.35000 0
0.82812 0.35000 0
0.83594 0.35000 0
0.84375 0.35000 0
0.85156 0.35000 0
0.85938 0.35000 0
0.86719 0.35000 0
0.87500 0.35000 0
0.88281 0.35000 0
0.89062 0.35000 0
0.89844 0.35000 0
0.90625 0.35000 0
0.91406 0.35000 0
0.92188 0.35000 0
0.92969 0.35000 0
0.93750 0.35000 0
0.94531 0.35000 0
0.95312 0.35000 0
0.96094 0.35000 0
0.96875 0.35000 0
0.97656 0.35000 0
0.98438 0.35000 0
0.99219 0.35000 0
1.00000 0.35000 0
0.00000 0.37500 0
0.00781 0.37500 0
0.01562 0.37500 0
0.02344 0.37500 0
0.03125 0.37500 0
0.03906 0.37500 0
0.04688 0.37500 0
0.05469 0.37500 0
0.06250 0.37500 0
0.07031 0.37500 0
0.07812 0.37500 0
0.08594 0.37500 0
0.09375 0.37500 0
0.10156 0.37500 0
0.10938 0.37500 0
0.11719 0.37500 0
0.12500 0.37500 0
0.13281 0.37500 0
0.14062 0.37500 0
0.14844 0.37500 0
0.15625 0.37500 0
0.16406 0.37500 0.00130124
0.17188 0.37500 0.00130208
0.17969 0.37500 0
0.18750 0.37500 0
0.19531 0.37500 0.0013089
0.20312 0.37500 0.00196464
0.21094 0.37500 0.00522193
0.21875 0.37500 0.0137165
0.22656 0.37500 0.0176355
0.23438 0.37500 0.0433071
0.24219 0.37500 0.0751483
0.25000 0.37500 0.127464
0.25781 0.37500 0.213579
0.26562 0.37500 0.360982
0.27344 0.37500 0.521362
0.28125 0.37500 0.590241
0.28906 0.37500 0.655172
0.29688 0.37500 0.631225
0.30469 0.37500 0.557756
0.31250 0.37500 0.382507
0.32031 0.37500 0.254487
0.32812 0.37500 0.142409
0.33594 0.37500 0.0805952
0.34375 0.37500 0.0427611
0.35156 0.37500 0.0193353
0.35938 0.37500 0.00717703
0.36719 0.37500 0.00117578
0.37500 0.37500 0.00115407
0.38281 0.37500 0.000566893
0.39062 0.37500 0
0.39844 0.37500 0
0.40625 0.37500 0
0.41406 0.37500 0
0.42188 0.37500 0
0.42969 0.37500 0
0.43750 0.37500 0
0.44531 0.37500 0
0.45312 0.37500 0
0.46094 0.37500 0
0.46875 0.37500 0
0.47656 0.37500 0
0.48438 0.37500 0
0.49219 0.37500 0
0.50000 0.37500 0
0.50781 0.37500 0
0.51562 0.37500 0
0.52344 0.37500 0
0.53125 0.37500 0
0.53906 0.37500 0
0.54688 0.37500 0
0.55469 0.37500 0
0.56250 0.37500 0
0.57031 0.37500 0
0.57812 0.37500 0
0.58594 0.37500 0
0.59375 0.37500 0.000445236
0.60156 0.37500 0.000444444
0.60938 0.37500 0.00132042
0.61719 0.37500 0.00614844
0.62500 0.37500 0.0167106
0.63281 0.37500 0.0375442
0.64062 0.37500 0.07553
0.64844 0.37500 0.13715
0.65625 0.37500 0.222916
0.66406 0.37500 0.32754
0.67188 0.37500 0.423456
0.67969 0.37500 0.46264
0.68750 0.37500 0.467713
0.69531 0.37500 0.41723
0.70312 0.37500 0.303386
0.71094 0.37500 0.196833
0.71875 0.37500 0.115068
0.72656 0.37500 0.0614319
0.73438 0.37500 0.0269642
0.74219 0.37500 0.00938086
0.75000 0.37500 0.00425935
0.75781 0.37500 0.00240269
0.76562 0.37500 0.00145914
0.77344 0.37500 0
0.78125 0.37500 0
0.78906 0.37500 0
0.79688 0.37500 0
0.80469 0.37500 0
0.81250 0.37500 0
0.82031 0.37500 0
0.82812 0.37500 0
0.83594 0.37500 0
0.84375 0.37500 0
0.85156 0.37500 0
0.85938 0.37500 0
0.86719 0.37500 0
0.87500 0.37500 0
0.88281 0.37500 0
0.89062 0.37500 0
0.89844 0.37500 0
0.90625 0.37500 0
0.91406 0.37500 0
0.92188 0.37500 0
0.92969 0.37500 0
0.93750 0.37500 0
0.94531 0.37500 0
0.95312 0.37500 0
0.96094 0.37500 0
0.96875 0.37500 0
0.97656 0.37500 0
0.98438 0.37500 0
0.99219 0.37500 0
1.00000 0.37500 0
0.00000 0.40000 0
0.00781 0.40000 0
0.01562 0.40000 0
0.02344 0.40000 0
0.03125 0.40000 0
0.03906 0.40000 0
0.04688 0.40000 0
0.05469 0.40000 0
0.06250 0.40000 0
0.07031 0.40000 0
0.07812 0.40000 0
0.08594 0.40000 0
0.09375 0.40000 0
0.10156 0.40000 0
0.10938 0.40000 0
0.11719 0.40000 0
0.12500 0.40000 0
0.13281 0.40000 0
0.14062 0.40000 0
0.14844 0.40000 0
0.15625 0.40000 0.000654022
0.16406 0.40000 0
0.17188 0.40000 0
0.17969 0.40000 0.00131406
0.18750 0.40000 0.00130804
0.19531 0.40000 0.00458115
0.20312 0.40000 0.0117878
0.21094 0.40000 0.0169713
0.21875 0.40000 0.0378837
0.22656 0.40000 0.0764206
0.23438 0.40000 0.120079
0.24219 0.40000 0.187212
0.25000 0.40000 0.305519
0.25781 0.40000 0.471325
0.26562 0.40000 0.593895
0.27344 0.40000 0.644192
0.28125 0.40000 0.652406
0.28906 0.40000 0.59094
0.29688 0.40000 0.445491
0.30469 0.40000 0.288449
0.31250 0.40000 0.176893
0.32031 0.40000 0.0923077
0.32812 0.40000 0.0520703
0.33594 0.40000 0.0223187
0.34375 0.40000 0.0091631
0.35156 0.40000 0.00362538
0.35938 0.40000 0.00179426
0.36719 0.40000 0.00117578
0.37500 0.40000 0.000577034
0.38281 0.40000 0
0.39062 0.40000 0
0.39844 0.40000 0
0.40625 0.40000 0
0.41406 0.40000 0
0.42188 0.40000 0
0.42969 0.40000 0
0.43750 0.40000 0
0.44531 0.40000 0
0.45312 0.40000 0
0.46094 0.40000 0
0.46875 0.40000 0
0.47656 0.40000 0
0.48438 0.40000 0
0.49219 0.40000 0
0.50000 0.40000 0
0.50781 0.40000 0
0.51562 0.40000 0
0.52344 0.40000 0
0.53125 0.40000 0
0.53906 0.40000 0
0.54688 0.40000 0
0.55469 0.40000 0
0.56250 0.40000 0
0.57031 0.40000 0
0.57812 0.40000 0
0.58594 0.40000 0
0.59375 0.40000 0
0.60156 0.40000 0.000444444
0.60938 0.40000 0.000440141
0.61719 0.40000 0.000878349
0.62500 0.40000 0.00351803
0.63281 0.40000 0.00618375
0.64062 0.40000 0.0189929
0.64844 0.40000 0.0412783
0.65625 0.40000 0.0905038
0.66406 0.40000 0.161319
0.67188 0.40000 0.239928
0.67969 0.40000 0.357494
0.68750 0.40000 0.434978
0.69531 0.40000 0.478124
0.70312 0.40000 0.464108
0.71094 0.40000 0.38914
0.71875 0.40000 0.284018
0.72656 0.40000 0.172286
0.73438 0.40000 0.0948396
0.74219 0.40000 0.0492495
0.75000 0.40000 0.0212967
0.75781 0.40000 0.00768861
0.76562 0.40000 0.00486381
0.77344 0.40000 0.00197239
0.78125 0.40000 0.000997506
0.78906 0.40000 0
0.79688 0.40000 0
0.80469 0.40000 0
0.81250 0.40000 0
0.82031 0.40000 0
0.82812 0.40000 0
0.83594 0.40000 0
0.84375 0.40000 0
0.85156 0.40000 0
0.85938 0.40000 0
0.86719 0.40000 0
0.87500 0.40000 0
0.88281 0.40000 0
0.89062 0.40000 0
0.89844 0.40000 0
0.90625 0.40000 0
0.91406 0.40000 0
0.92188 0.40000 0
0.92969 0.40000 0
0.93750 0.40000 0
0.94531 0.40000 0
0.95312 0.40000 0
0.96094 0.40000 0
0.96875 0.40000 0
0.97656 0.40000 0
0.98438 0.40000 0
0.99219 0.40000 0
1.00000 0.40000 0
0.00000 0.42500 0
0.00781 0.42500 0
0.01562 0.42500 0
0.02344 0.42500 0
0.03125 0.42500 0
0.03906 0.42500 0
0.04688 0.42500 0
0.05469 0.42500 0
0.06250 0.42500 0
0.07031 0.42500 0
0.07812 0.42500 0
0.08594 0.42500 0
0.09375 0.42500 0
0.10156 0.42500 0
0.10938 0.42500 0
0.11719 0.42500 0
0.12500 0.42500 0
0.13281 0.42500 0.000652742
0.14062 0.42500 0.00131062
0.14844 0.42500 0.0013089
0.15625 0.42500 0.000654022
0.16406 0.42500 0.000650618
0.17188 0.42500 0.00195312
0.17969 0.42500 0.00262812
0.18750 0.42500 0.0117724
0.19531 0.42500 0.0176702
0.20312 0.42500 0.021611
0.21094 0.42500 0.0574413
0.21875 0.42500 0.093403
0.22656 0.42500 0.149575
0.23438 0.42500 0.25
0.24219 0.42500 0.429796
0.25000 0.42500 0.562418
0.25781 0.42500 0.650626
0.26562 0.42500 0.650962
0.27344 0.42500 0.606142
0.28125 0.42500 0.496658
0.28906 0.42500 0.329277
0.29688 0.42500 0.201884
0.30469 0.42500 0.112211
0.31250 0.42500 0.0665796
0.32031 0.42500 0.0294872
0.32812 0.42500 0.0100376
0.33594 0.42500 0.00371978
0.34375 0.42500 0.00122175
0.35156 0.42500 0.00120846
0.35938 0.42500 0
0.36719 0.42500 0
0.37500 0.42500 0
0.38281 0.42500 0
0.39062 0.42500 0
0.39844 0.42500 0
0.40625 0.42500 0
0.41406 0.42500 0
0.42188 0.42500 0
0.42969 0.42500 0
0.43750 0.42500 0
0.44531 0.42500 0
0.45312 0.42500 0
0.46094 0.42500 0
0.46875 0.42500 0
0.47656 0.42500 0
0.48438 0.42500 0
0.49219 0.42500 0
0.50000 0.42500 0
0.50781 0.42500 0
0.51562 0.42500 0
0.52344 0.42500 0
0.53125 0.42500 0
0.53906 0.42500 0
0.54688 0.42500 0
0.55469 0.42500 0
0.56250 0.42500 0
0.57031 0.42500 0
0.57812 0.42500 0
0.58594 0.42500 0
0.59375 0.42500 0
0.60156 0.42500 0
0.60938 0.42500 0
0.61719 0.42500 0.000439174
0.62500 0.42500 0.000439754
0.63281 0.42500 0.00132509
0.64062 0.42500 0.00353357
0.64844 0.42500 0.00665779
0.65625 0.42500 0.0245207
0.66406 0.42500 0.0459002
0.67188 0.42500 0.107431
0.67969 0.42500 0.181655
0.68750 0.42500 0.279372
0.69531 0.42500 0.380695
0.70312 0.42500 0.448758
0.71094 0.42500 0.476923
0.71875 0.42500 0.447945
0.72656 0.42500 0.369053
0.73438 0.42500 0.261274
0.74219 0.42500 0.146811
0.75000 0.42500 0.0776148
0.75781 0.42500 0.0360404
0.76562 0.42500 0.0126459
0.77344 0.42500 0.00641026
0.78125 0.42500 0.00448878
0.78906 0.42500 0.00102093
0.79688 0.42500 0
0.80469 0.42500 0
0.81250 0.42500 0
0.82031 0.42500 0
0.82812 0.42500 0
0.83594 0.42500 0
0.84375 0.42500 0
0.85156 0.42500 0
0.85938 0.42500 0
0.86719 0.42500 0
0.87500 0.42500 0
0.88281 0.42500 0
0.89062 0.42500 0
0.89844 0.42500 0
0.90625 0.42500 0
0.91406 0.42500 0
0.92188 0.42500 0
0.92969 0.42500 0
0.93750 0.42500 0
0.94531 0.42500 0
0.95312 0.42500 0
0.96094 0.42500 0
0.96875 0.42500 0
0.97656 0.42500 0
0.98438 0.42500 0
0.99219 0.42500 0
1.00000 0.42500 0
0.00000 0.45000 0
0.00781 0.45000 0
0.01562 0.45000 0
0.02344 0.45000 0
0.03125 0.45000 0
0.03906 0.45000 0
0.04688 0.45000 0
0.05469 0.45000 0
0.06250 0.45000 0
0.07031 0.45000 0
0.07812 0.45000 0
0.08594 0.45000 0
0.09375 0.45000 0
0.10156 0.45000 0
0.10938 0.45000 0
0.11719 0.45000 0
0.12500 0.45000 0.000652316
0.13281 0.45000 0.000652742
0.14062 0.45000 0
0.14844 0.45000 0.0013089
0.15625 0.45000 0.00196207
0.16406 0.45000 0.00195185
0.17188 0.45000 0.0078125
0.17969 0.45000 0.0144547
0.18750 0.45000 0.0196207
0.19531 0.45000 0.0425393
0.20312 0.45000 0.0936477
0.21094 0.45000 0.139034
0.21875 0.45000 0.21228
0.22656 0.45000 0.377531
0.23438 0.45000 0.526247
0.24219 0.45000 0.61503
0.25000 0.45000 0.655716
0.25781 0.45000 0.602505
0.26562 0.45000 0.525547
0.27344 0.45000 0.367824
0.28125 0.45000 0.224599
0.28906 0.45000 0.133198
0.29688 0.45000 0.0760431
0.30469 0.45000 0.040264
0.31250 0.45000 0.0150131
0.32031 0.45000 0.00641026
0.32812 0.45000 0.00313676
0.33594 0.45000 0.00123993
0.34375 0.45000 0
0.35156 0.45000 0
0.35938 0.45000 0
0.36719 0.45000 0
0.37500 0.45000 0
0.38281 0.45000 0
0.39062 0.45000 0
0.39844 0.45000 0
0.40625 0.45000 0
0.41406 0.45000 0
0.42188 0.45000 0
0.42969 0.45000 0
0.43750 0.45000 0
0.44531 0.45000 0
0.45312 0.45000 0
0.46094 0.45000 0
0.46875 0.45000 0
0.47656 0.45000 0
0.48438 0.45000 0
0.49219 0.45000 0
0.50000 0.45000 0
0.50781 0.45000 0
0.51562 0.45000 0
0.52344 0.45000 0
0.53125 0.45000 0
0.53906 0.45000 0
0.54688 0.45000 0
0.55469 0.45000 0
0.56250 0.45000 0
0.57031 0.45000 0
0.57812 0.45000 0
0.58594 0.45000 0
0.59375 0.45000 0
0.60156 0.45000 0
0.60938 0.45000 0
0.61719 0.45000 0
0.62500 0.45000 0
0.63281 0.45000 0
0.64062 0.45000 0.000441696
0.64844 0.45000 0.000443853
0.65625 0.45000 0.00222916
0.66406 0.45000 0.0111408
0.67188 0.45000 0.0246195
0.67969 0.45000 0.0577181
0.68750 0.45000 0.125112
0.69531 0.45000 0.211998
0.70312 0.45000 0.319187
0.71094 0.45000 0.415385
0.71875 0.45000 0.490411
0.72656 0.45000 0.496998
0.73438 0.45000 0.441655
0.74219 0.45000 0.349437
0.75000 0.45000 0.222906
0.75781 0.45000 0.131667
0.76562 0.45000 0.063716
0.77344 0.45000 0.0281065
0.78125 0.45000 0.00798005
0.78906 0.45000 0.00510465
0.79688 0.45000 0.00361757
0.80469 0.45000 0.00157068
0.81250 0.45000 0
0.82031 0.45000 0
0.82812 0.45000 0
0.83594 0.45000 0
0.84375 0.45000 0
0.85156 0.45000 0
0.85938 0.45000 0
0.86719 0.45000 0
0.87500 0.45000 0
0.88281 0.45000 0
0.89062 0.45000 0
0.89844 0.45000 0
0.90625 0.45000 0
0.91406 0.45000 0
0.92188 0.45000 0
0.92969 0.45000 0
0.93750 0.45000 0
0.94531 0.45000 0
0.95312 0.45000 0
0.96094 0.45000 0
0.96875 0.45000 0
0.97656 0.45000 0
0.98438 0.45000 0
0.99219 0.45000 0
1.00000 0.45000 0
0.00000 0.47500 0
0.00781 0.47500 0
0.01562 0.47500 0
0.02344 0.47500 0
0.03125 0.47500 0
0.03906 0.47500 0
0.04688 0.47500 0
0.05469 0.47500 0
0.06250 0.47500 0
0.07031 0.47500 0
0.07812 0.47500 0
0.08594 0.47500 0
0.09375 0.47500 0
0.10156 0.47500 0
0.10938 0.47500 0
0.11719 0.47500 0.000655738
0.12500 0.47500 0.000652316
0.13281 0.47500 0
0.14062 0.47500 0.00131062
0.14844 0.47500 0.00065445
0.15625 0.47500 0.00327011
0.16406 0.47500 0.00910865
0.17188 0.47500 0.016276
0.17969 0.47500 0.0275953
0.18750 0.47500 0.0621321
0.19531 0.47500 0.10144
0.20312 0.47500 0.154551
0.21094 0.47500 0.281332
0.21875 0.47500 0.43501
0.22656 0.47500 0.493795
0.23438 0.47500 0.565617
0.24219 0.47500 0.584047
0.25000 0.47500 0.49343
0.25781 0.47500 0.378378
0.26562 0.47500 0.252157
0.27344 0.47500 0.148865
0.28125 0.47500 0.078877
0.28906 0.47500 0.0398918
0.29688 0.47500 0.0222073
0.30469 0.47500 0.00858086
0.31250 0.47500 0.00326371
0.32031 0.47500 0.00128205
0.32812 0.47500 0
0.33594 0.47500 0
0.34375 0.47500 0
0.35156 0.47500 0
0.35938 0.47500 0
0.36719 0.47500 0
0.37500 0.47500 0
0.38281 0.47500 0
0.39062 0.47500 0
0.39844 0.47500 0
0.40625 0.47500 0
0.41406 0.47500 0
0.42188 0.47500 0
0.42969 0.47500 0
0.43750 0.47500 0
0.44531 0.47500 0
0.45312 0.47500 0
0.46094 0.47500 0
0.46875 0.47500 0
0.47656 0.47500 0
0.48438 0.47500 0
0.49219 0.47500 0
0.50000 0.47500 0
0.50781 0.47500 0
0.51562 0.47500 0
0.52344 0.47500 0
0.53125 0.47500 0
0.53906 0.47500 0
0.54688 0.47500 0
0.55469 0.47500 0
0.56250 0.47500 0
0.57031 0.47500 0
0.57812 0.47500 0
0.58594 0.47500 0
0.59375 0.47500 0
0.60156 0.47500 0
0.60938 0.47500 0
0.61719 0.47500 0
0.62500 0.47500 0
0.63281 0.47500 0
0.64062 0.47500 0
0.64844 0.47500 0.000443853
0.65625 0.47500 0.000445831
0.66406 0.47500 0.000445633
0.67188 0.47500 0.00402865
0.67969 0.47500 0.0143177
0.68750 0.47500 0.0300448
0.69531 0.47500 0.0617952
0.70312 0.47500 0.131828
0.71094 0.47500 0.21991
0.71875 0.47500 0.310502
0.72656 0.47500 0.415704
0.73438 0.47500 0.451418
0.74219 0.47500 0.43152
0.75000 0.47500 0.378135
0.75781 0.47500 0.268621
0.76562 0.47500 0.156128
0.77344 0.47500 0.0828402
0.78125 0.47500 0.0379052
0.78906 0.47500 0.014293
0.79688 0.47500 0.00413437
0.80469 0.47500 0.00209424
0.81250 0.47500 0.0015448
0.82031 0.47500 0
0.82812 0.47500 0
0.83594 0.47500 0
0.84375 0.47500 0
0.85156 0.47500 0
0.85938 0.47500 0
0.86719 0.47500 0
0.87500 0.47500 0
0.88281 0.47500 0
0.89062 0.47500 0
0.89844 0.47500 0
0.90625 0.47500 0
0.91406 0.47500 0
0.92188 0.47500 0
0.92969 0.47500 0
0.93750 0.47500 0
0.94531 0.47500 0
0.95312 0.47500 0
0.96094 0.47500 0
0.96875 0.47500 0
0.97656 0.47500 0
0.98438 0.47500 0
0.99219 0.47500 0
1.00000 0.47500 0
0.00000 0.50000 0
0.00781 0.50000 0
0.01562 0.50000 0
0.02344 0.50000 0
0.03125 0.50000 0
0.03906 0.50000 0
0.04688 0.50000 0
0.05469 0.50000 0
0.06250 0.50000 0
0.07031 0.50000 0
0.07812 0.50000 0
0.08594 0.50000 0
0.09375 0.50000 0
0.10156 0.50000 0.000665336
0.10938 0.50000 0.000662691
0.11719 0.50000 0.000655738
0.12500 0.50000 0.000652316
0.13281 0.50000 0.00326371
0.14062 0.50000 0.00262123
0.14844 0.50000 0.0111257
0.15625 0.50000 0.0163506
0.16406 0.50000 0.0312297
0.17188 0.50000 0.0436198
0.17969 0.50000 0.0926413
0.18750 0.50000 0.151733
0.19531 0.50000 0.26767
0.20312 0.50000 0.415193
0.21094 0.50000 0.523499
0.21875 0.50000 0.614631
0.22656 0.50000 0.666231
0.23438 0.50000 0.630577
0.24219 0.50000 0.476599
0.25000 0.50000 0.340342
0.25781 0.50000 0.210943
0.26562 0.50000 0.0982084
0.27344 0.50000 0.0580774
0.28125 0.50000 0.026738
0.28906 0.50000 0.0148749
0.29688 0.50000 0.00269179
0.30469 0.50000 0.00132013
0.31250 0.50000 0.000652742
0.32031 0.50000 0
0.32812 0.50000 0
0.33594 0.50000 0
0.34375 0.50000 0
0.35156 0.50000 0
0.35938 0.50000 0
0.36719 0.50000 0
0.37500 0.50000 0
0.38281 0.50000 0
0.39062 0.50000 0
0.39844 0.50000 0
0.40625 0.50000 0
0.41406 0.50000 0
0.42188 0.50000 0
0.42969 0.50000 0
0.43750 0.50000 0
0.44531 0.50000 0
0.45312 0.50000 0
0.46094 0.50000 0
0.46875 0.50000 0
0.47656 0.50000 0
0.48438 0.50000 0
0.49219 0.50000 0
0.50000 0.50000 0
0.50781 0.50000 0
0.51562 0.50000 0
0.52344 0.50000 0
0.53125 0.50000 0
0.53906 0.50000 0
0.54688 0.50000 0
0.55469 0.50000 0
0.56250 0.50000 0
0.57031 0.50000 0
0.57812 0.50000 0
0.58594 0.50000 0
0.59375 0.50000 0
0.60156 0.50000 0
0.60938 0.50000 0
0.61719 0.50000 0
0.62500 0.50000 0
0.63281 0.50000 0
0.64062 0.50000 0
0.64844 0.50000 0
0.65625 0.50000 0
0.66406 0.50000 0.000445633
0.67188 0.50000 0.000447628
0.67969 0.50000 0.00134228
0.68750 0.50000 0.00672646
0.69531 0.50000 0.0189445
0.70312 0.50000 0.0410835
0.71094 0.50000 0.09819
0.71875 0.50000 0.180822
0.72656 0.50000 0.287298
0.73438 0.50000 0.41655
0.74219 0.50000 0.5197
0.75000 0.50000 0.529106
0.75781 0.50000 0.484863
0.76562 0.50000 0.394455
0.77344 0.50000 0.256903
0.78125 0.50000 0.150623
0.78906 0.50000 0.0709546
0.79688 0.50000 0.0299742
0.80469 0.50000 0.0109948
0.81250 0.50000 0.0030896
0.82031 0.50000 0.00250627
0.82812 0.50000 0
0.83594 0.50000 0
0.84375 0.50000 0
0.85156 0.50000 0
0.85938 0.50000 0
0.86719 0.50000 0
0.87500 0.50000 0
0.88281 0.50000 0
0.89062 0.50000 0
0.89844 0.50000 0
0.90625 0.50000 0
0.91406 0.50000 0
0.92188 0.50000 0
0.92969 0.50000 0
0.93750 0.50000 0
0.94531 0.50000 0
0.95312 0.50000 0
0.96094 0.50000 0
0.96875 0.50000 0
0.97656 0.50000 0
0.98438 0.50000 0
0.99219 0.50000 0
1.00000 0.50000 0
0.00000 0.52500 0
0.00781 0.52500 0
0.01562 0.52500 0
0.02344 0.52500 0
0.03125 0.52500 0
0.03906 0.52500 0
0.04688 0.52500 0
0.05469 0.52500 0
0.06250 0.52500 0
0.07031 0.52500 0
0.07812 0.52500 0
0.08594 0.52500 0
0.09375 0.52500 0.000669792
0.10156 0.52500 0.000665336
0.10938 0.52500 0.00132538
0.11719 0.52500 0.00262295
0.12500 0.52500 0.00391389
0.13281 0.52500 0.00652742
0.14062 0.52500 0.0124509
0.14844 0.52500 0.0209424
0.15625 0.52500 0.0405494
0.16406 0.52500 0.0709174
0.17188 0.52500 0.136719
0.17969 0.52500 0.240473
0.18750 0.52500 0.36756
0.19531 0.52500 0.506545
0.20312 0.52500 0.612312
0.21094 0.52500 0.671671
0.21875 0.52500 0.653168
0.22656 0.52500 0.545395
0.23438 0.52500 0.371391
0.24219 0.52500 0.241266
0.25000 0.52500 0.123522
0.25781 0.52500 0.0626236
0.26562 0.52500 0.0351692
0.27344 0.52500 0.0166889
0.28125 0.52500 0.00534759
0.28906 0.52500 0.0020284
0.29688 0.52500 0.00201884
0.30469 0.52500 0.000660066
0.31250 0.52500 0
0.32031 0.52500 0
0.32812 0.52500 0
0.33594 0.52500 0
0.34375 0.52500 0
0.35156 0.52500 0
0.35938 0.52500 0
0.36719 0.52500 0
0.37500 0.52500 0
0.38281 0.52500 0
0.39062 0.52500 0
0.39844 0.52500 0
0.40625 0.52500 0
0.41406 0.52500 0
0.42188 0.52500 0
0.42969 0.52500 0
0.43750 0.52500 0
0.44531 0.52500 0
0.45312 0.52500 0
0.46094 0.52500 0
0.46875 0.52500 0
0.47656 0.52500 0
0.48438 0.52500 0
0.49219 0.52500 0
0.50000 0.52500 0
0.50781 0.52500 0
0.51562 0.52500 0
0.52344 0.52500 0
0.53125 0.52500 0
0.53906 0.52500 0
0.54688 0.52500 0
0.55469 0.52500 0
0.56250 0.52500 0
0.57031 0.52500 0
0.57812 0.52500 0
0.58594 0.52500 0
0.59375 0.52500 0
0.60156 0.52500 0
0.60938 0.52500 0
0.61719 0.52500 0
0.62500 0.52500 0
0.63281 0.52500 0
0.64062 0.52500 0
0.64844 0.52500 0
0.65625 0.52500 0
0.66406 0.52500 0
0.67188 0.52500 0
0.67969 0.52500 0.000447427
0.68750 0.52500 0.00044843
0.69531 0.52500 0.00270636
0.70312 0.52500 0.00722348
0.71094 0.52500 0.0190045
0.71875 0.52500 0.0525114
0.72656 0.52500 0.108545
0.73438 0.52500 0.200837
0.74219 0.52500 0.318011
0.75000 0.52500 0.467582
0.75781 0.52500 0.552619
0.76562 0.52500 0.551556
0.77344 0.52500 0.49359
0.78125 0.52500 0.367082
0.78906 0.52500 0.232261
0.79688 0.52500 0.130233
0.80469 0.52500 0.0570681
0.81250 0.52500 0.0205973
0.82031 0.52500 0.00551378
0.82812 0.52500 0.00243427
0.83594 0.52500 0.000950119
0.84375 0.52500 0
0.85156 0.52500 0
0.85938 0.52500 0
0.86719 0.52500 0
0.87500 0.52500 0
0.88281 0.52500 0
0.89062 0.52500 0
0.89844 0.52500 0
0.90625 0.52500 0
0.91406 0.52500 0
0.92188 0.52500 0
0.92969 0.52500 0
0.93750 0.52500 0
0.94531 0.52500 0
0.95312 0.52500 0
0.96094 0.52500 0
0.96875 0.52500 0
0.97656 0.52500 0
0.98438 0.52500 0
0.99219 0.52500 0
1.00000 0.52500 0
0.00000 0.55000 0
0.00781 0.55000 0
0.01562 0.55000 0
0.02344 0.55000 0
0.03125 0.55000 0
0.03906 0.55000 0
0.04688 0.55000 0
0.05469 0.55000 0
0.06250 0.55000 0.000671141
0.07031 0.55000 0.000672043
0.07812 0.55000 0.000670241
0.08594 0.55000 0.00133601
0.09375 0.55000 0.000669792
0.10156 0.55000 0.00133067
0.10938 0.55000 0.00331345
0.11719 0.55000 0.00459016
0.12500 0.55000 0.0130463
0.13281 0.55000 0.020235
0.14062 0.55000 0.0366972
0.14844 0.55000 0.0589005
0.15625 0.55000 0.114454
0.16406 0.55000 0.205595
0.17188 0.55000 0.322917
0.17969 0.55000 0.482917
0.18750 0.55000 0.608895
0.19531 0.55000 0.682592
0.20312 0.55000 0.673215
0.21094 0.55000 0.584204
0.21875 0.55000 0.423253
0.22656 0.55000 0.256695
0.23438 0.55000 0.139108
0.24219 0.55000 0.0711931
0.25000 0.55000 0.0387648
0.25781 0.55000 0.0151615
0.26562 0.55000 0.00862641
0.27344 0.55000 0.00267023
0.28125 0.55000 0.00200535
0.28906 0.55000 0
0.29688 0.55000 0
0.30469 0.55000 0
0.31250 0.55000 0
0.32031 0.55000 0
0.32812 0.55000 0
0.33594 0.55000 0
0.34375 0.55000 0
0.35156 0.55000 0
0.35938 0.55000 0
0.36719 0.55000 0
0.37500 0.55000 0
0.38281 0.55000 0
0.39062 0.55000 0
0.39844 0.55000 0
0.40625 0.55000 0
0.41406 0.55000 0
0.42188 0.55000 0
0.42969 0.55000 0
0.43750 0.55000 0
0.44531 0.55000 0
0.45312 0.55000 0
0.46094 0.55000 0
0.46875 0.55000 0
0.47656 0.55000 0
0.48438 0.55000 0
0.49219 0.55000 0
0.50000 0.55000 0
0.50781 0.55000 0
0.51562 0.55000 0
0.52344 0.55000 0
0.53125 0.55000 0
0.53906 0.55000 0
0.54688 0.55000 0
0.55469 0.55000 0
0.56250 0.55000 0
0.57031 0.55000 0
0.57812 0.55000 0
0.58594 0.55000 0
0.59375 0.55000 0
0.60156 0.55000 0
0.60938 0.55000 0
0.61719 0.55000 0
0.62500 0.55000 0
0.63281 0.55000 0
0.64062 0.55000 0
0.64844 0.55000 0
0.65625 0.55000 0
0.66406 0.55000 0
0.67188 0.55000 0
0.67969 0.55000 0
0.68750 0.55000 0
0.69531 0.55000 0
0.70312 0.55000 0.000902935
0.71094 0.55000 0.00271493
0.71875 0.55000 0.00913242
0.72656 0.55000 0.0240185
0.73438 0.55000 0.0595072
0.74219 0.55000 0.130394
0.75000 0.55000 0.222906
0.75781 0.55000 0.373378
0.76562 0.55000 0.515078
0.77344 0.55000 0.58284
0.78125 0.55000 0.560599
0.78906 0.55000 0.489025
0.79688 0.55000 0.333333
0.80469 0.55000 0.189529
0.81250 0.55000 0.0932029
0.82031 0.55000 0.0421053
0.82812 0.55000 0.0121714
0.83594 0.55000 0.00427553
0.84375 0.55000 0.00231267
0.85156 0.55000 0
0.85938 0.55000 0
0.86719 0.55000 0
0.87500 0.55000 0
0.88281 0.55000 0
0.89062 0.55000 0
0.89844 0.55000 0
0.90625 0.55000 0
0.91406 0.55000 0
0.92188 0.55000 0
0.92969 0.55000 0
0.93750 0.55000 0
0.94531 0.55000 0
0.95312 0.55000 0
0.96094 0.55000 0
0.96875 0.55000 0
0.97656 0.55000 0
0.98438 0.55000 0
0.99219 0.55000 0
1.00000 0.55000 0
0.00000 0.57500 0
0.00781 0.57500 0
0.01562 0.57500 0
0.02344 0.57500 0
0.03125 0.57500 0
0.03906 0.57500 0
0.04688 0.57500 0.000674764
0.05469 0.57500 0.00134499
0.06250 0.57500 0.000671141
0.07031 0.57500 0.000672043
0.07812 0.57500 0.000670241
0.08594 0.57500 0.000668003
0.09375 0.57500 0.00267917
0.10156 0.57500 0.00532269
0.10938 0.57500 0.00861498
0.11719 0.57500 0.0183607
0.12500 0.57500 0.0273973
0.13281 0.57500 0.0509138
0.14062 0.57500 0.0930537
0.14844 0.57500 0.183901
0.15625 0.57500 0.312623
0.16406 0.57500 0.44242
0.17188 0.57500 0.592448
0.17969 0.57500 0.657687
0.18750 0.57500 0.664487
0.19531 0.57500 0.589005
0.20312 0.57500 0.473477
0.21094 0.57500 0.302872
0.21875 0.57500 0.161332
0.22656 0.57500 0.0862182
0.23438 0.57500 0.0505249
0.24219 0.57500 0.0197759
0.25000 0.57500 0.00919842
0.25781 0.57500 0.00329598
0.26562 0.57500 0.00199071
0.27344 0.57500 0.000667557
0.28125 0.57500 0
0.28906 0.57500 0
0.29688 0.57500 0
0.30469 0.57500 0
0.31250 0.57500 0
0.32031 0.57500 0
0.32812 0.57500 0
0.33594 0.57500 0
0.34375 0.57500 0
0.35156 0.57500 0
0.35938 0.57500 0
0.36719 0.57500 0
0.37500 0.57500 0
0.38281 0.57500 0
0.39062 0.57500 0
0.39844 0.57500 0
0.40625 0.57500 0
0.41406 0.57500 0
0.42188 0.57500 0
0.42969 0.57500 0
0.43750 0.57500 0
0.44531 0.57500 0
0.45312 0.57500 0
0.46094 0.57500 0
0.46875 0.57500 0
0.47656 0.57500 0
0.48438 0.57500 0
0.49219 0.57500 0
0.50000 0.57500 0
0.50781 0.57500 0
0.51562 0.57500 0
0.52344 0.57500 0
0.53125 0.57500 0
0.53906 0.57500 0
0.54688 0.57500 0
0.55469 0.57500 0
0.56250 0.57500 0
0.57031 0.57500 0
0.57812 0.57500 0
0.58594 0.57500 0
0.59375 0.57500 0
0.60156 0.57500 0
0.60938 0.57500 0
0.61719 0.57500 0
0.62500 0.57500 0
0.63281 0.57500 0
0.64062 0.57500 0
0.64844 0.57500 0
0.65625 0.57500 0
0.66406 0.57500 0
0.67188 0.57500 0
0.67969 0.57500 0
0.68750 0.57500 0
0.69531 0.57500 0
0.70312 0.57500 0
0.71094 0.57500 0
0.71875 0.57500 0.000913242
0.72656 0.57500 0.00369515
0.73438 0.57500 0.0116225
0.74219 0.57500 0.0262664
0.75000 0.57500 0.0686228
0.75781 0.57500 0.147045
0.76562 0.57500 0.270914
0.77344 0.57500 0.421105
0.78125 0.57500 0.558105
0.78906 0.57500 0.620725
0.79688 0.57500 0.589664
0.80469 0.57500 0.480628
0.81250 0.57500 0.291452
0.82031 0.57500 0.156391
0.82812 0.57500 0.0710808
0.83594 0.57500 0.024228
0.84375 0.57500 0.00647549
0.85156 0.57500 0.00270149
0.85938 0.57500 0.00132275
0.86719 0.57500 0
0.87500 0.57500 0
0.88281 0.57500 0
0.89062 0.57500 0
0.89844 0.57500 0
0.90625 0.57500 0
0.91406 0.57500 0
0.92188 0.57500 0
0.92969 0.57500 0
0.93750 0.57500 0
0.94531 0.57500 0
0.95312 0.57500 0
0.96094 0.57500 0
0.96875 0.57500 0
0.97656 0.57500 0
0.98438 0.57500 0
0.99219 0.57500 0
1.00000 0.57500 0
0.00000 0.60000 0
0.00781 0.60000 0
0.01562 0.60000 0.000420521
0.02344 0.60000 0.000467946
0.03125 0.60000 0.000595593
0.03906 0.60000 0.00133422
0.04688 0.60000 0.000674764
0.05469 0.60000 0
0.06250 0.60000 0
0.07031 0.60000 0
0.07812 0.60000 0.000670241
0.08594 0.60000 0.00133601
0.09375 0.60000 0.00602813
0.10156 0.60000 0.0133067
0.10938 0.60000 0.0238569
0.11719 0.60000 0.0367213
0.12500 0.60000 0.0593607
0.13281 0.60000 0.12141
0.14062 0.60000 0.232634
0.14844 0.60000 0.337042
0.15625 0.60000 0.457816
0.16406 0.60000 0.549772
0.17188 0.60000 0.589193
0.17969 0.60000 0.554534
0.18750 0.60000 0.48136
0.19531 0.60000 0.335079
0.20312 0.60000 0.177472
0.21094 0.60000 0.0809399
0.21875 0.60000 0.0450686
0.22656 0.60000 0.0287394
0.23438 0.60000 0.00853018
0.24219 0.60000 0.00395517
0.25000 0.60000 0.00131406
0.25781 0.60000 0.000659196
0.26562 0.60000 0
0.27344 0.60000 0
0.28125 0.60000 0
0.28906 0.60000 0
0.29688 0.60000 0
0.30469 0.60000 0
0.31250 0.60000 0
0.32031 0.60000 0
0.32812 0.60000 0
0.33594 0.60000 0
0.34375 0.60000 0
0.35156 0.60000 0
0.35938 0.60000 0
0.36719 0.60000 0
0.37500 0.60000 0
0.38281 0.60000 0
0.39062 0.60000 0
0.39844 0.60000 0
0.40625 0.60000 0
0.41406 0.60000 0
0.42188 0.60000 0
0.42969 0.60000 0
0.43750 0.60000 0
0.44531 0.60000 0
0.45312 0.60000 0
0.46094 0.60000 0
0.46875 0.60000 0
0.47656 0.60000 0
0.48438 0.60000 0
0.49219 0.60000 0
0.50000 0.60000 0
0.50781 0.60000 0
0.51562 0.60000 0
0.52344 0.60000 0
0.53125 0.60000 0
0.53906 0.60000 0
0.54688 0.60000 0
0.55469 0.60000 0
0.56250 0.60000 0
0.57031 0.60000 0
0.57812 0.60000 0
0.58594 0.60000 0
0.59375 0.60000 0
0.60156 0.60000 0
0.60938 0.60000 0
0.61719 0.60000 0
0.62500 0.60000 0
0.63281 0.60000 0
0.64062 0.60000 0
0.64844 0.60000 0
0.65625 0.60000 0
0.66406 0.60000 0
0.67188 0.60000 0
0.67969 0.60000 0
0.68750 0.60000 0
0.69531 0.60000 0
0.70312 0.60000 0
0.71094 0.60000 0
0.71875 0.60000 0
0.72656 0.60000 0.000461894
0.73438 0.60000 0.0004649
0.74219 0.60000 0.00469043
0.75000 0.60000 0.0137246
0.75781 0.60000 0.0293128
0.76562 0.60000 0.0753891
0.77344 0.60000 0.165187
0.78125 0.60000 0.292768
0.78906 0.60000 0.425727
0.79688 0.60000 0.527132
0.80469 0.60000 0.558115
0.81250 0.60000 0.477858
0.82031 0.60000 0.338346
0.82812 0.60000 0.193281
0.83594 0.60000 0.0945368
0.84375 0.60000 0.0393154
0.85156 0.60000 0.0126069
0.85938 0.60000 0.00132275
0.86719 0.60000 0.00129032
0.87500 0.60000 0
0.88281 0.60000 0
0.89062 0.60000 0
0.89844 0.60000 0
0.90625 0.60000 0
0.91406 0.60000 0
0.92188 0.60000 0
0.92969 0.60000 0
0.93750 0.60000 0
0.94531 0.60000 0
0.95312 0.60000 0
0.96094 0.60000 0
0.96875 0.60000 0
0.97656 0.60000 0
0.98438 0.60000 0
0.99219 0.60000 0
1.00000 0.60000 0
0.00000 0.62500 0.000347826
0.00781 0.62500 0.000367107
0.01562 0.62500 0.000420521
0.02344 0.62500 0.000935891
0.03125 0.62500 0.00119119
0.03906 0.62500 0.000667111
0.04688 0.62500 0.000674764
0.05469 0.62500 0
0.06250 0.62500 0
0.07031 0.62500 0.00201613
0.07812 0.62500 0.00737265
0.08594 0.62500 0.0146961
0.09375 0.62500 0.0227729
0.10156 0.62500 0.0326015
0.10938 0.62500 0.0503645
0.11719 0.62500 0.109508
0.12500 0.62500 0.206132
0.13281 0.62500 0.325718
0.14062 0.62500 0.461337
0.14844 0.62500 0.60144
0.15625 0.62500 0.670373
0.16406 0.62500 0.674691
0.17188 0.62500 0.585938
0.17969 0.62500 0.455979
0.18750 0.62500 0.255723
0.19531 0.62500 0.123691
0.20312 0.62500 0.0615586
0.21094 0.62500 0.0385117
0.21875 0.62500 0.019595
0.22656 0.62500 0.00522534
0.23438 0.62500 0.00262467
0.24219 0.62500 0.000659196
0.25000 0.62500 0.00065703
0.25781 0.62500 0
0.26562 0.62500 0
0.27344 0.62500 0
0.28125 0.62500 0
0.28906 0.62500 0
0.29688 0.62500 0
0.30469 0.62500 0
0.31250 0.62500 0
0.32031 0.62500 0
0.32812 0.62500 0
0.33594 0.62500 0
0.34375 0.62500 0
0.35156 0.62500 0
0.35938 0.62500 0
0.36719 0.62500 0
0.37500 0.62500 0
0.38281 0.62500 0
0.39062 0.62500 0
0.39844 0.62500 0
0.40625 0.62500 0
0.41406 0.62500 0
0.42188 0.62500 0
0.42969 0.62500 0
0.43750 0.62500 0
0.44531 0.62500 0
0.45312 0.62500 0
0.46094 0.62500 0
0.46875 0.62500 0
0.47656 0.62500 0
0.48438 0.62500 0
0.49219 0.62500 0
0.50000 0.62500 0
0.50781 0.62500 0
0.51562 0.62500 0
0.52344 0.62500 0
0.53125 0.62500 0
0.53906 0.62500 0
0.54688 0.62500 0
0.55469 0.62500 0
0.56250 0.62500 0
0.57031 0.62500 0
0.57812 0.62500 0
0.58594 0.62500 0
0.59375 0.62500 0
0.60156 0.62500 0
0.60938 0.62500 0
0.61719 0.62500 0
0.62500 0.62500 0
0.63281 0.62500 0
0.64062 0.62500 0
0.64844 0.62500 0
0.65625 0.62500 0
0.66406 0.62500 0
0.67188 0.62500 0
0.67969 0.62500 0
0.68750 0.62500 0
0.69531 0.62500 0
0.70312 0.62500 0
0.71094 0.62500 0
0.71875 0.62500 0
0.72656 0.62500 0
0.73438 0.62500 0
0.74219 0.62500 0.000469043
0.75000 0.62500 0.000473261
0.75781 0.62500 0.00528592
0.76562 0.62500 0.0160506
0.77344 0.62500 0.0473373
0.78125 0.62500 0.114214
0.78906 0.62500 0.248086
0.79688 0.62500 0.411886
0.80469 0.62500 0.56178
0.81250 0.62500 0.659629
0.82031 0.62500 0.607519
0.82812 0.62500 0.446933
0.83594 0.62500 0.306413
0.84375 0.62500 0.146161
0.85156 0.62500 0.0652859
0.85938 0.62500 0.026455
0.86719 0.62500 0.00731183
0.87500 0.62500 0.00124948
0.88281 0.62500 0.000406669
0.89062 0.62500 0.000397772
0.89844 0.62500 0
0.90625 0.62500 0
0.91406 0.62500 0
0.92188 0.62500 0
0.92969 0.62500 0
0.93750 0.62500 0
0.94531 0.62500 0
0.95312 0.62500 0
0.96094 0.62500 0
0.96875 0.62500 0
0.97656 0.62500 0
0.98438 0.62500 0
0.99219 0.62500 0
1.00000 0.62500 0
0.00000 0.65000 0.000695652
0.00781 0.65000 0.000734214
0.01562 0.65000 0.000420521
0.02344 0.65000 0
0.03125 0.65000 0
0.03906 0.65000 0.00133422
0.04688 0.65000 0.00134953
0.05469 0.65000 0.00201748
0.06250 0.65000 0.00604027
0.07031 0.65000 0.00806452
0.07812 0.65000 0.019437
0.08594 0.65000 0.0327321
0.09375 0.65000 0.0495646
0.10156 0.65000 0.0924817
0.10938 0.65000 0.178264
0.11719 0.65000 0.283279
0.12500 0.65000 0.437052
0.13281 0.65000 0.590078
0.14062 0.65000 0.70118
0.14844 0.65000 0.699607
0.15625 0.65000 0.625899
0.16406 0.65000 0.485361
0.17188 0.65000 0.300781
0.17969 0.65000 0.149803
0.18750 0.65000 0.0660562
0.19531 0.65000 0.039267
0.20312 0.65000 0.0222659
0.21094 0.65000 0.0078329
0.21875 0.65000 0.0019595
0.22656 0.65000 0.000653168
0.23438 0.65000 0
0.24219 0.65000 0
0.25000 0.65000 0
0.25781 0.65000 0
0.26562 0.65000 0
0.27344 0.65000 0
0.28125 0.65000 0
0.28906 0.65000 0
0.29688 0.65000 0
0.30469 0.65000 0
0.31250 0.65000 0
0.32031 0.65000 0
0.32812 0.65000 0
0.33594 0.65000 0
0.34375 0.65000 0
0.35156 0.65000 0
0.35938 0.65000 0
0.36719 0.65000 0
0.37500 0.65000 0
0.38281 0.65000 0
0.39062 0.65000 0
0.39844 0.65000 0
0.40625 0.65000 0
0.41406 0.65000 0
0.42188 0.65000 0
0.42969 0.65000 0
0.43750 0.65000 0
0.44531 0.65000 0
0.45312 0.65000 0
0.46094 0.65000 0
0.46875 0.65000 0
0.47656 0.65000 0
0.48438 0.65000 0
0.49219 0.65000 0
0.50000 0.65000 0
0.50781 0.65000 0
0.51562 0.65000 0
0.52344 0.65000 0
0.53125 0.65000 0
0.53906 0.65000 0
0.54688 0.65000 0
0.55469 0.65000 0
0.56250 0.65000 0
0.57031 0.65000 0
0.57812 0.65000 0
0.58594 0.65000 0
0.59375 0.65000 0
0.60156 0.65000 0
0.60938 0.65000 0
0.61719 0.65000 0
0.62500 0.65000 0
0.63281 0.65000 0
0.64062 0.65000 0
0.64844 0.65000 0
0.65625 0.65000 0
0.66406 0.65000 0
0.67188 0.65000 0
0.67969 0.65000 0
0.68750 0.65000 0
0.69531 0.65000 0
0.70312 0.65000 0
0.71094 0.65000 0
0.71875 0.65000 0
0.72656 0.65000 0
0.73438 0.65000 0
0.74219 0.65000 0
0.75000 0.65000 0
0.75781 0.65000 0.000480538
0.76562 0.65000 0.00243191
0.77344 0.65000 0.00591716
0.78125 0.65000 0.0204489
0.78906 0.65000 0.0490046
0.79688 0.65000 0.137468
0.80469 0.65000 0.281675
0.81250 0.65000 0.443872
0.82031 0.65000 0.563409
0.82812 0.65000 0.651412
0.83594 0.65000 0.571496
0.84375 0.65000 0.425069
0.85156 0.65000 0.242683
0.85938 0.65000 0.108907
0.86719 0.65000 0.0417204
0.87500 0.65000 0.0149938
0.88281 0.65000 0.00203335
0.89062 0.65000 0
0.89844 0.65000 0.00038956
0.90625 0.65000 0.000383289
0.91406 0.65000 0
0.92188 0.65000 0
0.92969 0.65000 0
0.93750 0.65000 0
0.94531 0.65000 0
0.95312 0.65000 0
0.96094 0.65000 0
0.96875 0.65000 0
0.97656 0.65000 0
0.98438 0.65000 0
0.99219 0.65000 0
1.00000 0.65000 0
0.00000 0.67500 0
0.00781 0.67500 0
0.01562 0.67500 0
0.02344 0.67500 0.000935891
0.03125 0.67500 0.00119119
0.03906 0.67500 0.000667111
0.04688 0.67500 0.00404858
0.05469 0.67500 0.00874243
0.06250 0.67500 0.0154362
0.07031 0.67500 0.031586
0.07812 0.67500 0.0428954
0.08594 0.67500 0.0761523
0.09375 0.67500 0.153382
0.10156 0.67500 0.249501
0.10938 0.67500 0.404904
0.11719 0.67500 0.556721
0.12500 0.67500 0.684932
0.13281 0.67500 0.734987
0.14062 0.67500 0.646789
0.14844 0.67500 0.535995
0.15625 0.67500 0.352518
0.16406 0.67500 0.173064
0.17188 0.67500 0.0833333
0.17969 0.67500 0.0394218
0.18750 0.67500 0.0241988
0.19531 0.67500 0.0065445
0.20312 0.67500 0.00196464
0.21094 0.67500 0.00130548
0.21875 0.67500 0.000653168
0.22656 0.67500 0.000653168
0.23438 0.67500 0.000656168
0.24219 0.67500 0.000659196
0.25000 0.67500 0.00065703
0.25781 0.67500 0.000659196
0.26562 0.67500 0
0.27344 0.67500 0
0.28125 0.67500 0
0.28906 0.67500 0
0.29688 0.67500 0
0.30469 0.67500 0
0.31250 0.67500 0
0.32031 0.67500 0
0.32812 0.67500 0
0.33594 0.67500 0
0.34375 0.67500 0
0.35156 0.67500 0
0.35938 0.67500 0
0.36719 0.67500 0
0.37500 0.67500 0
0.38281 0.67500 0
0.39062 0.67500 0
0.39844 0.67500 0
0.40625 0.67500 0
0.41406 0.67500 0
0.42188 0.67500 0
0.42969 0.67500 0
0.43750 0.67500 0
0.44531 0.67500 0
0.45312 0.67500 0
0.46094 0.67500 0
0.46875 0.67500 0
0.47656 0.67500 0
0.48438 0.67500 0
0.49219 0.67500 0
0.50000 0.67500 0
0.50781 0.67500 0
0.51562 0.67500 0
0.52344 0.67500 0
0.53125 0.67500 0
0.53906 0.67500 0
0.54688 0.67500 0
0.55469 0.67500 0
0.56250 0.67500 0
0.57031 0.67500 0
0.57812 0.67500 0
0.58594 0.67500 0
0.59375 0.67500 0
0.60156 0.67500 0
0.60938 0.67500 0
0.61719 0.67500 0
0.62500 0.67500 0
0.63281 0.67500 0
0.64062 0.67500 0
0.64844 0.67500 0
0.65625 0.67500 0
0.66406 0.67500 0
0.67188 0.67500 0
0.67969 0.67500 0
0.68750 0.67500 0
0.69531 0.67500 0
0.70312 0.67500 0
0.71094 0.67500 0
0.71875 0.67500 0
0.72656 0.67500 0
0.73438 0.67500 0
0.74219 0.67500 0
0.75000 0.67500 0
0.75781 0.67500 0
0.76562 0.67500 0
0.77344 0.67500 0.000986193
0.78125 0.67500 0.00199501
0.78906 0.67500 0.0102093
0.79688 0.67500 0.0242894
0.80469 0.67500 0.0670157
0.81250 0.67500 0.164264
0.82031 0.67500 0.325815
0.82812 0.67500 0.474197
0.83594 0.67500 0.566271
0.84375 0.67500 0.605458
0.85156 0.67500 0.521837
0.85938 0.67500 0.364638
0.86719 0.67500 0.196989
0.87500 0.67500 0.0783007
0.88281 0.67500 0.0296869
0.89062 0.67500 0.00755768
0.89844 0.67500 0.00155824
0.90625 0.67500 0
0.91406 0.67500 0.000376081
0.92188 0.67500 0
0.92969 0.67500 0
0.93750 0.67500 0
0.94531 0.67500 0
0.95312 0.67500 0
0.96094 0.67500 0
0.96875 0.67500 0
0.97656 0.67500 0
0.98438 0.67500 0
0.99219 0.67500 0
1.00000 0.67500 0
0.00000 0.70000 0
0.00781 0.70000 0.000367107
0.01562 0.70000 0.000420521
0.02344 0.70000 0.000935891
0.03125 0.70000 0.00297796
0.03906 0.70000 0.006004
0.04688 0.70000 0.01417
0.05469 0.70000 0.0268998
0.06250 0.70000 0.0375839
0.07031 0.70000 0.0611559
0.07812 0.70000 0.119303
0.08594 0.70000 0.218437
0.09375 0.70000 0.351641
0.10156 0.70000 0.531603
0.10938 0.70000 0.670643
0.11719 0.70000 0.748852
0.12500 0.70000 0.682975
0.13281 0.70000 0.54047
0.14062 0.70000 0.384666
0.14844 0.70000 0.205497
0.15625 0.70000 0.0922171
0.16406 0.70000 0.0487964
0.17188 0.70000 0.0201823
0.17969 0.70000 0.00985545
0.18750 0.70000 0.00261609
0.19531 0.70000 0.0013089
0.20312 0.70000 0
0.21094 0.70000 0
0.21875 0.70000 0
0.22656 0.70000 0
0.23438 0.70000 0
0.24219 0.70000 0
0.25000 0.70000 0
0.25781 0.70000 0
0.26562 0.70000 0.00066357
0.27344 0.70000 0.000667557
0.28125 0.70000 0.000668449
0.28906 0.70000 0.000676133
0.29688 0.70000 0.000672948
0.30469 0.70000 0.000660066
0.31250 0.70000 0.000652742
0.32031 0.70000 0.000641026
0.32812 0.70000 0.000627353
0.33594 0.70000 0
0.34375 0.70000 0
0.35156 0.70000 0
0.35938 0.70000 0
0.36719 0.70000 0
0.37500 0.70000 0
0.38281 0.70000 0
0.39062 0.70000 0
0.39844 0.70000 0
0.40625 0.70000 0
0.41406 0.70000 0
0.42188 0.70000 0
0.42969 0.70000 0
0.43750 0.70000 0
0.44531 0.70000 0
0.45312 0.70000 0
0.46094 0.70000 0
0.46875 0.70000 0
0.47656 0.70000 0
0.48438 0.70000 0
0.49219 0.70000 0
0.50000 0.70000 0
0.50781 0.70000 0
0.51562 0.70000 0
0.52344 0.70000 0
0.53125 0.70000 0
0.53906 0.70000 0
0.54688 0.70000 0
0.55469 0.70000 0
0.56250 0.70000 0
0.57031 0.70000 0
0.57812 0.70000 0
0.58594 0.70000 0
0.59375 0.70000 0
0.60156 0.70000 0
0.60938 0.70000 0
0.61719 0.70000 0
0.62500 0.70000 0
0.63281 0.70000 0
0.64062 0.70000 0
0.64844 0.70000 0
0.65625 0.70000 0
0.66406 0.70000 0
0.67188 0.70000 0
0.67969 0.70000 0
0.68750 0.70000 0
0.69531 0.70000 0
0.70312 0.70000 0
0.71094 0.70000 0
0.71875 0.70000 0
0.72656 0.70000 0
0.73438 0.70000 0
0.74219 0.70000 0
0.75000 0.70000 0
0.75781 0.70000 0
0.76562 0.70000 0
0.77344 0.70000 0
0.78125 0.70000 0
0.78906 0.70000 0.000510465
0.79688 0.70000 0.00206718
0.80469 0.70000 0.0115183
0.81250 0.70000 0.0267765
0.82031 0.70000 0.0736842
0.82812 0.70000 0.176241
0.83594 0.70000 0.351069
0.84375 0.70000 0.497687
0.85156 0.70000 0.597479
0.85938 0.70000 0.584215
0.86719 0.70000 0.461935
0.87500 0.70000 0.281966
0.88281 0.70000 0.137048
0.89062 0.70000 0.0529037
0.89844 0.70000 0.0167511
0.90625 0.70000 0.00383289
0.91406 0.70000 0.000376081
0.92188 0.70000 0.000370233
0.92969 0.70000 0.000361925
0.93750 0.70000 0
0.94531 0.70000 0
0.95312 0.70000 0
0.96094 0.70000 0
0.96875 0.70000 0
0.97656 0.70000 0
0.98438 0.70000 0
0.99219 0.70000 0
1.00000 0.70000 0
0.00000 0.72500 0.0013913
0.00781 0.72500 0.00146843
0.01562 0.72500 0.00336417
0.02344 0.72500 0.00467946
0.03125 0.72500 0.0083383
0.03906 0.72500 0.0186791
0.04688 0.72500 0.0276653
0.05469 0.72500 0.0390047
0.06250 0.72500 0.0885906
0.07031 0.72500 0.162634
0.07812 0.72500 0.262064
0.08594 0.72500 0.396794
0.09375 0.72500 0.54789
0.10156 0.72500 0.657352
0.10938 0.72500 0.66998
0.11719 0.72500 0.544262
0.12500 0.72500 0.384866
0.13281 0.72500 0.227154
0.14062 0.72500 0.111402
0.14844 0.72500 0.0471204
0.15625 0.72500 0.0235448
0.16406 0.72500 0.00910865
0.17188 0.72500 0.00390625
0.17969 0.72500 0.00065703
0.18750 0.72500 0
0.19531 0.72500 0
0.20312 0.72500 0
0.21094 0.72500 0
0.21875 0.72500 0
0.22656 0.72500 0
0.23438 0.72500 0
0.24219 0.72500 0
0.25000 0.72500 0
0.25781 0.72500 0
0.26562 0.72500 0
0.27344 0.72500 0
0.28125 0.72500 0
0.28906 0.72500 0
0.29688 0.72500 0
0.30469 0.72500 0
0.31250 0.72500 0
0.32031 0.72500 0
0.32812 0.72500 0
0.33594 0.72500 0.000619963
0.34375 0.72500 0.000610874
0.35156 0.72500 0.00060423
0.35938 0.72500 0.000598086
0.36719 0.72500 0.000587889
0.37500 0.72500 0.000577034
0.38281 0.72500 0.000566893
0.39062 0.72500 0.000559597
0.39844 0.72500 0.000553403
0.40625 0.72500 0.000545852
0.41406 0.72500 0
0.42188 0.72500 0
0.42969 0.72500 0
0.43750 0.72500 0
0.44531 0.72500 0
0.45312 0.72500 0
0.46094 0.72500 0
0.46875 0.72500 0
0.47656 0.72500 0
0.48438 0.72500 0
0.49219 0.72500 0
0.50000 0.72500 0
0.50781 0.72500 0
0.51562 0.72500 0
0.52344 0.72500 0
0.53125 0.72500 0
0.53906 0.72500 0
0.54688 0.72500 0
0.55469 0.72500 0
0.56250 0.72500 0
0.57031 0.72500 0
0.57812 0.72500 0
0.58594 0.72500 0
0.59375 0.72500 0
0.60156 0.72500 0
0.60938 0.72500 0
0.61719 0.72500 0
0.62500 0.72500 0
0.63281 0.72500 0
0.64062 0.72500 0
0.64844 0.72500 0
0.65625 0.72500 0
0.66406 0.72500 0
0.67188 0.72500 0
0.67969 0.72500 0
0.68750 0.72500 0
0.69531 0.72500 0
0.70312 0.72500 0
0.71094 0.72500 0
0.71875 0.72500 0
0.72656 0.72500 0
0.73438 0.72500 0
0.74219 0.72500 0
0.75000 0.72500 0
0.75781 0.72500 0
0.76562 0.72500 0
0.77344 0.72500 0
0.78125 0.72500 0
0.78906 0.72500 0
0.79688 0.72500 0
0.80469 0.72500 0.00052356
0.81250 0.72500 0.0030896
0.82031 0.72500 0.0105263
0.82812 0.72500 0.0340798
0.83594 0.72500 0.0793349
0.84375 0.72500 0.192414
0.85156 0.72500 0.329581
0.85938 0.72500 0.4806
0.86719 0.72500 0.529462
0.87500 0.72500 0.491045
0.88281 0.72500 0.328996
0.89062 0.72500 0.184169
0.89844 0.72500 0.077912
0.90625 0.72500 0.0245305
0.91406 0.72500 0.0060173
0.92188 0.72500 0.000740466
0.92969 0.72500 0
0.93750 0.72500 0.000357654
0.94531 0.72500 0
0.95312 0.72500 0
0.96094 0.72500 0
0.96875 0.72500 0
0.97656 0.72500 0
0.98438 0.72500 0
0.99219 0.72500 0
1.00000 0.72500 0
0.00000 0.75000 0.00313043
0.00781 0.75000 0.00403818
0.01562 0.75000 0.00504626
0.02344 0.75000 0.0116986
0.03125 0.75000 0.0285884
0.03906 0.75000 0.048032
0.04688 0.75000 0.074224
0.05469 0.75000 0.138534
0.06250 0.75000 0.231544
0.07031 0.75000 0.392473
0.07812 0.75000 0.589812
0.08594 0.75000 0.748831
0.09375 0.75000 0.794374
0.10156 0.75000 0.701929
0.10938 0.75000 0.499669
0.11719 0.75000 0.304918
0.12500 0.75000 0.16895
0.13281 0.75000 0.0789817
0.14062 0.75000 0.0334207
0.14844 0.75000 0.0150524
0.15625 0.75000 0.00654022
0.16406 0.75000 0.00195185
0.17188 0.75000 0.000651042
0.17969 0.75000 0.00065703
0.18750 0.75000 0
0.19531 0.75000 0
0.20312 0.75000 0
0.21094 0.75000 0
0.21875 0.75000 0
0.22656 0.75000 0
0.23438 0.75000 0
0.24219 0.75000 0
0.25000 0.75000 0
0.25781 0.75000 0
0.26562 0.75000 0
0.27344 0.75000 0
0.28125 0.75000 0
0.28906 0.75000 0
0.29688 0.75000 0
0.30469 0.75000 0
0.31250 0.75000 0
0.32031 0.75000 0
0.32812 0.75000 0
0.33594 0.75000 0
0.34375 0.75000 0
0.35156 0.75000 0
0.35938 0.75000 0
0.36719 0.75000 0
0.37500 0.75000 0
0.38281 0.75000 0
0.39062 0.75000 0
0.39844 0.75000 0
0.40625 0.75000 0
0.41406 0.75000 0.000538503
0.42188 0.75000 0.000533618
0.42969 0.75000 0.00052687
0.43750 0.75000 0.000522739
0.44531 0.75000 0.000517866
0.45312 0.75000 0.000514139
0.46094 0.75000 0.000510204
0.46875 0.75000 0.000505051
0.47656 0.75000 0.0005
0.48438 0.75000 0.000493827
0.49219 0.75000 0.000485673
0.50000 0.75000 0
0.50781 0.75000 0
0.51562 0.75000 0
0.52344 0.75000 0
0.53125 0.75000 0
0.53906 0.75000 0
0.54688 0.75000 0
0.55469 0.75000 0
0.56250 0.75000 0
0.57031 0.75000 0
0.57812 0.75000 0
0.58594 0.75000 0
0.59375 0.75000 0
0.60156 0.75000 0
0.60938 0.75000 0
0.61719 0.75000 0
0.62500 0.75000 0
0.63281 0.75000 0
0.64062 0.75000 0
0.64844 0.75000 0
0.65625 0.75000 0
0.66406 0.75000 0
0.67188 0.75000 0
0.67969 0.75000 0
0.68750 0.75000 0
0.69531 0.75000 0
0.70312 0.75000 0
0.71094 0.75000 0
0.71875 0.75000 0
0.72656 0.75000 0
0.73438 0.75000 0
0.74219 0.75000 0
0.75000 0.75000 0
0.75781 0.75000 0
0.76562 0.75000 0
0.77344 0.75000 0
0.78125 0.75000 0
0.78906 0.75000 0
0.79688 0.75000 0
0.80469 0.75000 0
0.81250 0.75000 0.000514933
0.82031 0.75000 0.00200501
0.82812 0.75000 0.00438169
0.83594 0.75000 0.0166271
0.84375 0.75000 0.0444033
0.85156 0.75000 0.121117
0.85938 0.75000 0.247795
0.86719 0.75000 0.433118
0.87500 0.75000 0.572678
0.88281 0.75000 0.612037
0.89062 0.75000 0.487669
0.89844 0.75000 0.301909
0.90625 0.75000 0.141433
0.91406 0.75000 0.0458819
0.92188 0.75000 0.0125879
0.92969 0.75000 0.00253348
0.93750 0.75000 0.000357654
0.94531 0.75000 0.000352609
0.95312 0.75000 0
0.96094 0.75000 0
0.96875 0.75000 0
0.97656 0.75000 0
0.98438 0.75000 0
0.99219 0.75000 0
1.00000 0.75000 0
0.00000 0.77500 0.00834783
0.00781 0.77500 0.0128488
0.01562 0.77500 0.0218671
0.02344 0.77500 0.0355639
0.03125 0.77500 0.0577725
0.03906 0.77500 0.118079
0.04688 0.77500 0.225371
0.05469 0.77500 0.370545
0.06250 0.77500 0.561745
0.07031 0.77500 0.71371
0.07812 0.77500 0.800268
0.08594 0.77500 0.752839
0.09375 0.77500 0.577361
0.10156 0.77500 0.361277
0.10938 0.77500 0.205434
0.11719 0.77500 0.104918
0.12500 0.77500 0.0430528
0.13281 0.77500 0.0163185
0.14062 0.77500 0.0117955
0.14844 0.77500 0.00719895
0.15625 0.77500 0.0058862
0.16406 0.77500 0.00390371
0.17188 0.77500 0.00455729
0.17969 0.77500 0.00459921
0.18750 0.77500 0.00523218
0.19531 0.77500 0.00458115
0.20312 0.77500 0.00392927
0.21094 0.77500 0.00326371
0.21875 0.77500 0.0019595
0.22656 0.77500 0.0019595
0.23438 0.77500 0.0019685
0.24219 0.77500 0.00197759
0.25000 0.77500 0.00131406
0.25781 0.77500 0.00131839
0.26562 0.77500 0.00132714
0.27344 0.77500 0.000667557
0.28125 0.77500 0.000668449
0.28906 0.77500 0.000676133
0.29688 0.77500 0
0.30469 0.77500 0
0.31250 0.77500 0
0.32031 0.77500 0
0.32812 0.77500 0
0.33594 0.77500 0
0.34375 0.77500 0
0.35156 0.77500 0
0.35938 0.77500 0
0.36719 0.77500 0
0.37500 0.77500 0
0.38281 0.77500 0
0.39062 0.77500 0
0.39844 0.77500 0
0.40625 0.77500 0
0.41406 0.77500 0
0.42188 0.77500 0
0.42969 0.77500 0
0.43750 0.77500 0
0.44531 0.77500 0
0.45312 0.77500 0
0.46094 0.77500 0
0.46875 0.77500 0
0.47656 0.77500 0
0.48438 0.77500 0
0.49219 0.77500 0
0.50000 0.77500 0.000482859
0.50781 0.77500 0.00047824
0.51562 0.77500 0.000476644
0.52344 0.77500 0.000473485
0.53125 0.77500 0.000467508
0.53906 0.77500 0.000464468
0.54688 0.77500 0.000464253
0.55469 0.77500 0.000461255
0.56250 0.77500 0.000457038
0.57031 0.77500 0.000453309
0.57812 0.77500 0.00045045
0.58594 0.77500 0.000443066
0.59375 0.77500 0.000445236
0.60156 0.77500 0
0.60938 0.77500 0
0.61719 0.77500 0
0.62500 0.77500 0
0.63281 0.77500 0
0.64062 0.77500 0
0.64844 0.77500 0
0.65625 0.77500 0
0.66406 0.77500 0
0.67188 0.77500 0
0.67969 0.77500 0
0.68750 0.77500 0
0.69531 0.77500 0
0.70312 0.77500 0
0.71094 0.77500 0
0.71875 0.77500 0
0.72656 0.77500 0
0.73438 0.77500 0
0.74219 0.77500 0
0.75000 0.77500 0
0.75781 0.77500 0
0.76562 0.77500 0
0.77344 0.77500 0
0.78125 0.77500 0
0.78906 0.77500 0
0.79688 0.77500 0
0.80469 0.77500 0
0.81250 0.77500 0
0.82031 0.77500 0
0.82812 0.77500 0.000486855
0.83594 0.77500 0.00142518
0.84375 0.77500 0.00370028
0.85156 0.77500 0.0162089
0.85938 0.77500 0.0520282
0.86719 0.77500 0.133763
0.87500 0.77500 0.260725
0.88281 0.77500 0.456283
0.89062 0.77500 0.588305
0.89844 0.77500 0.587456
0.90625 0.77500 0.435799
0.91406 0.77500 0.257616
0.92188 0.77500 0.0992225
0.92969 0.77500 0.0260586
0.93750 0.77500 0.00357654
0.94531 0.77500 0.000705219
0.95312 0.77500 0.00034965
0.96094 0.77500 0
0.96875 0.77500 0
0.97656 0.77500 0
0.98438 0.77500 0
0.99219 0.77500 0
1.00000 0.77500 0
0.00000 0.80000 0.024
0.00781 0.80000 0.0326725
0.01562 0.80000 0.0529857
0.02344 0.80000 0.0804867
0.03125 0.80000 0.174509
0.03906 0.80000 0.326885
0.04688 0.80000 0.491903
0.05469 0.80000 0.688635
0.06250 0.80000 0.806711
0.07031 0.80000 0.80578
0.07812 0.80000 0.660858
0.08594 0.80000 0.414162
0.09375 0.80000 0.251172
0.10156 0.80000 0.121756
0.10938 0.80000 0.0550033
0.11719 0.80000 0.0321311
0.12500 0.80000 0.0202218
0.13281 0.80000 0.0189295
0.14062 0.80000 0.0150721
0.14844 0.80000 0.013089
0.15625 0.80000 0.0124264
0.16406 0.80000 0.0130124
0.17188 0.80000 0.0110677
0.17969 0.80000 0.00985545
0.18750 0.80000 0.00915631
0.19531 0.80000 0.0091623
0.20312 0.80000 0.00982318
0.21094 0.80000 0.00913838
0.21875 0.80000 0.00979752
0.22656 0.80000 0.00849118
0.23438 0.80000 0.00853018
0.24219 0.80000 0.00725115
0.25000 0.80000 0.00722733
0.25781 0.80000 0.00725115
0.26562 0.80000 0.00729927
0.27344 0.80000 0.00600801
0.28125 0.80000 0.00601604
0.28906 0.80000 0.00608519
0.29688 0.80000 0.00672948
0.30469 0.80000 0.00660066
0.31250 0.80000 0.00652742
0.32031 0.80000 0.00641026
0.32812 0.80000 0.00501882
0.33594 0.80000 0.00371978
0.34375 0.80000 0.00305437
0.35156 0.80000 0.00302115
0.35938 0.80000 0.00299043
0.36719 0.80000 0.00235156
0.37500 0.80000 0.00230814
0.38281 0.80000 0.00170068
0.39062 0.80000 0.00167879
0.39844 0.80000 0.00166021
0.40625 0.80000 0.00163755
0.41406 0.80000 0.00107701
0.42188 0.80000 0.00106724
0.42969 0.80000 0.00105374
0.43750 0.80000 0.000522739
0.44531 0.80000 0.000517866
0.45312 0.80000 0.000514139
0.46094 0.80000 0.000510204
0.46875 0.80000 0.000505051
0.47656 0.80000 0
0.48438 0.80000 0
0.49219 0.80000 0
0.50000 0.80000 0
0.50781 0.80000 0
0.51562 0.80000 0
0.52344 0.80000 0
0.53125 0.80000 0
0.53906 0.80000 0
0.54688 0.80000 0
0.55469 0.80000 0
0.56250 0.80000 0
0.57031 0.80000 0
0.57812 0.80000 0
0.58594 0.80000 0
0.59375 0.80000 0
0.60156 0.80000 0.000444444
0.60938 0.80000 0.000440141
0.61719 0.80000 0.000439174
0.62500 0.80000 0.000439754
0.63281 0.80000 0.000441696
0.64062 0.80000 0.000441696
0.64844 0.80000 0.000443853
0.65625 0.80000 0.000445831
0.66406 0.80000 0
0.67188 0.80000 0
0.67969 0.80000 0
0.68750 0.80000 0
0.69531 0.80000 0
0.70312 0.80000 0
0.71094 0.80000 0
0.71875 0.80000 0
0.72656 0.80000 0
0.73438 0.80000 0
0.74219 0.80000 0
0.75000 0.80000 0
0.75781 0.80000 0
0.76562 0.80000 0
0.77344 0.80000 0
0.78125 0.80000 0
0.78906 0.80000 0
0.79688 0.80000 0
0.80469 0.80000 0
0.81250 0.80000 0
0.82031 0.80000 0
0.82812 0.80000 0
0.83594 0.80000 0
0.84375 0.80000 0.000462535
0.85156 0.80000 0.00180099
0.85938 0.80000 0.00396825
0.86719 0.80000 0.0189247
0.87500 0.80000 0.061641
0.88281 0.80000 0.136641
0.89062 0.80000 0.301909
0.89844 0.80000 0.49591
0.90625 0.80000 0.619778
0.91406 0.80000 0.559609
0.92188 0.80000 0.385413
0.92969 0.80000 0.184582
0.93750 0.80000 0.0629471
0.94531 0.80000 0.0123413
0.95312 0.80000 0.0013986
0.96094 0.80000 0.000344116
0.96875 0.80000 0
0.97656 0.80000 0
0.98438 0.80000 0
0.99219 0.80000 0
1.00000 0.80000 0
0.00000 0.82500 0.0584348
0.00781 0.82500 0.0730543
0.01562 0.82500 0.125315
0.02344 0.82500 0.234909
0.03125 0.82500 0.438356
0.03906 0.82500 0.67445
0.04688 0.82500 0.883266
0.05469 0.82500 0.865501
0.06250 0.82500 0.763758
0.07031 0.82500 0.52957
0.07812 0.82500 0.292225
0.08594 0.82500 0.171009
0.09375 0.82500 0.0931011
0.10156 0.82500 0.0652029
0.10938 0.82500 0.0516899
0.11719 0.82500 0.0452459
0.12500 0.82500 0.0404436
0.13281 0.82500 0.0365535
0.14062 0.82500 0.0347313
0.14844 0.82500 0.0320681
0.15625 0.82500 0.0313931
0.16406 0.82500 0.0305791
0.17188 0.82500 0.0286458
0.17969 0.82500 0.0295664
0.18750 0.82500 0.0261609
0.19531 0.82500 0.0255236
0.20312 0.82500 0.0235756
0.21094 0.82500 0.0234987
0.21875 0.82500 0.023514
0.22656 0.82500 0.0248204
0.23438 0.82500 0.0223097
0.24219 0.82500 0.0204351
0.25000 0.82500 0.0190539
0.25781 0.82500 0.0171391
0.26562 0.82500 0.0165893
0.27344 0.82500 0.0173565
0.28125 0.82500 0.0160428
0.28906 0.82500 0.015551
0.29688 0.82500 0.0141319
0.30469 0.82500 0.0125413
0.31250 0.82500 0.0110966
0.32031 0.82500 0.00833333
0.32812 0.82500 0.00878294
0.33594 0.82500 0.00867948
0.34375 0.82500 0.00855223
0.35156 0.82500 0.0060423
0.35938 0.82500 0.00538278
0.36719 0.82500 0.00587889
0.37500 0.82500 0.00577034
0.38281 0.82500 0.00566893
0.39062 0.82500 0.00559597
0.39844 0.82500 0.00553403
0.40625 0.82500 0.00436681
0.41406 0.82500 0.00484653
0.42188 0.82500 0.00480256
0.42969 0.82500 0.00474183
0.43750 0.82500 0.00522739
0.44531 0.82500 0.0046608
0.45312 0.82500 0.00308483
0.46094 0.82500 0.00255102
0.46875 0.82500 0.0020202
0.47656 0.82500 0.0015
0.48438 0.82500 0.00148148
0.49219 0.82500 0.00145702
0.50000 0.82500 0.00144858
0.50781 0.82500 0.00143472
0.51562 0.82500 0.00142993
0.52344 0.82500 0.00142045
0.53125 0.82500 0.00140252
0.53906 0.82500 0.0013934
0.54688 0.82500 0.00139276
0.55469 0.82500 0.000922509
0.56250 0.82500 0.000914077
0.57031 0.82500 0.000453309
0.57812 0.82500 0.00045045
0.58594 0.82500 0.000443066
0.59375 0.82500 0.000445236
0.60156 0.82500 0.000444444
0.60938 0.82500 0.000440141
0.61719 0.82500 0
0.62500 0.82500 0
0.63281 0.82500 0
0.64062 0.82500 0
0.64844 0.82500 0
0.65625 0.82500 0
0.66406 0.82500 0.000445633
0.67188 0.82500 0.000447628
0.67969 0.82500 0.000447427
0.68750 0.82500 0.00044843
0.69531 0.82500 0.00045106
0.70312 0.82500 0.000451467
0.71094 0.82500 0.000452489
0.71875 0.82500 0.000456621
0.72656 0.82500 0
0.73438 0.82500 0
0.74219 0.82500 0
0.75000 0.82500 0
0.75781 0.82500 0
0.76562 0.82500 0
0.77344 0.82500 0
0.78125 0.82500 0
0.78906 0.82500 0
0.79688 0.82500 0
0.80469 0.82500 0
0.81250 0.82500 0
0.82031 0.82500 0
0.82812 0.82500 0
0.83594 0.82500 0
0.84375 0.82500 0
0.85156 0.82500 0
0.85938 0.82500 0.000440917
0.86719 0.82500 0.00129032
0.87500 0.82500 0.00541441
0.88281 0.82500 0.0223668
0.89062 0.82500 0.0588703
0.89844 0.82500 0.149981
0.90625 0.82500 0.336144
0.91406 0.82500 0.540429
0.92188 0.82500 0.633839
0.92969 0.82500 0.530583
0.93750 0.82500 0.327253
0.94531 0.82500 0.123061
0.95312 0.82500 0.0304196
0.96094 0.82500 0.00516173
0.96875 0.82500 0.00135916
0.97656 0.82500 0
0.98438 0.82500 0
0.99219 0.82500 0
1.00000 0.82500 0
0.00000 0.85000 0.151304
0.00781 0.85000 0.220631
0.01562 0.85000 0.330109
0.02344 0.85000 0.492747
0.03125 0.85000 0.792138
0.03906 0.85000 0.975317
0.04688 0.85000 0.867072
0.05469 0.85000 0.681237
0.06250 0.85000 0.415436
0.07031 0.85000 0.270161
0.07812 0.85000 0.184316
0.08594 0.85000 0.140281
0.09375 0.85000 0.123242
0.10156 0.85000 0.114438
0.10938 0.85000 0.108019
0.11719 0.85000 0.0996721
0.12500 0.85000 0.0984997
0.13281 0.85000 0.098564
0.14062 0.85000 0.0969856
0.14844 0.85000 0.0922775
0.15625 0.85000 0.0909091
0.16406 0.85000 0.0832791
0.17188 0.85000 0.0852865
0.17969 0.85000 0.0854139
0.18750 0.85000 0.0830608
0.19531 0.85000 0.0791885
0.20312 0.85000 0.0753111
0.21094 0.85000 0.0744125
0.21875 0.85000 0.069889
0.22656 0.85000 0.0672763
0.23438 0.85000 0.0675853
0.24219 0.85000 0.0685564
0.25000 0.85000 0.065046
0.25781 0.85000 0.0613052
0.26562 0.85000 0.0603849
0.27344 0.85000 0.0594126
0.28125 0.85000 0.0554813
0.28906 0.85000 0.0547667
0.29688 0.85000 0.0545087
0.30469 0.85000 0.050165
0.31250 0.85000 0.0463446
0.32031 0.85000 0.0461538
0.32812 0.85000 0.0439147
0.33594 0.85000 0.0396776
0.34375 0.85000 0.0354307
0.35156 0.85000 0.0332326
0.35938 0.85000 0.0328947
0.36719 0.85000 0.0276308
0.37500 0.85000 0.0253895
0.38281 0.85000 0.0243764
0.39062 0.85000 0.0201455
0.39844 0.85000 0.0188157
0.40625 0.85000 0.0180131
0.41406 0.85000 0.0156166
0.42188 0.85000 0.0149413
0.42969 0.85000 0.0126449
0.43750 0.85000 0.0115003
0.44531 0.85000 0.0113931
0.45312 0.85000 0.0113111
0.46094 0.85000 0.0107143
0.46875 0.85000 0.0106061
0.47656 0.85000 0.0115
0.48438 0.85000 0.0103704
0.49219 0.85000 0.00874211
0.50000 0.85000 0.00820859
0.50781 0.85000 0.00813008
0.51562 0.85000 0.00667302
0.52344 0.85000 0.00568182
0.53125 0.85000 0.00467508
0.53906 0.85000 0.00418021
0.54688 0.85000 0.00417827
0.55469 0.85000 0.00415129
0.56250 0.85000 0.00274223
0.57031 0.85000 0.00226655
0.57812 0.85000 0.00225225
0.58594 0.85000 0.00177226
0.59375 0.85000 0.00133571
0.60156 0.85000 0.00133333
0.60938 0.85000 0.000880282
0.61719 0.85000 0.00131752
0.62500 0.85000 0.000439754
0.63281 0.85000 0.000441696
0.64062 0.85000 0.000441696
0.64844 0.85000 0.000443853
0.65625 0.85000 0.000445831
0.66406 0.85000 0.000445633
0.67188 0.85000 0.000447628
0.67969 0.85000 0.000447427
0.68750 0.85000 0.00044843
0.69531 0.85000 0.00045106
0.70312 0.85000 0.000451467
0.71094 0.85000 0.000452489
0.71875 0.85000 0.000456621
0.72656 0.85000 0.000923788
0.73438 0.85000 0.0009298
0.74219 0.85000 0.000938086
0.75000 0.85000 0.000473261
0.75781 0.85000 0.000480538
0.76562 0.85000 0.000486381
0.77344 0.85000 0.000493097
0.78125 0.85000 0.000498753
0.78906 0.85000 0.000510465
0.79688 0.85000 0.000516796
0.80469 0.85000 0.00052356
0.81250 0.85000 0.000514933
0.82031 0.85000 0.000501253
0.82812 0.85000 0.000486855
0.83594 0.85000 0.000475059
0.84375 0.85000 0.000462535
0.85156 0.85000 0.000450248
0.85938 0.85000 0.000440917
0.86719 0.85000 0.000430108
0.87500 0.85000 0.000416493
0.88281 0.85000 0.00122001
0.89062 0.85000 0.0071599
0.89844 0.85000 0.0218153
0.90625 0.85000 0.0590264
0.91406 0.85000 0.165852
0.92188 0.85000 0.369863
0.92969 0.85000 0.581976
0.93750 0.85000 0.628398
0.94531 0.85000 0.480606
0.95312 0.85000 0.248601
0.96094 0.85000 0.0781142
0.96875 0.85000 0.0122324
0.97656 0.85000 0.00166334
0.98438 0.85000 0
0.99219 0.85000 0
1.00000 0.85000 0
0.00000 0.87500 0.29287
0.00781 0.87500 0.415198
0.01562 0.87500 0.590833
0.02344 0.87500 0.732335
0.03125 0.87500 0.932102
0.03906 0.87500 0.861908
0.04688 0.87500 0.621457
0.05469 0.87500 0.429724
0.06250 0.87500 0.338255
0.07031 0.87500 0.28293
0.07812 0.87500 0.266756
0.08594 0.87500 0.261189
0.09375 0.87500 0.251842
0.10156 0.87500 0.24817
0.10938 0.87500 0.239894
0.11719 0.87500 0.234098
0.12500 0.87500 0.224397
0.13281 0.87500 0.214752
0.14062 0.87500 0.210354
0.14844 0.87500 0.213351
0.15625 0.87500 0.200785
0.16406 0.87500 0.197788
0.17188 0.87500 0.190755
0.17969 0.87500 0.182654
0.18750 0.87500 0.181818
0.19531 0.87500 0.177356
0.20312 0.87500 0.176162
0.21094 0.87500 0.167755
0.21875 0.87500 0.165905
0.22656 0.87500 0.156107
0.23438 0.87500 0.152887
0.24219 0.87500 0.152274
0.25000 0.87500 0.14389
0.25781 0.87500 0.141727
0.26562 0.87500 0.132714
0.27344 0.87500 0.127503
0.28125 0.87500 0.125
0.28906 0.87500 0.120352
0.29688 0.87500 0.11642
0.30469 0.87500 0.112871
0.31250 0.87500 0.107702
0.32031 0.87500 0.101282
0.32812 0.87500 0.0947302
0.33594 0.87500 0.0929944
0.34375 0.87500 0.0897984
0.35156 0.87500 0.089426
0.35938 0.87500 0.0819378
0.36719 0.87500 0.0787772
0.37500 0.87500 0.0755915
0.38281 0.87500 0.0702948
0.39062 0.87500 0.0705092
0.39844 0.87500 0.0669618
0.40625 0.87500 0.0638646
0.41406 0.87500 0.0624663
0.42188 0.87500 0.0597652
0.42969 0.87500 0.056902
0.43750 0.87500 0.0538421
0.44531 0.87500 0.0517866
0.45312 0.87500 0.0503856
0.46094 0.87500 0.047449
0.46875 0.87500 0.0449495
0.47656 0.87500 0.0415
0.48438 0.87500 0.0380247
0.49219 0.87500 0.0349684
0.50000 0.87500 0.0309029
0.50781 0.87500 0.0296509
0.51562 0.87500 0.0266921
0.52344 0.87500 0.0227273
0.53125 0.87500 0.0196353
0.53906 0.87500 0.0185787
0.54688 0.87500 0.0162488
0.55469 0.87500 0.0161439
0.56250 0.87500 0.0150823
0.57031 0.87500 0.0135993
0.57812 0.87500 0.0121622
0.58594 0.87500 0.0119628
0.59375 0.87500 0.0120214
0.60156 0.87500 0.0102222
0.60938 0.87500 0.0096831
0.61719 0.87500 0.00922266
0.62500 0.87500 0.00791557
0.63281 0.87500 0.00662544
0.64062 0.87500 0.00485866
0.64844 0.87500 0.00443853
0.65625 0.87500 0.00356665
0.66406 0.87500 0.00356506
0.67188 0.87500 0.00313339
0.67969 0.87500 0.00178971
0.68750 0.87500 0.00179372
0.69531 0.87500 0.00135318
0.70312 0.87500 0.0013544
0.71094 0.87500 0.00135747
0.71875 0.87500 0.00136986
0.72656 0.87500 0.000923788
0.73438 0.87500 0.0009298
0.74219 0.87500 0.000938086
0.75000 0.87500 0.00141978
0.75781 0.87500 0.00144161
0.76562 0.87500 0.000972763
0.77344 0.87500 0.000986193
0.78125 0.87500 0.000997506
0.78906 0.87500 0.00102093
0.79688 0.87500 0.00103359
0.80469 0.87500 0.00104712
0.81250 0.87500 0.000514933
0.82031 0.87500 0.000501253
0.82812 0.87500 0.000486855
0.83594 0.87500 0.000475059
0.84375 0.87500 0
0.85156 0.87500 0
0.85938 0.87500 0
0.86719 0.87500 0
0.87500 0.87500 0
0.88281 0.87500 0
0.89062 0.87500 0
0.89844 0.87500 0.00038956
0.90625 0.87500 0.00651591
0.91406 0.87500 0.0203084
0.92188 0.87500 0.0651611
0.92969 0.87500 0.185306
0.93750 0.87500 0.397711
0.94531 0.87500 0.590621
0.95312 0.87500 0.545804
0.96094 0.87500 0.329319
0.96875 0.87500 0.119946
0.97656 0.87500 0.0236194
0.98438 0.87500 0.00272232
0.99219 0.87500 0.000227118
1.00000 0.87500 0
0.00000 0.90000 0.705043
0.00781 0.90000 0.816446
0.01562 0.90000 0.994113
0.02344 0.90000 0.989237
0.03125 0.90000 1
0.03906 0.90000 0.859239
0.04688 0.90000 0.730094
0.05469 0.90000 0.664425
0.06250 0.90000 0.62953
0.07031 0.90000 0.627688
0.07812 0.90000 0.613941
0.08594 0.90000 0.602538
0.09375 0.90000 0.605492
0.10156 0.90000 0.591484
0.10938 0.90000 0.586481
0.11719 0.90000 0.567869
0.12500 0.90000 0.565558
0.13281 0.90000 0.563316
0.14062 0.90000 0.564875
0.14844 0.90000 0.553665
0.15625 0.90000 0.550687
0.16406 0.90000 0.539362
0.17188 0.90000 0.534505
0.17969 0.90000 0.537451
0.18750 0.90000 0.524526
0.19531 0.90000 0.522251
0.20312 0.90000 0.51277
0.21094 0.90000 0.505875
0.21875 0.90000 0.493795
0.22656 0.90000 0.484651
0.23438 0.90000 0.481627
0.24219 0.90000 0.471325
0.25000 0.90000 0.465834
0.25781 0.90000 0.459459
0.26562 0.90000 0.460518
0.27344 0.90000 0.459279
0.28125 0.90000 0.449866
0.28906 0.90000 0.452333
0.29688 0.90000 0.443472
0.30469 0.90000 0.423102
0.31250 0.90000 0.405352
0.32031 0.90000 0.389744
0.32812 0.90000 0.373275
0.33594 0.90000 0.357719
0.34375 0.90000 0.343922
0.35156 0.90000 0.334743
0.35938 0.90000 0.330144
0.36719 0.90000 0.315109
0.37500 0.90000 0.298327
0.38281 0.90000 0.282313
0.39062 0.90000 0.263011
0.39844 0.90000 0.252352
0.40625 0.90000 0.242904
0.41406 0.90000 0.229941
0.42188 0.90000 0.218783
0.42969 0.90000 0.207587
0.43750 0.90000 0.197595
0.44531 0.90000 0.184878
0.45312 0.90000 0.17892
0.46094 0.90000 0.170918
0.46875 0.90000 0.165657
0.47656 0.90000 0.1555
0.48438 0.90000 0.145679
0.49219 0.90000 0.140845
0.50000 0.90000 0.134235
0.50781 0.90000 0.124821
0.51562 0.90000 0.119638
0.52344 0.90000 0.121212
0.53125 0.90000 0.11454
0.53906 0.90000 0.107757
0.54688 0.90000 0.1026
0.55469 0.90000 0.0954797
0.56250 0.90000 0.0923218
0.57031 0.90000 0.087942
0.57812 0.90000 0.0828829
0.58594 0.90000 0.0770935
0.59375 0.90000 0.0739092
0.60156 0.90000 0.0711111
0.60938 0.90000 0.065581
0.61719 0.90000 0.0610452
0.62500 0.90000 0.0584872
0.63281 0.90000 0.0565371
0.64062 0.90000 0.0543286
0.64844 0.90000 0.0505992
0.65625 0.90000 0.0485956
0.66406 0.90000 0.043672
0.67188 0.90000 0.0402865
0.67969 0.90000 0.039821
0.68750 0.90000 0.035426
0.69531 0.90000 0.0329274
0.70312 0.90000 0.0293454
0.71094 0.90000 0.0271493
0.71875 0.90000 0.0255708
0.72656 0.90000 0.0235566
0.73438 0.90000 0.0209205
0.74219 0.90000 0.0187617
0.75000 0.90000 0.0160909
0.75781 0.90000 0.0129745
0.76562 0.90000 0.0121595
0.77344 0.90000 0.0123274
0.78125 0.90000 0.0114713
0.78906 0.90000 0.0107198
0.79688 0.90000 0.00930233
0.80469 0.90000 0.00890052
0.81250 0.90000 0.0061792
0.82031 0.90000 0.00501253
0.82812 0.90000 0.00389484
0.83594 0.90000 0.00380048
0.84375 0.90000 0.00323774
0.85156 0.90000 0.00315173
0.85938 0.90000 0.00308642
0.86719 0.90000 0.00258065
0.87500 0.90000 0.00208247
0.88281 0.90000 0.00162668
0.89062 0.90000 0.00159109
0.89844 0.90000 0.00077912
0.90625 0.90000 0.000766577
0.91406 0.90000 0.000752162
0.92188 0.90000 0.00518327
0.92969 0.90000 0.0253348
0.93750 0.90000 0.0937053
0.94531 0.90000 0.264457
0.95312 0.90000 0.556993
0.96094 0.90000 0.711631
0.96875 0.90000 0.557594
0.97656 0.90000 0.242848
0.98438 0.90000 0.0559589
0.99219 0.90000 0.00476948
1.00000 0.90000 0.000490918
0.00000 0.92500 1
0.00781 0.92500 1
0.01562 0.92500 0.937342
0.02344 0.92500 0.852597
0.03125 0.92500 0.944014
0.03906 0.92500 1
0.04688 0.92500 1
0.05469 0.92500 1
0.06250 0.92500 1
0.07031 0.92500 1
0.07812 0.92500 1
0.08594 0.92500 1
0.09375 0.92500 1
0.10156 0.92500 1
0.10938 0.92500 1
0.11719 0.92500 1
0.12500 0.92500 1
0.13281 0.92500 1
0.14062 0.92500 1
0.14844 0.92500 1
0.15625 0.92500 1
0.16406 0.92500 1
0.17188 0.92500 1
0.17969 0.92500 1
0.18750 0.92500 1
0.19531 0.92500 1
0.20312 0.92500 1
0.21094 0.92500 1
0.21875 0.92500 1
0.22656 0.92500 1
0.23438 0.92500 1
0.24219 0.92500 1
0.25000 0.92500 1
0.25781 0.92500 1
0.26562 0.92500 1
0.27344 0.92500 0.996662
0.28125 0.92500 0.989305
0.28906 0.92500 0.990534
0.29688 0.92500 0.985868
0.30469 0.92500 0.962376
0.31250 0.92500 0.957572
0.32031 0.92500 0.932051
0.32812 0.92500 0.90276
0.33594 0.92500 0.890887
0.34375 0.92500 0.874771
0.35156 0.92500 0.858006
0.35938 0.92500 0.842703
0.36719 0.92500 0.821282
0.37500 0.92500 0.797461
0.38281 0.92500 0.778912
0.39062 0.92500 0.766648
0.39844 0.92500 0.749862
0.40625 0.92500 0.731987
0.41406 0.92500 0.715132
0.42188 0.92500 0.704909
0.42969 0.92500 0.6902
0.43750 0.92500 0.680084
0.44531 0.92500 0.668566
0.45312 0.92500 0.656555
0.46094 0.92500 0.643878
0.46875 0.92500 0.626263
0.47656 0.92500 0.613
0.48438 0.92500 0.596543
0.49219 0.92500 0.569208
0.50000 0.92500 0.561564
0.50781 0.92500 0.547107
0.51562 0.92500 0.539085
0.52344 0.92500 0.519413
0.53125 0.92500 0.503974
0.53906 0.92500 0.494194
0.54688 0.92500 0.489322
0.55469 0.92500 0.474631
0.56250 0.92500 0.45521
0.57031 0.92500 0.440163
0.57812 0.92500 0.424775
0.58594 0.92500 0.399202
0.59375 0.92500 0.394924
0.60156 0.92500 0.381333
0.60938 0.92500 0.361356
0.61719 0.92500 0.351339
0.62500 0.92500 0.340809
0.63281 0.92500 0.330389
0.64062 0.92500 0.32023
0.64844 0.92500 0.311585
0.65625 0.92500 0.304057
0.66406 0.92500 0.28877
0.67188 0.92500 0.279767
0.67969 0.92500 0.266219
0.68750 0.92500 0.256951
0.69531 0.92500 0.248534
0.70312 0.92500 0.23702
0.71094 0.92500 0.228054
0.71875 0.92500 0.220091
0.72656 0.92500 0.215704
0.73438 0.92500 0.206416
0.74219 0.92500 0.199812
0.75000 0.92500 0.192617
0.75781 0.92500 0.188852
0.76562 0.92500 0.18142
0.77344 0.92500 0.172091
0.78125 0.92500 0.162095
0.78906 0.92500 0.159265
0.79688 0.92500 0.151938
0.80469 0.92500 0.142408
0.81250 0.92500 0.134912
0.82031 0.92500 0.119799
0.82812 0.92500 0.110029
0.83594 0.92500 0.0997625
0.84375 0.92500 0.0874191
0.85156 0.92500 0.0805943
0.85938 0.92500 0.0758377
0.86719 0.92500 0.0666667
0.87500 0.92500 0.0587255
0.88281 0.92500 0.0524603
0.89062 0.92500 0.0485282
0.89844 0.92500 0.0455785
0.90625 0.92500 0.0390954
0.91406 0.92500 0.0349756
0.92188 0.92500 0.0325805
0.92969 0.92500 0.0285921
0.93750 0.92500 0.0307582
0.94531 0.92500 0.0493653
0.95312 0.92500 0.119231
0.96094 0.92500 0.333792
0.96875 0.92500 0.665647
0.97656 0.92500 0.77678
0.98438 0.92500 0.450998
0.99219 0.92500 0.109244
1.00000 0.92500 0.0165276
0.00000 0.95000 0.570087
0.00781 0.95000 0.423275
0.01562 0.95000 0.378049
0.02344 0.95000 0.392139
0.03125 0.95000 0.491959
0.03906 0.95000 0.566378
0.04688 0.95000 0.578947
0.05469 0.95000 0.586416
0.06250 0.95000 0.593289
0.07031 0.95000 0.604839
0.07812 0.95000 0.613941
0.08594 0.95000 0.620574
0.09375 0.95000 0.636303
0.10156 0.95000 0.639388
0.10938 0.95000 0.646786
0.11719 0.95000 0.651803
0.12500 0.95000 0.654273
0.13281 0.95000 0.669713
0.14062 0.95000 0.684142
0.14844 0.95000 0.69699
0.15625 0.95000 0.709614
0.16406 0.95000 0.718282
0.17188 0.95000 0.731771
0.17969 0.95000 0.759527
0.18750 0.95000 0.763898
0.19531 0.95000 0.775524
0.20312 0.95000 0.790439
0.21094 0.95000 0.796345
0.21875 0.95000 0.8145
0.22656 0.95000 0.834749
0.23438 0.95000 0.852362
0.24219 0.95000 0.87673
0.25000 0.95000 0.883049
0.25781 0.95000 0.899143
0.26562 0.95000 0.925017
0.27344 0.95000 0.947931
0.28125 0.95000 0.970588
0.28906 0.95000 0.997972
0.29688 0.95000 0.997981
0.30469 0.95000 1
0.31250 0.95000 1
0.32031 0.95000 1
0.32812 0.95000 1
0.33594 0.95000 1
0.34375 0.95000 1
0.35156 0.95000 1
0.35938 0.95000 1
0.36719 0.95000 1
0.37500 0.95000 1
0.38281 0.95000 1
0.39062 0.95000 1
0.39844 0.95000 1
0.40625 0.95000 1
0.41406 0.95000 1
0.42188 0.95000 1
0.42969 0.95000 1
0.43750 0.95000 1
0.44531 0.95000 1
0.45312 0.95000 1
0.46094 0.95000 1
0.46875 0.95000 1
0.47656 0.95000 1
0.48438 0.95000 1
0.49219 0.95000 1
0.50000 0.95000 1
0.50781 0.95000 1
0.51562 0.95000 1
0.52344 0.95000 1
0.53125 0.95000 1
0.53906 0.95000 1
0.54688 0.95000 1
0.55469 0.95000 1
0.56250 0.95000 1
0.57031 0.95000 1
0.57812 0.95000 1
0.58594 0.95000 1
0.59375 0.95000 1
0.60156 0.95000 1
0.60938 0.95000 1
0.61719 0.95000 1
0.62500 0.95000 1
0.63281 0.95000 1
0.64062 0.95000 1
0.64844 0.95000 1
0.65625 0.95000 1
0.66406 0.95000 1
0.67188 0.95000 0.999552
0.67969 0.95000 0.996421
0.68750 0.95000 1
0.69531 0.95000 1
0.70312 0.95000 1
0.71094 0.95000 1
0.71875 0.95000 1
0.72656 0.95000 1
0.73438 0.95000 1
0.74219 0.95000 1
0.75000 0.95000 1
0.75781 0.95000 1
0.76562 0.95000 0.998054
0.77344 0.95000 0.999507
0.78125 0.95000 0.99202
0.78906 0.95000 1
0.79688 0.95000 0.997933
0.80469 0.95000 0.991623
0.81250 0.95000 0.950051
0.82031 0.95000 0.910777
0.82812 0.95000 0.860759
0.83594 0.95000 0.822328
0.84375 0.95000 0.783071
0.85156 0.95000 0.739757
0.85938 0.95000 0.704586
0.86719 0.95000 0.667957
0.87500 0.95000 0.619742
0.88281 0.95000 0.585197
0.89062 0.95000 0.55171
0.89844 0.95000 0.519673
0.90625 0.95000 0.497125
0.91406 0.95000 0.470478
0.92188 0.95000 0.443539
0.92969 0.95000 0.410785
0.93750 0.95000 0.391989
0.94531 0.95000 0.368477
0.95312 0.95000 0.358042
0.96094 0.95000 0.351686
0.96875 0.95000 0.412504
0.97656 0.95000 0.659681
0.98438 0.95000 0.941924
0.99219 0.95000 0.715421
1.00000 0.95000 0.26215
0.00000 0.97500 0.0532174
0.00781 0.97500 0.0267988
0.01562 0.97500 0.0277544
0.02344 0.97500 0.0299485
0.03125 0.97500 0.0387135
0.03906 0.97500 0.0433622
0.04688 0.97500 0.0438596
0.05469 0.97500 0.0437122
0.06250 0.97500 0.0463087
0.07031 0.97500 0.0490591
0.07812 0.97500 0.0529491
0.08594 0.97500 0.0561122
0.09375 0.97500 0.0562626
0.10156 0.97500 0.0592149
0.10938 0.97500 0.0609675
0.11719 0.97500 0.0616393
0.12500 0.97500 0.0632746
0.13281 0.97500 0.0646214
0.14062 0.97500 0.068152
0.14844 0.97500 0.0693717
0.15625 0.97500 0.0732505
0.16406 0.97500 0.0741705
0.17188 0.97500 0.0761719
0.17969 0.97500 0.0781866
0.18750 0.97500 0.0817528
0.19531 0.97500 0.0837696
0.20312 0.97500 0.0870989
0.21094 0.97500 0.0900783
0.21875 0.97500 0.0927498
0.22656 0.97500 0.0940562
0.23438 0.97500 0.0971129
0.24219 0.97500 0.0982202
0.25000 0.97500 0.102497
0.25781 0.97500 0.109426
0.26562 0.97500 0.110816
0.27344 0.97500 0.116155
0.28125 0.97500 0.121658
0.28906 0.97500 0.127789
0.29688 0.97500 0.133917
0.30469 0.97500 0.132673
0.31250 0.97500 0.13577
0.32031 0.97500 0.138462
0.32812 0.97500 0.138018
0.33594 0.97500 0.142591
0.34375 0.97500 0.143555
0.35156 0.97500 0.147432
0.35938 0.97500 0.150718
0.36719 0.97500 0.154027
0.37500 0.97500 0.155799
0.38281 0.97500 0.155896
0.39062 0.97500 0.161724
0.39844 0.97500 0.168788
0.40625 0.97500 0.170306
0.41406 0.97500 0.173936
0.42188 0.97500 0.178762
0.42969 0.97500 0.182297
0.43750 0.97500 0.189754
0.44531 0.97500 0.196789
0.45312 0.97500 0.202571
0.46094 0.97500 0.211224
0.46875 0.97500 0.216162
0.47656 0.97500 0.2225
0.48438 0.97500 0.228148
0.49219 0.97500 0.231666
0.50000 0.97500 0.239015
0.50781 0.97500 0.245337
0.51562 0.97500 0.256435
0.52344 0.97500 0.266572
0.53125 0.97500 0.267882
0.53906 0.97500 0.273572
0.54688 0.97500 0.285051
0.55469 0.97500 0.295203
0.56250 0.97500 0.303016
0.57031 0.97500 0.30961
0.57812 0.97500 0.319369
0.58594 0.97500 0.321223
0.59375 0.97500 0.337934
0.60156 0.97500 0.352889
0.60938 0.97500 0.361796
0.61719 0.97500 0.372859
0.62500 0.97500 0.390501
0.63281 0.97500 0.412102
0.64062 0.97500 0.425795
0.64844 0.97500 0.44696
0.65625 0.97500 0.465448
0.66406 0.97500 0.484848
0.67188 0.97500 0.506267
0.67969 0.97500 0.523937
0.68750 0.97500 0.538117
0.69531 0.97500 0.560217
0.70312 0.97500 0.576524
0.71094 0.97500 0.591855
0.71875 0.97500 0.618265
0.72656 0.97500 0.646651
0.73438 0.97500 0.670851
0.74219 0.97500 0.696529
0.75000 0.97500 0.723142
0.75781 0.97500 0.759731
0.76562 0.97500 0.791342
0.77344 0.97500 0.825937
0.78125 0.97500 0.865337
0.78906 0.97500 0.907095
0.79688 0.97500 0.942119
0.80469 0.97500 0.984293
0.81250 0.97500 1
0.82031 0.97500 1
0.82812 0.97500 1
0.83594 0.97500 1
0.84375 0.97500 1
0.85156 0.97500 1
0.85938 0.97500 1
0.86719 0.97500 1
0.87500 0.97500 1
0.88281 0.97500 1
0.89062 0.97500 1
0.89844 0.97500 1
0.90625 0.97500 1
0.91406 0.97500 1
0.92188 0.97500 1
0.92969 0.97500 1
0.93750 0.97500 1
0.94531 0.97500 1
0.95312 0.97500 1
0.96094 0.97500 1
0.96875 0.97500 1
0.97656 0.97500 1
0.98438 0.97500 1
0.99219 0.97500 1
1.00000 0.97500 1
0.00000 1.00000 0.000347826
0.00781 1.00000 0.000367107
0.01562 1.00000 0.000420521
0.02344 1.00000 0.000467946
0.03125 1.00000 0.000595593
0.03906 1.00000 0.000667111
0.04688 1.00000 0.000674764
0.05469 1.00000 0.000672495
0.06250 1.00000 0.000671141
0.07031 1.00000 0.000672043
0.07812 1.00000 0.000670241
0.08594 1.00000 0.000668003
0.09375 1.00000 0.000669792
0.10156 1.00000 0.000665336
0.10938 1.00000 0.000662691
0.11719 1.00000 0.000655738
0.12500 1.00000 0.000652316
0.13281 1.00000 0.000652742
0.14062 1.00000 0.000655308
0.14844 1.00000 0.00065445
0.15625 1.00000 0.000654022
0.16406 1.00000 0.000650618
0.17188 1.00000 0.000651042
0.17969 1.00000 0.00065703
0.18750 1.00000 0.000654022
0.19531 1.00000 0.00065445
0.20312 1.00000 0.000654879
0.21094 1.00000 0.000652742
0.21875 1.00000 0.000653168
0.22656 1.00000 0.000653168
0.23438 1.00000 0.000656168
0.24219 1.00000 0.000659196
0.25000 1.00000 0.00065703
0.25781 1.00000 0.000659196
0.26562 1.00000 0.00066357
0.27344 1.00000 0.000667557
0.28125 1.00000 0.000668449
0.28906 1.00000 0.000676133
0.29688 1.00000 0.000672948
0.30469 1.00000 0.000660066
0.31250 1.00000 0.000652742
0.32031 1.00000 0.000641026
0.32812 1.00000 0.000627353
0.33594 1.00000 0.000619963
0.34375 1.00000 0.000610874
0.35156 1.00000 0.00060423
0.35938 1.00000 0.000598086
0.36719 1.00000 0.000587889
0.37500 1.00000 0.000577034
0.38281 1.00000 0.000566893
0.39062 1.00000 0.000559597
0.39844 1.00000 0.000553403
0.40625 1.00000 0.000545852
0.41406 1.00000 0.000538503
0.42188 1.00000 0.000533618
0.42969 1.00000 0.00052687
0.43750 1.00000 0.000522739
0.44531 1.00000 0.000517866
0.45312 1.00000 0.000514139
0.46094 1.00000 0.000510204
0.46875 1.00000 0.000505051
0.47656 1.00000 0.0005
0.48438 1.00000 0.000493827
0.49219 1.00000 0.000485673
0.50000 1.00000 0.000482859
0.50781 1.00000 0.00047824
0.51562 1.00000 0.000476644
0.52344 1.00000 0.000473485
0.53125 1.00000 0.000935016
0.53906 1.00000 0.000928936
0.54688 1.00000 0.000928505
0.55469 1.00000 0.000922509
0.56250 1.00000 0.000914077
0.57031 1.00000 0.000906618
0.57812 1.00000 0.00135135
0.58594 1.00000 0.0013292
0.59375 1.00000 0.00133571
0.60156 1.00000 0.00133333
0.60938 1.00000 0.00132042
0.61719 1.00000 0.00131752
0.62500 1.00000 0.00131926
0.63281 1.00000 0.00132509
0.64062 1.00000 0.00176678
0.64844 1.00000 0.00221926
0.65625 1.00000 0.00222916
0.66406 1.00000 0.00222816
0.67188 1.00000 0.00223814
0.67969 1.00000 0.00223714
0.68750 1.00000 0.00224215
0.69531 1.00000 0.0022553
0.70312 1.00000 0.0027088
0.71094 1.00000 0.00271493
0.71875 1.00000 0.00273973
0.72656 1.00000 0.00277136
0.73438 1.00000 0.0027894
0.74219 1.00000 0.00281426
0.75000 1.00000 0.00331283
0.75781 1.00000 0.00336377
0.76562 1.00000 0.00632296
0.77344 1.00000 0.00690335
0.78125 1.00000 0.00897756
0.78906 1.00000 0.0107198
0.79688 1.00000 0.0124031
0.80469 1.00000 0.0141361
0.81250 1.00000 0.015448
0.82031 1.00000 0.0150376
0.82812 1.00000 0.0170399
0.83594 1.00000 0.0175772
0.84375 1.00000 0.0189639
0.85156 1.00000 0.0189104
0.85938 1.00000 0.0207231
0.86719 1.00000 0.0227957
0.87500 1.00000 0.0237401
0.88281 1.00000 0.0248068
0.89062 1.00000 0.0258552
0.89844 1.00000 0.0280483
0.90625 1.00000 0.0314297
0.91406 1.00000 0.0330951
0.92188 1.00000 0.0385043
0.92969 1.00000 0.0416214
0.93750 1.00000 0.0450644
0.94531 1.00000 0.0500705
0.95312 1.00000 0.0545455
0.96094 1.00000 0.0591879
0.96875 1.00000 0.0638804
0.97656 1.00000 0.0691949
0.98438 1.00000 0.0704779
0.99219 1.00000 0.0640472
1.00000 1.00000 0.0852561


==> data/bridge/stair_Cross_ref0.dat <==
p m
0 -1.01250
0 -1.01250
0 -0.98750
0 -0.98750
0 -0.96250
0 -0.96250
0 -0.93750
0 -0.93750
0 -0.91250
0 -0.91250
0 -0.88750
0 -0.88750
0 -0.86250
0 -0.86250
0 -0.83750
0 -0.83750
0 -0.81250
0 -0.81250
0 -0.78750
0 -0.78750
0 -0.76250
0 -0.76250
0 -0.73750
0 -0.73750
0 -0.71250
0 -0.71250
0 -0.68750
0 -0.68750
0 -0.66250
0 -0.66250
0 -0.63750
0 -0.63750
0 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0.000244141 -0.26250
0.000244141 -0.23750
0.000915527 -0.23750
0.000915527 -0.21250
0.00164795 -0.21250
0.00164795 -0.18750
0.00634766 -0.18750
0.00634766 -0.16250
0.0131226 -0.16250
0.0131226 -0.13750
0.0289917 -0.13750
0.0289917 -0.11250
0.0495605 -0.11250
0.0495605 -0.08750
0.0678101 -0.08750
0.0678101 -0.06250
0.10791 -0.06250
0.10791 -0.03750
0.141357 -0.03750
0.141357 -0.01250
0.153442 -0.01250
0.153442 0.01250
0.144409 0.01250
0.144409 0.03750
0.111816 0.03750
0.111816 0.06250
0.0715942 0.06250
0.0715942 0.08750
0.050354 0.08750
0.050354 0.11250
0.0288086 0.11250
0.0288086 0.13750
0.0136108 0.13750
0.0136108 0.16250
0.00518799 0.16250
0.00518799 0.18750
0.00177002 0.18750
0.00177002 0.21250
0.000732422 0.21250
0.000732422 0.23750
0.000366211 0.23750
0.000366211 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
0 0.61250
0 0.63750
0 0.63750
0 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0 0.71250
0 0.73750
0 0.73750
0 0.76250
0 0.76250
0 0.78750
0 0.78750
0 0.81250
0 0.81250
0 0.83750
0 0.83750
0 0.86250
0 0.86250
0 0.88750
0 0.88750
0 0.91250
0 0.91250
0 0.93750
0 0.93750
0 0.96250
0 0.96250
0 0.98750
0 0.98750
0 1.01250
0 1.01250


==> data/bridge/stair_Cross_ref1.dat <==
p m
0 -1.01250
0.043396 -1.01250
0.043396 -0.98750
0.366821 -0.98750
0.366821 -0.96250
0.086731 -0.96250
0.086731 -0.93750
0.00543213 -0.93750
0.00543213 -0.91250
0.000244141 -0.91250
0.000244141 -0.88750
6.10352e-05 -0.88750
6.10352e-05 -0.86250
0 -0.86250
0 -0.83750
0 -0.83750
0 -0.81250
0 -0.81250
0 -0.78750
0 -0.78750
0 -0.76250
0 -0.76250
0 -0.73750
0 -0.73750
0 -0.71250
0 -0.71250
0 -0.68750
0 -0.68750
0 -0.66250
0 -0.66250
0 -0.63750
0 -0.63750
0 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0 -0.26250
0 -0.23750
0 -0.23750
0 -0.21250
0 -0.21250
0 -0.18750
0 -0.18750
0 -0.16250
0 -0.16250
0 -0.13750
0 -0.13750
0 -0.11250
0 -0.11250
0 -0.08750
0 -0.08750
0 -0.06250
0 -0.06250
0 -0.03750
0 -0.03750
0 -0.01250
0 -0.01250
0 0.01250
0 0.01250
0 0.03750
0 0.03750
0 0.06250
0 0.06250
0 0.08750
0 0.08750
0 0.11250
0 0.11250
0 0.13750
0 0.13750
0 0.16250
0 0.16250
0 0.18750
0 0.18750
0 0.21250
0 0.21250
0 0.23750
0 0.23750
0 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
0 0.61250
0 0.63750
0 0.63750
0 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0 0.71250
0 0.73750
0 0.73750
0 0.76250
0 0.76250
0 0.78750
0 0.78750
0 0.81250
0 0.81250
0 0.83750
0 0.83750
0 0.86250
0 0.86250
0 0.88750
0.000366211 0.88750
0.000366211 0.91250
0.00482178 0.91250
0.00482178 0.93750
0.0863037 0.93750
0.0863037 0.96250
0.364075 0.96250
0.364075 0.98750
0.041748 0.98750
0.041748 1.01250
0 1.01250


==> data/bridge/stair_Cross_rw.dat <==
p m
0.0377548 -1.01250
0.0377548 -0.98750
0.359818 -0.98750
0.359818 -0.96250
0.0878266 -0.96250
0.0878266 -0.93750
0.00626581 -0.93750
0.00626581 -0.91250
0.000208683 -0.91250
0.000208683 -0.88750
0 -0.88750
0 -0.86250
0 -0.86250
0 -0.83750
0 -0.83750
0 -0.81250
0 -0.81250
0 -0.78750
0 -0.78750
0 -0.76250
0 -0.76250
0 -0.73750
0 -0.73750
0 -0.71250
0 -0.71250
0 -0.68750
0 -0.68750
0 -0.66250
0 -0.66250
0 -0.63750
0 -0.63750
0 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0 -0.26250
0 -0.23750
0 -0.23750
0 -0.21250
0 -0.21250
0 -0.18750
0 -0.18750
0 -0.16250
0 -0.16250
0 -0.13750
0 -0.13750
0 -0.11250
0 -0.11250
0 -0.08750
0 -0.08750
0 -0.06250
0 -0.06250
0 -0.03750
0 -0.03750
0 -0.01250
0 -0.01250
0 0.01250
0 0.01250
0 0.03750
0 0.03750
0 0.06250
0 0.06250
0 0.08750
0 0.08750
0 0.11250
0 0.11250
0 0.13750
0 0.13750
0 0.16250
0 0.16250
0 0.18750
0 0.18750
0 0.21250
0 0.21250
0 0.23750
0 0.23750
0 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
0 0.61250
0 0.63750
0 0.63750
0 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0 0.71250
0 0.73750
0 0.73750
0 0.76250
0 0.76250
0 0.78750
0 0.78750
0 0.81250
4.04121e-13 0.81250
4.04121e-13 0.83750
0 0.83750
0 0.86250
0 0.86250
0 0.88750
0.000961338 0.88750
0.000961338 0.91250
0.00597311 0.91250
0.00597311 0.93750
0.0809908 0.93750
0.0809908 0.96250
0.370101 0.96250
0.370101 0.98750
0.0500993 0.98750
0.0500993 1.01250


==> data/bridge/stair_Cross_t0.dat <==
p m
0 -1.01250
0 -0.98750
0 -0.98750
0 -0.96250
0 -0.96250
0 -0.93750
0 -0.93750
0 -0.91250
0 -0.91250
0 -0.88750
0 -0.88750
0 -0.86250
0 -0.86250
0 -0.83750
0 -0.83750
0 -0.81250
0 -0.81250
0 -0.78750
0 -0.78750
0 -0.76250
0 -0.76250
0 -0.73750
0 -0.73750
0 -0.71250
0 -0.71250
0 -0.68750
0 -0.68750
0 -0.66250
0 -0.66250
0 -0.63750
0 -0.63750
0 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
6.10352e-05 -0.28750
6.10352e-05 -0.26250
0.000305176 -0.26250
0.000305176 -0.23750
0.000854492 -0.23750
0.000854492 -0.21250
0.00195312 -0.21250
0.00195312 -0.18750
0.00622559 -0.18750
0.00622559 -0.16250
0.0134888 -0.16250
0.0134888 -0.13750
0.0269775 -0.13750
0.0269775 -0.11250
0.0501709 -0.11250
0.0501709 -0.08750
0.0701904 -0.08750
0.0701904 -0.06250
0.108154 -0.06250
0.108154 -0.03750
0.139526 -0.03750
0.139526 -0.01250
0.149841 -0.01250
0.149841 0.01250
0.137939 0.01250
0.137939 0.03750
0.117493 0.03750
0.117493 0.06250
0.074707 0.06250
0.074707 0.08750
0.052124 0.08750
0.052124 0.11250
0.0297852 0.11250
0.0297852 0.13750
0.0133057 0.13750
0.0133057 0.16250
0.0045166 0.16250
0.0045166 0.18750
0.00164795 0.18750
0.00164795 0.21250
0.000671387 0.21250
0.000671387 0.23750
6.10352e-05 0.23750
6.10352e-05 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
0 0.61250
0 0.63750
0 0.63750
0 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0 0.71250
0 0.73750
0 0.73750
0 0.76250
0 0.76250
0 0.78750
0 0.78750
0 0.81250
0 0.81250
0 0.83750
0 0.83750
0 0.86250
0 0.86250
0 0.88750
0 0.88750
0 0.91250
0 0.91250
0 0.93750
0 0.93750
0 0.96250
0 0.96250
0 0.98750
0 0.98750
0 1.01250


==> data/bridge/stair_Cross_t1.dat <==
p m
0.0371094 -1.01250
0.0371094 -0.98750
0.444092 -0.98750
0.444092 -0.96250
0.124939 -0.96250
0.124939 -0.93750
0.00708008 -0.93750
0.00708008 -0.91250
0.000366211 -0.91250
0.000366211 -0.88750
0 -0.88750
0 -0.86250
0 -0.86250
0 -0.83750
0 -0.83750
0 -0.81250
0 -0.81250
0 -0.78750
0 -0.78750
0 -0.76250
0 -0.76250
0 -0.73750
0 -0.73750
0 -0.71250
0 -0.71250
0 -0.68750
0 -0.68750
0 -0.66250
0 -0.66250
0 -0.63750
0 -0.63750
0 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0 -0.26250
0 -0.23750
0 -0.23750
0 -0.21250
0 -0.21250
0 -0.18750
0 -0.18750
0 -0.16250
0 -0.16250
0 -0.13750
0 -0.13750
0 -0.11250
0 -0.11250
0 -0.08750
0 -0.08750
0 -0.06250
0 -0.06250
0 -0.03750
0 -0.03750
0 -0.01250
0 -0.01250
0 0.01250
0 0.01250
0 0.03750
0 0.03750
0 0.06250
0 0.06250
0 0.08750
0 0.08750
0 0.11250
0 0.11250
0 0.13750
0 0.13750
0 0.16250
0 0.16250
0 0.18750
0 0.18750
0 0.21250
0 0.21250
0 0.23750
0 0.23750
0 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
0 0.61250
0 0.63750
0 0.63750
0 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0 0.71250
0 0.73750
0 0.73750
0 0.76250
0 0.76250
0 0.78750
0 0.78750
0 0.81250
6.10352e-05 0.81250
6.10352e-05 0.83750
0 0.83750
0 0.86250
0 0.86250
0 0.88750
0.000183105 0.88750
0.000183105 0.91250
0.00561523 0.91250
0.00561523 0.93750
0.0821533 0.93750
0.0821533 0.96250
0.279053 0.96250
0.279053 0.98750
0.0193481 0.98750
0.0193481 1.01250


==> data/bridge/stair_Ord_ref0.dat <==
p m
0 -1.01250
0 -1.01250
0 -0.98750
0.0100098 -0.98750
0.0100098 -0.96250
0.0979004 -0.96250
0.0979004 -0.93750
0.173096 -0.93750
0.173096 -0.91250
0.119629 -0.91250
0.119629 -0.88750
0.0564575 -0.88750
0.0564575 -0.86250
0.0249634 -0.86250
0.0249634 -0.83750
0.0108032 -0.83750
0.0108032 -0.81250
0.00372314 -0.81250
0.00372314 -0.78750
0.00183105 -0.78750
0.00183105 -0.76250
0.000793457 -0.76250
0.000793457 -0.73750
0.00012207 -0.73750
0.00012207 -0.71250
0.000427246 -0.71250
0.000427246 -0.68750
0 -0.68750
0 -0.66250
0.00012207 -0.66250
0.00012207 -0.63750
6.10352e-05 -0.63750
6.10352e-05 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
6.10352e-05 -0.51250
6.10352e-05 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0 -0.26250
0 -0.23750
0 -0.23750
0 -0.21250
0 -0.21250
0 -0.18750
0 -0.18750
0 -0.16250
0 -0.16250
0 -0.13750
0 -0.13750
0 -0.11250
0 -0.11250
0 -0.08750
0 -0.08750
0 -0.06250
0 -0.06250
0 -0.03750
0 -0.03750
0 -0.01250
0 -0.01250
0 0.01250
0 0.01250
0 0.03750
0 0.03750
0 0.06250
0 0.06250
0 0.08750
0 0.08750
0 0.11250
0 0.11250
0 0.13750
0 0.13750
0 0.16250
0 0.16250
0 0.18750
0 0.18750
0 0.21250
0 0.21250
0 0.23750
0 0.23750
0 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
6.10352e-05 0.58750
6.10352e-05 0.61250
0 0.61250
0 0.63750
6.10352e-05 0.63750
6.10352e-05 0.66250
6.10352e-05 0.66250
6.10352e-05 0.68750
0.000366211 0.68750
0.000366211 0.71250
0.000488281 0.71250
0.000488281 0.73750
0.000732422 0.73750
0.000732422 0.76250
0.00170898 0.76250
0.00170898 0.78750
0.00439453 0.78750
0.00439453 0.81250
0.0103149 0.81250
0.0103149 0.83750
0.0255127 0.83750
0.0255127 0.86250
0.0547485 0.86250
0.0547485 0.88750
0.118896 0.88750
0.118896 0.91250
0.172058 0.91250
0.172058 0.93750
0.100098 0.93750
0.100098 0.96250
0.010498 0.96250
0.010498 0.98750
0 0.98750
0 1.01250
0 1.01250


==> data/bridge/stair_Ord_ref1.dat <==
p m
0 -1.01250
0.043396 -1.01250
0.043396 -0.98750
0.366821 -0.98750
0.366821 -0.96250
0.086731 -0.96250
0.086731 -0.93750
0.00543213 -0.93750
0.00543213 -0.91250
0.000244141 -0.91250
0.000244141 -0.88750
6.10352e-05 -0.88750
6.10352e-05 -0.86250
0 -0.86250
0 -0.83750
0 -0.83750
0 -0.81250
0 -0.81250
0 -0.78750
0 -0.78750
0 -0.76250
0 -0.76250
0 -0.73750
0 -0.73750
0 -0.71250
0 -0.71250
0 -0.68750
0 -0.68750
0 -0.66250
0 -0.66250
0 -0.63750
0 -0.63750
0 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0 -0.26250
0 -0.23750
0 -0.23750
0 -0.21250
0 -0.21250
0 -0.18750
0 -0.18750
0 -0.16250
0 -0.16250
0 -0.13750
0 -0.13750
0 -0.11250
0 -0.11250
0 -0.08750
0 -0.08750
0 -0.06250
0 -0.06250
0 -0.03750
0 -0.03750
0 -0.01250
0 -0.01250
0 0.01250
0 0.01250
0 0.03750
0 0.03750
0 0.06250
0 0.06250
0 0.08750
0 0.08750
0 0.11250
0 0.11250
0 0.13750
0 0.13750
0 0.16250
0 0.16250
0 0.18750
0 0.18750
0 0.21250
0 0.21250
0 0.23750
0 0.23750
0 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
0 0.61250
0 0.63750
0 0.63750
0 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0 0.71250
0 0.73750
0 0.73750
0 0.76250
0 0.76250
0 0.78750
0 0.78750
0 0.81250
0 0.81250
0 0.83750
0 0.83750
0 0.86250
0 0.86250
0 0.88750
0.000366211 0.88750
0.000366211 0.91250
0.00482178 0.91250
0.00482178 0.93750
0.0863037 0.93750
0.0863037 0.96250
0.364075 0.96250
0.364075 0.98750
0.041748 0.98750
0.041748 1.01250
0 1.01250


==> data/bridge/stair_Ord_rw.dat <==
p m
0.0422776 -1.01250
0.0422776 -0.98750
0.334149 -0.98750
0.334149 -0.96250
0.0570438 -0.96250
0.0570438 -0.93750
0.00309083 -0.93750
0.00309083 -0.91250
7.58679e-06 -0.91250
7.58679e-06 -0.88750
2.37983e-07 -0.88750
2.37983e-07 -0.86250
0 -0.86250
0 -0.83750
0 -0.83750
0 -0.81250
0 -0.81250
0 -0.78750
0 -0.78750
0 -0.76250
0 -0.76250
0 -0.73750
0 -0.73750
0 -0.71250
0 -0.71250
0 -0.68750
0 -0.68750
0 -0.66250
0 -0.66250
0 -0.63750
0 -0.63750
0 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0 -0.26250
0 -0.23750
0 -0.23750
0 -0.21250
0 -0.21250
0 -0.18750
0 -0.18750
0 -0.16250
0 -0.16250
0 -0.13750
0 -0.13750
0 -0.11250
0 -0.11250
0 -0.08750
0 -0.08750
0 -0.06250
0 -0.06250
0 -0.03750
0 -0.03750
0 -0.01250
0 -0.01250
0 0.01250
0 0.01250
0 0.03750
0 0.03750
0 0.06250
0 0.06250
0 0.08750
0 0.08750
0 0.11250
0 0.11250
0 0.13750
0 0.13750
0 0.16250
0 0.16250
0 0.18750
0 0.18750
0 0.21250
0 0.21250
0 0.23750
0 0.23750
0 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
0 0.61250
0 0.63750
0 0.63750
0 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0 0.71250
0 0.73750
0 0.73750
0 0.76250
0 0.76250
0 0.78750
0 0.78750
0 0.81250
0 0.81250
0 0.83750
0 0.83750
0 0.86250
0 0.86250
0 0.88750
3.69404e-05 0.88750
3.69404e-05 0.91250
0.00500821 0.91250
0.00500821 0.93750
0.103207 0.93750
0.103207 0.96250
0.392495 0.96250
0.392495 0.98750
0.0626834 0.98750
0.0626834 1.01250


==> data/bridge/stair_Ord_t0.dat <==
p m
0 -1.01250
0 -0.98750
0.0110474 -0.98750
0.0110474 -0.96250
0.0993652 -0.96250
0.0993652 -0.93750
0.17334 -0.93750
0.17334 -0.91250
0.119019 -0.91250
0.119019 -0.88750
0.050293 -0.88750
0.050293 -0.86250
0.024231 -0.86250
0.024231 -0.83750
0.0108032 -0.83750
0.0108032 -0.81250
0.0045166 -0.81250
0.0045166 -0.78750
0.00177002 -0.78750
0.00177002 -0.76250
0.000854492 -0.76250
0.000854492 -0.73750
0.000732422 -0.73750
0.000732422 -0.71250
0.000183105 -0.71250
0.000183105 -0.68750
0.00012207 -0.68750
0.00012207 -0.66250
0.000183105 -0.66250
0.000183105 -0.63750
6.10352e-05 -0.63750
6.10352e-05 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0 -0.26250
0 -0.23750
0 -0.23750
0 -0.21250
0 -0.21250
0 -0.18750
0 -0.18750
0 -0.16250
0 -0.16250
0 -0.13750
0 -0.13750
0 -0.11250
0 -0.11250
0 -0.08750
0 -0.08750
0 -0.06250
0 -0.06250
0 -0.03750
0 -0.03750
0 -0.01250
0 -0.01250
0 0.01250
0 0.01250
0 0.03750
0 0.03750
0 0.06250
0 0.06250
0 0.08750
0 0.08750
0 0.11250
0 0.11250
0 0.13750
0 0.13750
0 0.16250
0 0.16250
0 0.18750
0 0.18750
0 0.21250
0 0.21250
0 0.23750
0 0.23750
0 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
6.10352e-05 0.61250
6.10352e-05 0.63750
0.00012207 0.63750
0.00012207 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0.000244141 0.71250
0.000244141 0.73750
0.000549316 0.73750
0.000549316 0.76250
0.00146484 0.76250
0.00146484 0.78750
0.00421143 0.78750
0.00421143 0.81250
0.0102539 0.81250
0.0102539 0.83750
0.0265503 0.83750
0.0265503 0.86250
0.0513916 0.86250
0.0513916 0.88750
0.123718 0.88750
0.123718 0.91250
0.175476 0.91250
0.175476 0.93750
0.100037 0.93750
0.100037 0.96250
0.00933838 0.96250
0.00933838 0.98750
6.10352e-05 0.98750
6.10352e-05 1.01250


==> data/bridge/stair_Ord_t1.dat <==
p m
0.0289917 -1.01250
0.0289917 -0.98750
0.354187 -0.98750
0.354187 -0.96250
0.100586 -0.96250
0.100586 -0.93750
0.00708008 -0.93750
0.00708008 -0.91250
0.00012207 -0.91250
0.00012207 -0.88750
0.00012207 -0.88750
0.00012207 -0.86250
0 -0.86250
0 -0.83750
0 -0.83750
0 -0.81250
0 -0.81250
0 -0.78750
0 -0.78750
0 -0.76250
0 -0.76250
0 -0.73750
0 -0.73750
0 -0.71250
0 -0.71250
0 -0.68750
0 -0.68750
0 -0.66250
0 -0.66250
0 -0.63750
0 -0.63750
0 -0.61250
0 -0.61250
0 -0.58750
0 -0.58750
0 -0.56250
0 -0.56250
0 -0.53750
0 -0.53750
0 -0.51250
0 -0.51250
0 -0.48750
0 -0.48750
0 -0.46250
0 -0.46250
0 -0.43750
0 -0.43750
0 -0.41250
0 -0.41250
0 -0.38750
0 -0.38750
0 -0.36250
0 -0.36250
0 -0.33750
0 -0.33750
0 -0.31250
0 -0.31250
0 -0.28750
0 -0.28750
0 -0.26250
0 -0.26250
0 -0.23750
0 -0.23750
0 -0.21250
0 -0.21250
0 -0.18750
0 -0.18750
0 -0.16250
0 -0.16250
0 -0.13750
0 -0.13750
0 -0.11250
0 -0.11250
0 -0.08750
0 -0.08750
0 -0.06250
0 -0.06250
0 -0.03750
0 -0.03750
0 -0.01250
0 -0.01250
0 0.01250
0 0.01250
0 0.03750
0 0.03750
0 0.06250
0 0.06250
0 0.08750
0 0.08750
0 0.11250
0 0.11250
0 0.13750
0 0.13750
0 0.16250
0 0.16250
0 0.18750
0 0.18750
0 0.21250
0 0.21250
0 0.23750
0 0.23750
0 0.26250
0 0.26250
0 0.28750
0 0.28750
0 0.31250
0 0.31250
0 0.33750
0 0.33750
0 0.36250
0 0.36250
0 0.38750
0 0.38750
0 0.41250
0 0.41250
0 0.43750
0 0.43750
0 0.46250
0 0.46250
0 0.48750
0 0.48750
0 0.51250
0 0.51250
0 0.53750
0 0.53750
0 0.56250
0 0.56250
0 0.58750
0 0.58750
0 0.61250
0 0.61250
0 0.63750
0 0.63750
0 0.66250
0 0.66250
0 0.68750
0 0.68750
0 0.71250
0 0.71250
0 0.73750
0 0.73750
0 0.76250
0 0.76250
0 0.78750
0 0.78750
0 0.81250
0 0.81250
0 0.83750
0 0.83750
0 0.86250
0 0.86250
0 0.88750
0.000183105 0.88750
0.000183105 0.91250
0.00616455 0.91250
0.00616455 0.93750
0.0977783 0.93750
0.0977783 0.96250
0.372986 0.96250
0.372986 0.98750
0.0317993 0.98750
0.0317993 1.01250


==> data/freeenergy/conv_aldps.dat <==
M s0 s1 s2
100 29.5256 29.4773 29.2584
114 29.56 29.4947 29.4396
130 29.614 29.4958 29.3639
148 29.5476 29.5288 29.3302
169 29.4942 29.4695 29.3188
194 29.4462 29.5691 29.3423
221 29.4261 29.5189 29.2798
253 29.4116 29.4852 29.3208
288 29.391 29.4636 29.3962
329 29.3472 29.4555 29.34
376 29.5321 29.4198 29.3545
430 29.5188 29.3875 29.3796
491 29.5054 29.361 29.3746
560 29.4936 29.3266 29.3452
640 29.457 29.3274 29.3554
730 29.511 29.3719 29.415
834 29.488 29.3936 29.3774
952 29.4828 29.363 29.3719
1088 29.5774 29.3736 29.3627
1242 29.5525 29.3816 29.3508
1418 29.5303 29.3726 29.3592
1619 29.5022 29.3645 29.3689
1849 29.4795 29.365 29.3668
2111 29.5027 29.3637 29.3716
2410 29.5008 29.3703 29.3893
2752 29.5256 29.3753 29.4165
3143 29.4988 29.365 29.42
3588 29.4928 29.3663 29.4357
4097 29.4741 29.3667 29.439
4678 29.4711 29.3608 29.4559
5342 29.4718 29.4363 29.4331
6099 29.4727 29.4408 29.4395
6964 29.4537 29.4514 29.4306
7952 29.4535 29.4458 29.425
9079 29.4449 29.4366 29.4318
10367 29.4607 29.4362 29.4331
11837 29.4669 29.434 29.4238
13516 29.4621 29.4309 29.4222
15432 29.454 29.4178 29.4221
17620 29.4529 29.4277 29.4215
20119 29.4601 29.4338 29.434
22972 29.4514 29.4337 29.433
26230 29.4482 29.4494 29.4286
29949 29.4435 29.4459 29.4231
34196 29.4431 29.4445 29.4233
39045 29.4385 29.442 29.4308
44582 29.4406 29.4476 29.4322
50904 29.4461 29.4454 29.4366
58122 29.4392 29.4446 29.4311
66364 29.4392 29.4462 29.4264
75775 29.4345 29.4414 29.4395
86520 29.4303 29.4441 29.4426
98788 29.43 29.4402 29.4438
112797 29.4263 29.4392 29.443
128791 29.4276 29.4366 29.4456
147054 29.4281 29.4367 29.4415
167907 29.4301 29.4421 29.4358
191716 29.4322 29.4392 29.4363
218902 29.4331 29.4387 29.437
249943 29.4318 29.4407 29.4361


==> data/freeenergy/conv_aldpt.dat <==
M s0 s1 s2
100 -4.47953 -4.71784 -4.47302
114 -4.34531 -4.71665 -4.48057
130 -4.35736 -4.73522 -4.52685
148 -4.38988 -4.70421 -4.39469
169 -4.44948 -4.70908 -4.43717
193 -4.44319 -4.60942 -4.45763
221 -4.42353 -4.64857 -4.45831
252 -4.39776 -4.61587 -4.3724
288 -4.44448 -4.61152 -4.40485
329 -4.43194 -4.57481 -4.42902
375 -4.47869 -4.48169 -4.42139
428 -4.49268 -4.49356 -4.44209
489 -4.48366 -4.49679 -4.3983
558 -4.54267 -4.45681 -4.43171
637 -4.5286 -4.48358 -4.45551
728 -4.50463 -4.47663 -4.48295
831 -4.50962 -4.54082 -4.52277
948 -4.53337 -4.54026 -4.49949
1082 -4.49403 -4.54072 -4.46822
1236 -4.50115 -4.55048 -4.49077
1411 -4.47548 -4.57381 -4.4567
1610 -4.49266 -4.52063 -4.48472
1838 -4.50147 -4.56072 -4.48397
2099 -4.50204 -4.56063 -4.50383
2396 -4.4995 -4.54236 -4.48731
2735 -4.50318 -4.55366 -4.48315
3122 -4.48883 -4.51759 -4.47594
3564 -4.49718 -4.48327 -4.46258
4068 -4.48196 -4.47168 -4.4502
4644 -4.47902 -4.4744 -4.42961
5301 -4.46337 -4.47146 -4.43547
6051 -4.46537 -4.47708 -4.42115
6907 -4.47035 -4.48261 -4.43844
7885 -4.48146 -4.48217 -4.43186
9001 -4.48359 -4.47894 -4.44971
10274 -4.46503 -4.4744 -4.4383
11728 -4.47271 -4.48674 -4.44757
13388 -4.48418 -4.49045 -4.46428
15283 -4.47964 -4.48 -4.46305
17445 -4.47548 -4.48196 -4.46855
19914 -4.47543 -4.47851 -4.47282
22732 -4.48753 -4.48481 -4.47673
25949 -4.48336 -4.48573 -4.4744
29621 -4.48305 -4.47597 -4.47787
33813 -4.49207 -4.48255 -4.46593
38597 -4.45563 -4.46826 -4.47145
44059 -4.4468 -4.4741 -4.47218
50294 -4.45597 -4.47132 -4.48113
57411 -4.45887 -4.47062 -4.4826
65536 -4.46382 -4.47092 -4.48194
74809 -4.46698 -4.47043 -4.47869
85396 -4.46019 -4.46737 -4.46847
97480 -4.46359 -4.47004 -4.46585
111274 -4.47227 -4.46505 -4.47105
127021 -4.47125 -4.46841 -4.47005
144995 -4.46853 -4.47019 -4.46943
165513 -4.46637 -4.46975 -4.47028
188935 -4.46516 -4.4675 -4.46652
215671 -4.46718 -4.46893 -4.47052
246191 -4.46926 -4.43801 -4.46718


==> data/freeenergy/energy_aldps.dat <==
E md raw rw
-147.867 3.54576e-06 0 0
-146.526 0 9.94619e-07 9.48453e-07
-145.186 3.54576e-06 4.9731e-06 3.06717e-06
-143.845 0 4.9731e-06 4.2105e-06
-142.504 1.06373e-05 6.96234e-06 8.62386e-06
-141.163 7.09152e-06 8.95157e-06 6.38172e-06
-139.822 2.12746e-05 1.09408e-05 8.99809e-06
-138.481 5.67322e-05 4.1774e-05 4.57979e-05
-137.14 0.000134739 8.95157e-05 0.000101009
-135.8 0.000138285 0.000120349 0.000137441
-134.459 0.000273024 0.000243682 0.000237917
-133.118 0.000429037 0.000346128 0.000394081
-131.777 0.000691424 0.000511234 0.000498922
-130.436 0.000950264 0.000758895 0.000861682
-129.095 0.00141121 0.00115475 0.00126587
-127.754 0.00193599 0.00163316 0.00181082
-126.414 0.00274087 0.00224386 0.002736
-125.073 0.00368405 0.00299281 0.00339401
-123.732 0.0043542 0.00385415 0.00421527
-122.391 0.00576541 0.00503178 0.00544846
-121.05 0.00716953 0.00631981 0.00676223
-119.709 0.0084921 0.00774112 0.00875535
-118.368 0.0107968 0.00951254 0.0104895
-117.028 0.0127647 0.0112004 0.0123648
-115.687 0.0144064 0.0131847 0.0142035
-114.346 0.0163318 0.0152793 0.0163314
-113.005 0.0176544 0.0170816 0.0176512
-111.664 0.0206222 0.0191116 0.0201524
-110.323 0.0225794 0.0208005 0.0218126
-108.983 0.024292 0.0225699 0.0236151
-107.642 0.0257564 0.0243324 0.0254197
-106.301 0.0267138 0.0254802 0.0262284
-104.96 0.0282349 0.0270626 0.0278393
-103.619 0.029132 0.0278096 0.0290345
-102.278 0.0298411 0.028473 0.0289069
-100.937 0.0301638 0.0288818 0.0300193
-99.5965 0.0296922 0.0289315 0.0303674
-98.2557 0.0291497 0.0287246 0.0290485
-96.9148 0.0283306 0.0282392 0.0284713
-95.574 0.0282136 0.0277469 0.0286642
-94.2331 0.0264159 0.0267781 0.0274894
-92.8923 0.0254267 0.0255369 0.0258396
-91.5514 0.0238984 0.0243861 0.0239121
-90.2106 0.0225865 0.0231408 0.0226783
-88.8697 0.0209448 0.0214579 0.0223969
-87.5289 0.0196329 0.0203897 0.0199833
-86.188 0.0174381 0.0188182 0.017933
-84.8472 0.0152751 0.0170438 0.0158178
-83.5063 0.0140838 0.0155897 0.014442
-82.1655 0.0132966 0.0141445 0.0126082
-80.8246 0.0114067 0.0129619 0.0119159
-79.4838 0.0107082 0.0115973 0.0104171
-78.1429 0.0086162 0.010176 0.0101063
-76.8021 0.00818362 0.00896649 0.00769957
-75.4612 0.00676886 0.00793806 0.00679434
-74.1203 0.00609517 0.00703196 0.00611709
-72.7795 0.00486124 0.00620642 0.00523218
-71.4386 0.00435774 0.005361 0.00445037
-70.0978 0.00374433 0.00478213 0.00380456
-68.7569 0.00346066 0.00409087 0.00330208
-67.4161 0.00267705 0.00348614 0.00266238
-66.0752 0.00232247 0.00296297 0.00275591
-64.7344 0.0020069 0.00245969 0.00172498
-63.3935 0.00150695 0.00210163 0.0016455
-62.0527 0.00127293 0.00180324 0.00119945
-60.7118 0.00105309 0.00156653 0.00119469
-59.371 0.000964447 0.00126516 0.0010073
-58.0301 0.000772976 0.00103938 0.000794286
-56.6893 0.000588597 0.000897147 0.000595094
-55.3484 0.000468041 0.000782765 0.000426007
-54.0076 0.000372305 0.000578868 0.000320334
-52.6667 0.000397125 0.000499299 0.000290106
-51.3259 0.000244658 0.000394864 0.000215482
-49.985 0.000202108 0.000371988 0.000141466
-48.6442 0.000187925 0.000258601 9.45828e-05
-47.3033 0.000134739 0.000220805 0.000101449
-45.9625 0.000109919 0.000191962 7.49263e-05
-44.6216 8.86441e-05 0.000172069 6.60132e-05
-43.2807 8.86441e-05 0.000110403 4.26631e-05
-41.9399 5.31864e-05 0.000113387 4.1333e-05
-40.599 2.12746e-05 6.86287e-05 2.54812e-05
-39.2582 3.90034e-05 7.75803e-05 2.63106e-05
-37.9173 1.06373e-05 5.37094e-05 1.58275e-05
-36.5765 1.77288e-05 5.17202e-05 2.02754e-05
-35.2356 1.06373e-05 4.57525e-05 2.76703e-05
-33.8948 7.09152e-06 3.48117e-05 3.47465e-06
-32.5539 1.06373e-05 2.58601e-05 2.80265e-06
-31.2131 7.09152e-06 2.28762e-05 9.91688e-06
-29.8722 0 1.88978e-05 2.89226e-06
-28.5314 0 1.39247e-05 1.4722e-06
-27.1905 3.54576e-06 1.29301e-05 1.71919e-07
-25.8497 0 1.29301e-05 5.50786e-07
-24.5088 0 6.96234e-06 2.2539e-06
-23.168 0 5.96772e-06 9.79795e-07
-21.8271 0 1.09408e-05 1.74459e-07
-20.4863 3.54576e-06 8.95157e-06 1.53362e-06
-19.1454 0 7.95695e-06 7.80694e-09
-17.8046 0 0 0
-16.4637 0 3.97848e-06 8.96857e-07
-15.1229 0 2.98386e-06 2.14265e-10


==> data/freeenergy/energy_aldpt.dat <==
E md raw rw
-69.9354 0 1.02849e-06 1.65536e-06
-68.6189 0 0 0
-67.3025 0 1.02849e-06 5.50292e-07
-65.986 0 6.17096e-06 7.35704e-06
-64.6695 0 4.11397e-06 8.45254e-06
-63.3531 0 1.02849e-05 1.15461e-05
-62.0366 0 2.15984e-05 4.67275e-05
-60.7202 0 3.59973e-05 5.43539e-05
-59.4037 0.000404913 6.99375e-05 0.000107984
-58.0873 0 0.000127533 0.000192497
-56.7708 0.00060737 0.000173815 0.000268329
-55.4544 0.000202457 0.000319861 0.000440139
-54.1379 0.00101228 0.000472078 0.000646278
-52.8215 0.00101228 0.000748743 0.0010136
-51.505 0.000809827 0.00107272 0.00132321
-50.1886 0.000809827 0.00142961 0.00167844
-48.8721 0.00182211 0.00195105 0.00220112
-47.5557 0.00283439 0.00271934 0.00332841
-46.2392 0.0046565 0.00356887 0.00419035
-44.9228 0.00485896 0.00439372 0.0052818
-43.6063 0.00526387 0.00575751 0.00674361
-42.2899 0.00708598 0.00713569 0.00843792
-40.9734 0.0121474 0.00854575 0.00971153
-39.657 0.0111351 0.0102294 0.0116798
-38.3405 0.0143744 0.0121537 0.0135212
-37.024 0.0161965 0.0139577 0.0161645
-35.7076 0.0161965 0.0156537 0.0177335
-34.3911 0.0212579 0.0177107 0.0193172
-33.0747 0.0210555 0.0197718 0.0208428
-31.7582 0.0285464 0.0209412 0.02296
-30.4418 0.0263194 0.0230753 0.0245304
-29.1253 0.0273316 0.0245285 0.0252718
-27.8089 0.0253071 0.0259941 0.0282035
-26.4924 0.0319882 0.0270031 0.0285457
-25.176 0.0287488 0.0277837 0.0295632
-23.8595 0.0330004 0.0282126 0.0312404
-22.5431 0.0291538 0.0285376 0.029473
-21.2266 0.0340127 0.0286322 0.029284
-19.9102 0.0255095 0.0283741 0.0293297
-18.5937 0.0277366 0.0280038 0.0271932
-17.2773 0.0338103 0.0268725 0.0273203
-15.9608 0.0249022 0.0264158 0.0260242
-14.6444 0.0232825 0.0251549 0.0239282
-13.3279 0.0230801 0.0240328 0.0229276
-12.0115 0.0170064 0.0224623 0.0209078
-10.695 0.0200432 0.0214225 0.0204388
-9.37855 0.0168039 0.0197018 0.0183458
-8.0621 0.0166014 0.0185962 0.017362
-6.74565 0.014172 0.0169341 0.0148067
-5.42919 0.0129572 0.0157174 0.0150387
-4.11274 0.0119449 0.014295 0.0124822
-2.79629 0.0117425 0.012958 0.0112924
-1.47984 0.0113376 0.0116117 0.0095206
-0.163385 0.00688353 0.0105811 0.00846299
1.15307 0.00931301 0.00953413 0.00827288
2.46952 0.00566879 0.00826806 0.00665924
3.78597 0.00708598 0.00726116 0.0121894
5.10242 0.00485896 0.00662658 0.00531284
6.41888 0.00445405 0.00575031 0.00424517
7.73533 0.00263194 0.00499539 0.00363601
9.05178 0.00506142 0.0043855 0.0033034
10.3682 0.00161965 0.00376326 0.00264159
11.6847 0.00222702 0.00326855 0.00309639
13.0011 0.00182211 0.0028191 0.00189359
14.3176 0.0014172 0.00236965 0.00194792
15.634 0.00182211 0.00213721 0.00133427
16.9505 0.000809827 0.0018626 0.00100939
18.2669 0.0014172 0.00154583 0.000937263
19.5834 0.000809827 0.00129487 0.000631244
20.8999 0.000202457 0.00109946 0.000544656
22.2163 0.000809827 0.000945185 0.000468483
23.5328 0.000809827 0.000817652 0.000593464
24.8492 0 0.000670578 0.000243994
26.1657 0.000202457 0.000571842 0.000231529
27.4821 0 0.000483392 0.00021411
28.7986 0 0.00043711 0.000111508
30.115 0.000202457 0.000353802 0.000113784
31.4315 0 0.00028695 0.000192826
32.7479 0.000202457 0.00022524 5.23938e-05
34.0644 0 0.000212898 3.0584e-05
35.3808 0 0.000207756 7.11219e-05
36.6973 0 0.000181015 0.000112698
38.0137 0 0.00013679 3.76119e-05
39.3302 0.000202457 0.00011622 1.34003e-05
40.6466 0 9.77069e-05 1.11527e-05
41.9631 0 0.000114163 2.31601e-05
43.2795 0 8.1251e-05 6.83982e-06
44.596 0 7.19945e-05 1.53247e-06
45.9124 0 7.81655e-05 6.9091e-06
47.2289 0 5.03962e-05 2.82441e-06
48.5453 0 5.03962e-05 6.54229e-07
49.8618 0 4.31967e-05 6.08649e-07
51.1783 0 3.80543e-05 2.07394e-06
52.4947 0 3.80543e-05 8.11282e-07
53.8112 0 3.59973e-05 5.05041e-06
55.1276 0 3.18833e-05 1.70797e-06
56.4441 0 2.98263e-05 2.62524e-09
57.7605 0 1.54274e-05 5.84215e-08
59.077 0 2.05699e-05 3.65283e-07
60.3934 0 2.26269e-05 2.57952e-06


==> data/freeenergy/train_aldps.dat <==
step s0 se0 s1 se1 s2 se2
0 29.4796 0.131097 29.6084 0.171372 29.418 0.0979253
5000 29.5832 0.115928 29.4 0.0257914 29.4359 0.03812
10000 29.4214 0.0238806 29.3621 0.025372 29.4118 0.0364694
15000 29.462 0.0266293 29.3874 0.0220578 29.4151 0.0252072
20000 29.4727 0.028899 29.4923 0.0372636 29.4249 0.0245695
25000 29.4647 0.0382944 29.4676 0.039032 29.4293 0.0259092
30000 29.452 0.0260082 29.4775 0.0399845 29.4371 0.0227224
35000 29.4237 0.0250508 29.4411 0.0237994 29.4402 0.0272259
40000 29.3525 0.0243598 29.4188 0.0232309 29.429 0.025886
45000 29.4681 0.0405907 29.4266 0.0240046 29.4248 0.0261829
50000 29.388 0.023345 29.4688 0.0315325 29.4337 0.0270516
55000 29.3916 0.0216538 29.4405 0.0304173 29.444 0.0248748
60000 29.4157 0.0252816 nan nan 29.4653 0.030147
65000 29.4362 0.0317862 29.3475 0.0215829 29.4057 0.0227551
70000 29.4455 0.0302041 29.3724 0.0190121 29.374 0.0251209
75000 29.4417 0.0223097 29.4125 0.0275721 29.4237 0.0237171
80000 29.4222 0.0231409 29.4014 0.0363654 29.4662 0.0324801
85000 29.4163 0.031001 29.419 0.0277469 29.3722 0.0208328
90000 29.4718 0.0265792 29.4425 0.024585 29.4718 0.0374653
95000 29.4777 0.0590923 29.4408 0.0264434 29.4229 0.0247028
100000 29.5489 0.0958404 29.3795 0.0263307 29.5157 0.0504845
105000 29.4352 0.0217799 29.4329 0.0512989 29.4027 0.0210214
110000 29.3937 0.0233736 29.4247 0.0270917 29.4777 0.0333937
115000 29.4224 0.0246822 29.5296 0.0580769 29.4477 0.0358673
120000 29.4696 0.0334814 29.4837 0.0327894 29.4544 0.0286426
125000 29.4208 0.0238992 29.6811 0.229721 29.4284 0.0259263
130000 29.4121 0.0210277 29.4545 0.0247776 29.4234 0.0243675
135000 29.3834 0.0238535 29.4078 0.0235644 29.471 0.0260775
140000 29.4264 0.0253062 29.3921 0.0226102 29.4483 0.029685
145000 29.4119 0.0274996 29.4608 0.0284338 nan nan


==> data/freeenergy/train_aldpt.dat <==
step s0 se0 s1 se1 s2 se2
5000 -4.56614 0.134953 -4.40352 0.0807846 -4.62497 0.0743579
10000 -4.49504 0.0277378 -4.52198 0.0281292 -4.49773 0.0338162
15000 -4.38549 0.0420334 -4.41711 0.034445 -4.52314 0.0296125
20000 -4.48137 0.034941 -4.44906 0.0439241 -4.45014 0.0340254
25000 -4.08692 0.337017 -4.49975 0.0271578 -4.52036 0.0280252
30000 -4.47527 0.0381936 -4.46288 0.0343584 -4.44374 0.0689643
35000 -4.47205 0.0313704 -4.48308 0.0288797 -4.47242 0.02696
40000 -4.51462 0.032424 -4.51694 0.033013 -4.5406 0.0256163
45000 -4.53053 0.0322846 -4.43867 0.0373308 -4.48524 0.027393
50000 -4.47254 0.0327553 -4.5105 0.0284812 -4.45512 0.0327335
55000 -4.44109 0.0325793 -4.46877 0.0359258 -4.47348 0.0409322
60000 -4.41716 0.0805374 -4.506 0.0330376 -4.49507 0.0361132
65000 -4.45723 0.0303059 -4.48861 0.0289813 -4.47338 0.03882
70000 -4.46501 0.0262519 -4.41437 0.0397449 nan nan
75000 -4.37009 0.0998906 -4.41708 0.075097 -4.41658 0.0369945
80000 -4.51386 0.0284498 -4.4405 0.0369282 -4.4846 0.027159
85000 -4.46244 0.0322673 -4.4834 0.02766 -4.50678 0.0295619
90000 -4.41655 0.0470974 -4.39407 0.0917263 -4.48734 0.0308779
95000 -4.49013 0.0301508 -4.50212 0.0291051 -4.47056 0.0289177
100000 -4.43645 0.0310625 -4.40307 0.0372685 -4.51133 0.0354387
105000 -4.47869 0.0288852 -4.42622 0.0324157 -4.44192 0.0318373
110000 -4.51414 0.0286104 -4.45061 0.0373669 -4.52705 0.0265406
115000 -4.51059 0.0308922 -4.51757 0.0280352 -4.46755 0.0353628
120000 -4.45571 0.0376684 -4.48638 0.0514938 -4.43853 0.042268
125000 -4.47479 0.0337107 -4.42786 0.0404776 -4.49304 0.0305957
130000 -4.52568 0.0251827 -4.46783 0.0502605 -4.47358 0.0332583
135000 -4.48972 0.0258224 -4.40996 0.0575868 -4.46387 0.0286916
140000 -4.48215 0.0285451 -4.51879 0.0273654 -4.50355 0.0354337
145000 -4.46909 0.0290395 -4.51608 0.0360115 -4.43682 0.036442


==> data/lattice/abl_Base_critical.dat <==
step ess z tv
0 0.000702 102.076 0.00813802
5000 0.005614 4.82559 0.0349935
10000 0.010969 2.21758 0.0161133
15000 0.003329 0.603613 0.0275065
20000 0.017002 0.215279 0.0138346
25000 0.281062 0.0177853 0.0310872
30000 0.915204 0.00534248 0.0240885
35000 0.938751 0.00298317 0.0195312
40000 0.948918 0.0038878 0.00683594
45000 0.953125 0.00374433 0.0229492
50000 0.952600 0.00789755 0.0104167
55000 0.959010 0.003854 0.0177409
60000 0.956092 0.0071518 0.0200195
65000 0.963257 0.00218233 0.0152995
70000 0.966688 0.00441552 0.0123698
75000 0.966476 0.00292919 0.0125326
80000 0.967813 0.00214712 0.00992839
85000 0.969890 0.00380839 0.011556
90000 0.970434 0.00422359 0.00927734
95000 0.972631 0.00298308 0.00569661
100000 0.974724 0.00245731 0.012207
105000 0.975141 0.00137717 0.00797526
110000 0.975196 0.00365979 0.0167643
115000 0.974662 0.00257207 0.00292969
120000 0.973656 0.00257994 0.00472005
125000 0.976239 0.00375502 0.0104167
130000 0.977555 0.00163584 0.00927734
135000 0.975601 0.00355779 0.0175781
140000 0.977592 0.00398658 0.00813802
145000 0.979122 0.00325188 0.00797526
150000 0.979698 0.00162927 0.0148926


==> data/lattice/abl_Base_disordered.dat <==
step ess z tv
0 0.000851 31.5443 0.00813802
5000 0.443168 0.0341597 0.00846354
10000 0.927572 0.00424087 0.0069987
15000 0.964529 0.00243414 0.015625
20000 0.976304 0.00291495 0.00927734
25000 0.980876 0.0047155 0.00472005
30000 0.984034 0.00118211 0.00292969
35000 0.985408 0.00122883 0.0141602
40000 0.987523 0.00210511 0.0112305
45000 0.988178 0.00247718 0.0078125
50000 0.989832 0.00238795 0.0135091
55000 0.990288 0.00135564 0.0118815
60000 0.990854 0.000813412 0.00895182
65000 0.991665 0.00171059 0.0105794
70000 0.992218 0.000314293 0.00830078
75000 0.992453 0.00184604 0.0117188
80000 0.992639 0.00291417 0.0130208
85000 0.992988 0.00181579 0.0188802
90000 0.993341 0.00251223 0.0187174
95000 0.993647 0.00137885 0.0222982
100000 0.994022 0.00163208 0.00911458
105000 0.994445 0.000239487 0.00683594
110000 0.994145 0.0017257 0.00748698
115000 0.994547 0.000517494 0.00488281
120000 0.994651 0.00190519 0.0195312
125000 0.994698 0.00152703 0.00390625
130000 0.995226 0.00145749 0.00992839
135000 0.995086 0.00136759 0.0109049
140000 0.995229 0.00128419 0.00927734
145000 0.995368 0.000830845 0.00179036
150000 0.995442 0.00106894 0.0061849


==> data/lattice/abl_Base_ordered.dat <==
step ess z tv
0 0.000664 257.994 0.00813802
5000 0.001124 43.3148 0.046224
10000 0.002097 29.5531 0.027832
15000 0.001312 24.1132 0.0302734
20000 0.000561 3.4695 0.0437826
25000 0.021773 0.259571 0.135742
30000 0.240459 0.0788996 0.222493
35000 0.607614 0.0156571 0.214355
40000 0.862174 0.0042661 0.027181
45000 0.903188 0.0147263 0.0307617
50000 0.954073 0.00373113 0.00472005
55000 0.817260 0.00510428 0.107096
60000 0.963914 0.00516247 0.0291341
65000 0.963750 0.0012097 0.0117188
70000 0.962497 0.00352496 0.0263672
75000 0.969566 0.0014976 0.00813802
80000 0.960761 0.00483579 0.0226237
85000 0.967671 0.00203824 0.0200195
90000 0.966179 0.00252203 0.0314128
95000 0.982729 0.00497288 0.016276
100000 0.960113 0.00716757 0.0148112
105000 0.959057 0.00204566 0.0104167
110000 0.968858 0.00433913 0.0113932
115000 0.982239 0.000228762 0.0226237
120000 0.982729 0.00185712 0.00927734
125000 0.984184 0.00289707 0.0192057
130000 0.945993 0.00573835 0.0117188
135000 0.984289 0.00295512 0.0222982
140000 0.978999 0.00321032 0.0224609
145000 0.982262 0.00147231 0.0294596
150000 0.979466 0.000747422 0.0139567


==> data/lattice/abl_NoDamp_critical.dat <==
step ess z tv
0 0.000702 102.076 0.00813802
5000 0.225357 0.0529987 0.112956
10000 0.865787 0.00849564 0.0408529
15000 0.900534 0.0035734 0.0431315
20000 0.925929 0.00441947 0.0174154
25000 0.906479 0.00377785 0.0213216
30000 0.937302 0.00516115 0.0213216
35000 0.930312 0.00434698 0.0450846
40000 0.942864 0.00421648 0.0244141
45000 0.932446 0.00301269 0.0662435
50000 0.955623 0.00556638 0.00667318
55000 0.953897 0.00433485 0.0141602
60000 0.950746 0.00735605 0.0372721
65000 0.957668 0.00370702 0.0226237
70000 0.951087 0.00383194 0.0301107
75000 0.953893 0.00303158 0.0201823
80000 0.963903 0.00221538 0.0109049
85000 0.957333 0.00349525 0.0257161
90000 0.957057 0.00348142 0.0175781
95000 0.963547 0.0029379 0.00683594
100000 0.961405 0.00218546 0.0281576
105000 0.963542 0.00238311 0.0126953
110000 0.963619 0.00273895 0.0325521
115000 0.963354 0.00148642 0.0131836
120000 0.962434 0.00412848 0.0109049
125000 0.962499 0.00340925 0.0216471
130000 0.965485 0.00295816 0.0169271
135000 0.963951 0.0039522 0.0203451
140000 0.961072 0.00325871 0.0322266
145000 0.965732 0.00238375 0.0213216
150000 0.965874 0.00109434 0.0174967


==> data/lattice/abl_NoDamp_disordered.dat <==
step ess z tv
0 0.000851 31.5443 0.00813802
5000 0.949299 0.00491099 0.0086263
10000 0.971084 0.00245055 0.00585938
15000 0.976996 0.00164411 0.0201823
20000 0.981891 0.00240464 0.00292969
25000 0.984457 0.00335038 0.00455729
30000 0.986148 0.00278268 0.00244141
35000 0.986486 0.00185446 0.015625
40000 0.987681 0.00162393 0.00651042
45000 0.987811 0.00170984 0.00276693
50000 0.988384 0.000874828 0.00797526
55000 0.989737 0.0011713 0.0113932
60000 0.990726 0.00186526 0.00878906
65000 0.990321 0.00126772 0.014974
70000 0.990187 0.00304244 0.00927734
75000 0.990506 0.00191856 0.0110677
80000 0.991243 0.00311461 0.0126953
85000 0.991699 0.0012205 0.019694
90000 0.991433 0.00175748 0.0170898
95000 0.991794 0.00213689 0.0266927
100000 0.992213 0.00115236 0.00992839
105000 0.991787 0.000847047 0.0105794
110000 0.991996 0.00195242 0.00634766
115000 0.992367 0.000761233 0.00651042
120000 0.993145 0.000993141 0.019043
125000 0.992984 0.00132707 0.00390625
130000 0.993284 0.00198153 0.0117188
135000 0.992321 0.00100928 0.0143229
140000 0.993305 0.0013345 0.00895182
145000 0.992915 0.00178519 0.00455729
150000 0.992388 0.00121316 0.010376


==> data/lattice/abl_NoDamp_ordered.dat <==
step ess z tv
0 0.000664 257.994 0.00813802
5000 0.011644 0.461245 0.293294
10000 0.981428 0.464763 0.361491
15000 0.983839 0.465078 0.336914
20000 0.979627 0.465744 0.351562
25000 0.981479 0.463138 0.35319
30000 0.983824 0.463384 0.350586
35000 0.970438 0.464524 0.366211
40000 0.990509 0.462864 0.343913
45000 0.987493 0.463755 0.347656
50000 0.990210 0.463025 0.341797
55000 0.987491 0.464377 0.335612
60000 0.981886 0.462824 0.34847
65000 0.993481 0.464506 0.34196
70000 0.990838 0.462197 0.346029
75000 0.994819 0.462551 0.337077
80000 0.974589 0.465367 0.346517
85000 0.988539 0.462784 0.354655
90000 0.993143 0.463006 0.347982
95000 0.983024 0.466476 0.357585
100000 0.991916 0.462751 0.349121
105000 0.986660 0.461766 0.349447
110000 0.993099 0.461619 0.346029
115000 0.993995 0.46288 0.33903
120000 0.994043 0.463289 0.344727
125000 0.985037 0.463294 0.336263
130000 0.991582 0.464092 0.347005
135000 0.990798 0.46224 0.335938
140000 0.971505 0.462545 0.341471
145000 0.994471 0.462213 0.343424
150000 0.993668 0.461973 0.335978


==> data/lattice/abl_NoGibbsP_critical.dat <==
step ess z tv
0 0.000702 102.076 0.00813802
5000 0.001321 35.2413 0.0844727
10000 0.001356 11.7947 0.244954
15000 0.006846 5.15286 0.334147
20000 0.023545 3.04404 0.315267
25000 0.030046 2.29715 0.264486
30000 0.030823 0.725904 0.324707
35000 0.182365 0.1005 0.125326
40000 0.707738 0.0195161 0.03125
45000 0.795848 0.0103749 0.00878906
50000 0.819894 0.0109111 0.00325521
55000 0.836968 0.00727189 0.0349935
60000 0.859045 0.00709637 0.0340169
65000 0.875766 0.00297267 0.0179036
70000 0.882676 0.00824972 0.0183919
75000 0.894611 0.00757385 0.0109049
80000 0.898385 0.0037307 0.0100911
85000 0.908720 0.00303933 0.019043
90000 0.910682 0.00178891 0.0094401
95000 0.916801 0.00203742 0.00651042
100000 0.924477 0.0095 0.0069987
105000 0.925426 0.0033392 0.0113932
110000 0.927559 0.00219595 0.0221354
115000 0.928533 0.00106225 0.00830078
120000 0.926799 0.0060524 0.00455729
125000 0.936971 0.00728638 0.00960286
130000 0.934048 0.00458025 0.0117188
135000 0.936754 0.00392336 0.00895182
140000 0.938006 0.0021481 0.0144857
145000 0.943292 0.00112653 0.0148112
150000 0.942806 0.00104011 0.0187581


==> data/lattice/abl_NoGibbsP_disordered.dat <==
step ess z tv
0 0.000851 31.5443 0.00813802
5000 0.011603 2.37372 0.0310872
10000 0.044056 0.0508422 0.0533854
15000 0.635498 0.00965191 0.0125326
20000 0.828493 0.006487 0.00227865
25000 0.888083 0.00708884 0.000813802
30000 0.912383 0.00164646 0.00325521
35000 0.921745 0.00719462 0.0135091
40000 0.930274 0.00557446 0.0094401
45000 0.934554 0.00466358 0.00488281
50000 0.944260 0.00674946 0.0120443
55000 0.944307 0.00322084 0.0120443
60000 0.948083 0.00233618 0.0061849
65000 0.952169 0.00261167 0.00911458
70000 0.953282 0.00194463 0.00472005
75000 0.956277 0.00456068 0.0131836
80000 0.958512 0.00643241 0.0135091
85000 0.960920 0.00133166 0.0192057
90000 0.961892 0.00314087 0.0161133
95000 0.965204 0.00310149 0.0227865
100000 0.964999 0.00353992 0.00976562
105000 0.966673 0.00325677 0.00569661
110000 0.968842 0.00446196 0.00553385
115000 0.968188 0.00399111 0.00374349
120000 0.970009 0.00324925 0.0203451
125000 0.969486 0.00260979 0.00569661
130000 0.969919 0.00207594 0.00911458
135000 0.970893 0.00264063 0.00992839
140000 0.972802 0.00287363 0.0104167
145000 0.973567 0.00263546 0.00130208
150000 0.973517 0.00119435 0.00866699


==> data/lattice/abl_NoGibbsP_ordered.dat <==
step ess z tv
0 0.000664 257.994 0.00813802
5000 0.000812 148.678 0.104004
10000 0.001221 95.1253 0.192708
15000 0.000514 59.0219 0.325195
20000 0.001054 38.705 0.390788
25000 0.003506 30.5756 0.446126
30000 0.017648 28.4706 0.433431
35000 0.002459 21.7114 0.499674
40000 0.001551 12.7057 0.5
45000 0.000943 3.25248 0.5
50000 0.017979 0.63232 0.5
55000 0.848011 0.688981 0.5
60000 0.979734 0.690672 0.5
65000 0.983499 0.692662 0.5
70000 0.985578 0.695388 0.5
75000 0.986368 0.693281 0.5
80000 0.984215 0.690265 0.5
85000 0.986717 0.691455 0.5
90000 0.988937 0.695072 0.5
95000 0.988102 0.691821 0.5
100000 0.988833 0.691414 0.5
105000 0.983325 0.692098 0.5
110000 0.976713 0.688783 0.5
115000 0.990398 0.692868 0.5
120000 0.992322 0.69416 0.5
125000 0.992031 0.693878 0.5
130000 0.990057 0.691839 0.5
135000 0.988755 0.691348 0.5
140000 0.991940 0.692657 0.5
145000 0.992437 0.693414 0.5
150000 0.992551 0.693073 0.5


==> data/lattice/abl_NoGibbsT_critical.dat <==
step ess z tv
0 0.000702 102.076 0.00813802
5000 0.000750 83.0081 0.0255534
10000 0.000501 72.3361 0.0315755
15000 0.000839 65.7001 0.0416667
20000 0.001149 56.8444 0.0563151
25000 0.000951 43.377 0.0551758
30000 0.000815 40.4163 0.0507812
35000 0.000743 29.6496 0.0564779
40000 0.000626 27.7463 0.047526
45000 0.001661 22.6038 0.0579427
50000 0.001417 16.9267 0.066569
55000 0.001599 13.3753 0.0600586
60000 0.001773 11.4345 0.0532227
65000 0.002783 8.92957 0.0688477
70000 0.001383 6.15081 0.0533854
75000 0.005163 6.00509 0.0621745
80000 0.004644 4.20797 0.0592448
85000 0.010007 4.03175 0.0615234
90000 0.024494 3.5068 0.0400391
95000 0.020463 3.04469 0.0354818
100000 0.040858 2.78759 0.03125
105000 0.031078 2.48711 0.0253906
110000 0.033384 2.02301 0.0242513
115000 0.041584 1.76976 0.0642904
120000 0.003578 0.676403 0.100749
125000 0.026681 0.518642 0.13916
130000 0.090455 0.243949 0.175293
135000 0.101744 0.040574 0.168783
140000 0.500814 0.0252651 0.0730794
145000 0.854454 0.00969145 0.0221354
150000 0.894655 0.00152063 0.0113932


==> data/lattice/abl_NoGibbsT_disordered.dat <==
step ess z tv
0 0.000851 31.5443 0.00813802
5000 0.001111 20.6093 0.0240885
10000 0.000604 15.325 0.0307617
15000 0.001267 12.5188 0.038737
20000 0.001921 8.54041 0.0511068
25000 0.001244 3.27627 0.0476888
30000 0.003189 3.15781 0.039388
35000 0.001233 0.439095 0.0470378
40000 0.006758 1.27615 0.0351562
45000 0.028008 0.38071 0.0411784
50000 0.078073 0.210091 0.0385742
55000 0.205532 0.0874597 0.0159505
60000 0.318949 0.0852782 0.00911458
65000 0.806566 0.0118064 0.0135091
70000 0.900306 0.0048237 0.00748698
75000 0.917000 0.00633728 0.0110677
80000 0.935295 0.00642468 0.0105794
85000 0.939648 0.00269481 0.0205078
90000 0.940614 0.00372734 0.0201823
95000 0.948437 0.00653106 0.0240885
100000 0.950076 0.00693065 0.00895182
105000 0.953305 0.0029886 0.0069987
110000 0.957290 0.00363046 0.0061849
115000 0.957123 0.00230087 0.00504557
120000 0.957786 0.00470934 0.0201823
125000 0.959122 0.00269314 0.00585938
130000 0.960336 0.00255184 0.00716146
135000 0.962017 0.00195323 0.0102539
140000 0.964086 0.00493944 0.00716146
145000 0.964826 0.00231222 0.00390625
150000 0.964723 0.00208397 0.00838216


==> data/lattice/abl_NoGibbsT_ordered.dat <==
step ess z tv
0 0.000664 257.994 0.00813802
5000 0.000602 229.658 0.0249023
10000 0.000490 212.944 0.0310872
15000 0.000712 201.909 0.0423177
20000 0.000917 187.373 0.0585938
25000 0.000505 162.391 0.0602214
30000 0.000909 158.567 0.054362
35000 0.000541 138.953 0.0628255
40000 0.000542 132.251 0.0533854
45000 0.000936 121.667 0.0649414
50000 0.000834 108.441 0.0761719
55000 0.000659 98.8589 0.0708008
60000 0.000838 91.3582 0.0655924
65000 0.000907 82.7364 0.0823568
70000 0.000857 73.7725 0.0714518
75000 0.000926 67.8265 0.0828451
80000 0.000637 56.4573 0.0776367
85000 0.000593 51.2634 0.0945638
90000 0.001002 47.6534 0.0751953
95000 0.001875 41.8609 0.0838216
100000 0.001702 38.624 0.0664062
105000 0.001493 34.8184 0.0763346
110000 0.001915 33.0229 0.0722656
115000 0.002275 31.5042 0.078776
120000 0.004259 30.5739 0.0616862
125000 0.015956 30.1329 0.0716146
130000 0.019318 29.736 0.0677083
135000 0.004595 28.4941 0.0680339
140000 0.019666 28.9381 0.0598958
145000 0.006741 28.078 0.0528971
150000 0.000571 26.4796 0.0637614


==> data/lattice/abl_NoIW_critical.dat <==
step ess z tv
0 0.000702 102.076 0.00813802
5000 0.002642 5.64658 0.0144857
10000 0.005508 2.78974 0.011556
15000 0.010489 1.48447 0.034668
20000 0.005659 2.28924 0.0255534
25000 0.006072 1.14219 0.0222982
30000 0.005455 1.04359 0.0113932
35000 0.019494 1.17653 0.0169271
40000 0.014107 0.95163 0.015625
45000 0.004590 0.289984 0.0213216
50000 0.005022 0.229857 0.0222982
55000 0.008400 0.521769 0.0125326
60000 0.013543 0.436947 0.0209961
65000 0.027640 0.0807025 0.0242513
70000 0.032672 0.177963 0.0273438
75000 0.055270 0.033394 0.0174154
80000 0.075870 0.042014 0.0131836
85000 0.112393 0.0513513 0.0296224
90000 0.148356 0.0653555 0.0183919
95000 0.202648 0.0202744 0.0268555
100000 0.242620 0.0277203 0.0400391
105000 0.303066 0.0259341 0.0403646
110000 0.366190 0.0326443 0.0553385
115000 0.412492 0.0259123 0.0579427
120000 0.475853 0.0324561 0.0336914
125000 0.527776 0.0194769 0.0444336
130000 0.557187 0.0200011 0.0568034
135000 0.612583 0.0151117 0.0483398
140000 0.657028 0.0133304 0.0725911
145000 0.690707 0.00920008 0.0823568
150000 0.715228 0.00395082 0.0980225


==> data/lattice/abl_NoIW_disordered.dat <==
step ess z tv
0 0.000851 31.5443 0.00813802
5000 0.254217 0.0916289 0.00634766
10000 0.664661 0.0142429 0.0107422
15000 0.853865 0.0054178 0.019694
20000 0.926819 0.00594548 0.00227865
25000 0.953393 0.00350019 0.00537109
30000 0.968787 0.00260733 0.00358073
35000 0.972596 0.00164051 0.011556
40000 0.977603 0.0015019 0.0110677
45000 0.977869 0.00130266 0.00927734
50000 0.983337 0.00345773 0.00960286
55000 0.984467 0.000737375 0.0109049
60000 0.984902 0.00190146 0.00683594
65000 0.986449 0.00280827 0.0157878
70000 0.987862 0.00132605 0.00748698
75000 0.987122 0.00197166 0.0135091
80000 0.988608 0.00225777 0.0167643
85000 0.989624 0.00115396 0.0172526
90000 0.989355 0.00355482 0.0166016
95000 0.990627 0.00225398 0.0221354
100000 0.991155 0.00151727 0.0118815
105000 0.991931 0.00157235 0.00602214
110000 0.991597 0.00120184 0.00455729
115000 0.992270 0.00254016 0.00520833
120000 0.991577 0.00135428 0.0201823
125000 0.991829 0.00217999 0.0069987
130000 0.992550 0.00171844 0.0118815
135000 0.992520 0.00120648 0.0112305
140000 0.992807 0.000977254 0.012207
145000 0.993279 0.000987884 0.00227865
150000 0.993236 0.00114075 0.00850423


==> data/lattice/abl_NoIW_ordered.dat <==
step ess z tv
0 0.000664 257.994 0.00813802
5000 0.000845 47.9543 0.0317383
10000 0.001641 30.6979 0.0369466
15000 0.002205 28.3922 0.0421549
20000 0.004294 25.4096 0.034668
25000 0.002478 24.5708 0.0506185
30000 0.000700 18.9213 0.0551758
35000 0.001645 17.7836 0.0385742
40000 0.000741 12.2614 0.03125
45000 0.000707 6.35712 0.0388997
50000 0.000985 5.11674 0.0379232
55000 0.002292 1.23186 0.0514323
60000 0.002648 0.480289 0.0406901
65000 0.005044 0.281024 0.0512695
70000 0.011402 0.219081 0.0581055
75000 0.022950 0.174603 0.0804036
80000 0.033339 0.0818882 0.082194
85000 0.048576 0.0490527 0.0994466
90000 0.075839 0.0474126 0.102214
95000 0.111188 0.0662718 0.11084
100000 0.130137 0.0739834 0.112467
105000 0.155409 0.0360407 0.101888
110000 0.206705 0.0243903 0.119466
115000 0.244716 0.0277885 0.124349
120000 0.288436 0.0161975 0.139974
125000 0.324093 0.0157107 0.136068
130000 0.372173 0.0139288 0.159342
135000 0.381039 0.0140072 0.177246
140000 0.419127 0.02621 0.186849
145000 0.437561 0.0219037 0.20638
150000 0.474880 0.0158077 0.205688


==> data/lattice/fp_ising_ess.dat <==
h beta v
-0.100000 0.390000 0.480645
-0.075000 0.390000 0.467998
-0.050000 0.390000 0.328264
-0.025000 0.390000 0.349361
0.000000 0.390000 0.267142
0.025000 0.390000 0.201554
0.050000 0.390000 0.395790
0.075000 0.390000 0.436623
0.100000 0.390000 0.443723

-0.100000 0.422500 0.624544
-0.075000 0.422500 0.582764
-0.050000 0.422500 0.523058
-0.025000 0.422500 0.340254
0.000000 0.422500 0.214871
0.025000 0.422500 0.304578
0.050000 0.422500 0.514929
0.075000 0.422500 0.598856
0.100000 0.422500 0.619885

-0.100000 0.455000 0.720292
-0.075000 0.455000 0.745141
-0.050000 0.455000 0.642292
-0.025000 0.455000 0.566821
0.000000 0.455000 0.418489
0.025000 0.455000 0.522871
0.050000 0.455000 0.657660
0.075000 0.455000 0.705274
0.100000 0.455000 0.744802

-0.100000 0.487500 0.797438
-0.075000 0.487500 0.836666
-0.050000 0.487500 0.788052
-0.025000 0.487500 0.734570
0.000000 0.487500 0.514739
0.025000 0.487500 0.485829
0.050000 0.487500 0.777825
0.075000 0.487500 0.786299
0.100000 0.487500 0.810220

-0.100000 0.520000 0.637647
-0.075000 0.520000 0.790867
-0.050000 0.520000 0.872018
-0.025000 0.520000 0.809722
0.000000 0.520000 0.614634
0.025000 0.520000 0.826808
0.050000 0.520000 0.856032
0.075000 0.520000 0.856312
0.100000 0.520000 0.855403

-0.100000 0.552500 0.891099
-0.075000 0.552500 0.937494
-0.050000 0.552500 0.885169
-0.025000 0.552500 0.867629
0.000000 0.552500 0.733774
0.025000 0.552500 0.906422
0.050000 0.552500 0.758728
0.075000 0.552500 0.874027
0.100000 0.552500 0.843334

-0.100000 0.585000 0.912152
-0.075000 0.585000 0.889458
-0.050000 0.585000 0.936776
-0.025000 0.585000 0.932883
0.000000 0.585000 0.781941
0.025000 0.585000 0.912657
0.050000 0.585000 0.916534
0.075000 0.585000 0.943853
0.100000 0.585000 0.938934

-0.100000 0.617500 0.964144
-0.075000 0.617500 0.935769
-0.050000 0.617500 0.935847
-0.025000 0.617500 0.954269
0.000000 0.617500 0.628909
0.025000 0.617500 0.880296
0.050000 0.617500 0.973924
0.075000 0.617500 0.924533
0.100000 0.617500 0.953532

-0.100000 0.650000 0.916565
-0.075000 0.650000 0.916880
-0.050000 0.650000 0.981667
-0.025000 0.650000 0.944497
0.000000 0.650000 0.441994
0.025000 0.650000 0.923423
0.050000 0.650000 0.946435
0.075000 0.650000 0.965462
0.100000 0.650000 0.967732



==> data/lattice/fp_ising_mtv_rw.dat <==
h beta v
-0.100000 0.390000 0.000000
-0.075000 0.390000 0.000000
-0.050000 0.390000 0.000000
-0.025000 0.390000 0.000435
0.000000 0.390000 0.014989
0.025000 0.390000 0.000735
0.050000 0.390000 0.000000
0.075000 0.390000 0.000000
0.100000 0.390000 0.000000

-0.100000 0.422500 0.000000
-0.075000 0.422500 0.000000
-0.050000 0.422500 0.000000
-0.025000 0.422500 0.000000
0.000000 0.422500 0.021183
0.025000 0.422500 0.000000
0.050000 0.422500 0.000000
0.075000 0.422500 0.000000
0.100000 0.422500 0.000000

-0.100000 0.455000 0.000000
-0.075000 0.455000 0.000000
-0.050000 0.455000 0.000000
-0.025000 0.455000 0.000000
0.000000 0.455000 0.011149
0.025000 0.455000 0.000000
0.050000 0.455000 0.000000
0.075000 0.455000 0.000000
0.100000 0.455000 0.000000

-0.100000 0.487500 0.000000
-0.075000 0.487500 0.000000
-0.050000 0.487500 0.000000
-0.025000 0.487500 0.000000
0.000000 0.487500 0.008317
0.025000 0.487500 0.000000
0.050000 0.487500 0.000000
0.075000 0.487500 0.000000
0.100000 0.487500 0.000000

-0.100000 0.520000 0.000000
-0.075000 0.520000 0.000000
-0.050000 0.520000 0.000000
-0.025000 0.520000 0.000000
0.000000 0.520000 0.001101
0.025000 0.520000 0.000000
0.050000 0.520000 0.000000
0.075000 0.520000 0.000000
0.100000 0.520000 0.000000

-0.100000 0.552500 0.000000
-0.075000 0.552500 0.000000
-0.050000 0.552500 0.000000
-0.025000 0.552500 0.000000
0.000000 0.552500 0.011544
0.025000 0.552500 0.000000
0.050000 0.552500 0.000000
0.075000 0.552500 0.000000
0.100000 0.552500 0.000000

-0.100000 0.585000 0.000000
-0.075000 0.585000 0.000000
-0.050000 0.585000 0.000000
-0.025000 0.585000 0.000000
0.000000 0.585000 0.006090
0.025000 0.585000 0.000000
0.050000 0.585000 0.000000
0.075000 0.585000 0.000000
0.100000 0.585000 0.000000

-0.100000 0.617500 0.000000
-0.075000 0.617500 0.000000
-0.050000 0.617500 0.000000
-0.025000 0.617500 0.000000
0.000000 0.617500 0.007283
0.025000 0.617500 0.000000
0.050000 0.617500 0.000000
0.075000 0.617500 0.000000
0.100000 0.617500 0.000000

-0.100000 0.650000 0.000000
-0.075000 0.650000 0.000000
-0.050000 0.650000 0.000000
-0.025000 0.650000 0.000000
0.000000 0.650000 0.014575
0.025000 0.650000 0.000000
0.050000 0.650000 0.000000
0.075000 0.650000 0.000000
0.100000 0.650000 0.000000



==> data/lattice/fp_potts_cfg_Crit.dat <==
x y v
0 0 0
1 0 0
2 0 2
3 0 0
4 0 2
5 0 2
6 0 2
7 0 2
8 0 2
9 0 2
10 0 2
11 0 2
12 0 2
13 0 2
14 0 2
15 0 2
16 0 0
17 0 0
18 0 1
19 0 1
20 0 1
21 0 0
22 0 1
23 0 0

0 1 0
1 1 0
2 1 0
3 1 0
4 1 2
5 1 1
6 1 0
7 1 2
8 1 2
9 1 2
10 1 2
11 1 2
12 1 2
13 1 2
14 1 2
15 1 2
16 1 0
17 1 0
18 1 1
19 1 1
20 1 1
21 1 1
22 1 2
23 1 0

0 2 0
1 2 0
2 2 0
3 2 2
4 2 2
5 2 1
6 2 0
7 2 0
8 2 1
9 2 1
10 2 0
11 2 2
12 2 2
13 2 2
14 2 2
15 2 1
16 2 0
17 2 1
18 2 1
19 2 1
20 2 1
21 2 1
22 2 0
23 2 0

0 3 0
1 3 0
2 3 0
3 3 0
4 3 2
5 3 2
6 3 2
7 3 2
8 3 0
9 3 1
10 3 1
11 3 2
12 3 2
13 3 2
14 3 1
15 3 1
16 3 0
17 3 1
18 3 1
19 3 1
20 3 1
21 3 1
22 3 1
23 3 0

0 4 0
1 4 0
2 4 0
3 4 0
4 4 2
5 4 2
6 4 0
7 4 2
8 4 0
9 4 2
10 4 1
11 4 1
12 4 2
13 4 2
14 4 2
15 4 1
16 4 1
17 4 1
18 4 1
19 4 1
20 4 1
21 4 1
22 4 2
23 4 2

0 5 2
1 5 0
2 5 0
3 5 0
4 5 2
5 5 2
6 5 1
7 5 1
8 5 1
9 5 2
10 5 2
11 5 0
12 5 2
13 5 2
14 5 2
15 5 2
16 5 2
17 5 2
18 5 0
19 5 1
20 5 1
21 5 1
22 5 2
23 5 2

0 6 2
1 6 0
2 6 0
3 6 0
4 6 2
5 6 2
6 6 2
7 6 0
8 6 1
9 6 0
10 6 2
11 6 1
12 6 1
13 6 2
14 6 1
15 6 2
16 6 1
17 6 1
18 6 2
19 6 2
20 6 1
21 6 2
22 6 2
23 6 2

0 7 2
1 7 0
2 7 2
3 7 2
4 7 2
5 7 2
6 7 2
7 7 2
8 7 2
9 7 2
10 7 2
11 7 2
12 7 2
13 7 2
14 7 2
15 7 0
16 7 0
17 7 2
18 7 2
19 7 2
20 7 2
21 7 2
22 7 2
23 7 2

0 8 2
1 8 2
2 8 2
3 8 2
4 8 2
5 8 2
6 8 2
7 8 2
8 8 2
9 8 2
10 8 2
11 8 2
12 8 2
13 8 2
14 8 2
15 8 0
16 8 0
17 8 0
18 8 1
19 8 2
20 8 2
21 8 2
22 8 2
23 8 2

0 9 2
1 9 2
2 9 2
3 9 2
4 9 2
5 9 2
6 9 2
7 9 2
8 9 2
9 9 2
10 9 2
11 9 2
12 9 2
13 9 2
14 9 2
15 9 0
16 9 0
17 9 0
18 9 2
19 9 0
20 9 0
21 9 0
22 9 0
23 9 2

0 10 0
1 10 0
2 10 2
3 10 2
4 10 2
5 10 2
6 10 2
7 10 2
8 10 2
9 10 2
10 10 2
11 10 2
12 10 2
13 10 2
14 10 2
15 10 0
16 10 0
17 10 0
18 10 1
19 10 1
20 10 1
21 10 1
22 10 0
23 10 2

0 11 0
1 11 1
2 11 1
3 11 2
4 11 2
5 11 2
6 11 2
7 11 2
8 11 2
9 11 2
10 11 2
11 11 2
12 11 2
13 11 2
14 11 2
15 11 0
16 11 0
17 11 0
18 11 0
19 11 0
20 11 0
21 11 2
22 11 0
23 11 2

0 12 2
1 12 1
2 12 1
3 12 1
4 12 2
5 12 2
6 12 2
7 12 2
8 12 2
9 12 2
10 12 2
11 12 2
12 12 2
13 12 2
14 12 0
15 12 0
16 12 0
17 12 0
18 12 0
19 12 0
20 12 2
21 12 2
22 12 2
23 12 2

0 13 2
1 13 1
2 13 2
3 13 1
4 13 2
5 13 2
6 13 2
7 13 2
8 13 2
9 13 2
10 13 2
11 13 2
12 13 2
13 13 2
14 13 2
15 13 2
16 13 0
17 13 2
18 13 2
19 13 2
20 13 2
21 13 2
22 13 2
23 13 2

0 14 2
1 14 2
2 14 2
3 14 0
4 14 2
5 14 2
6 14 2
7 14 2
8 14 2
9 14 2
10 14 2
11 14 2
12 14 1
13 14 1
14 14 2
15 14 2
16 14 2
17 14 2
18 14 2
19 14 2
20 14 2
21 14 2
22 14 2
23 14 2

0 15 1
1 15 2
2 15 2
3 15 0
4 15 2
5 15 2
6 15 2
7 15 2
8 15 2
9 15 2
10 15 2
11 15 2
12 15 1
13 15 2
14 15 2
15 15 2
16 15 2
17 15 2
18 15 2
19 15 2
20 15 2
21 15 2
22 15 2
23 15 2

0 16 2
1 16 2
2 16 2
3 16 0
4 16 2
5 16 2
6 16 2
7 16 2
8 16 2
9 16 2
10 16 2
11 16 2
12 16 2
13 16 2
14 16 2
15 16 2
16 16 2
17 16 2
18 16 2
19 16 2
20 16 2
21 16 2
22 16 2
23 16 2

0 17 1
1 17 1
2 17 2
3 17 2
4 17 2
5 17 2
6 17 2
7 17 2
8 17 2
9 17 2
10 17 2
11 17 2
12 17 2
13 17 2
14 17 2
15 17 2
16 17 2
17 17 2
18 17 2
19 17 2
20 17 2
21 17 2
22 17 2
23 17 2

0 18 2
1 18 2
2 18 2
3 18 2
4 18 2
5 18 2
6 18 2
7 18 2
8 18 2
9 18 2
10 18 2
11 18 0
12 18 2
13 18 2
14 18 2
15 18 2
16 18 2
17 18 2
18 18 2
19 18 2
20 18 2
21 18 2
22 18 2
23 18 2

0 19 2
1 19 2
2 19 2
3 19 2
4 19 2
5 19 0
6 19 2
7 19 2
8 19 2
9 19 2
10 19 2
11 19 2
12 19 2
13 19 2
14 19 2
15 19 2
16 19 1
17 19 1
18 19 2
19 19 2
20 19 2
21 19 2
22 19 2
23 19 2

0 20 2
1 20 2
2 20 2
3 20 2
4 20 2
5 20 2
6 20 2
7 20 2
8 20 2
9 20 2
10 20 2
11 20 2
12 20 2
13 20 2
14 20 2
15 20 2
16 20 2
17 20 2
18 20 2
19 20 2
20 20 2
21 20 2
22 20 2
23 20 2

0 21 2
1 21 2
2 21 2
3 21 2
4 21 2
5 21 2
6 21 0
7 21 2
8 21 2
9 21 2
10 21 2
11 21 2
12 21 2
13 21 2
14 21 1
15 21 0
16 21 2
17 21 2
18 21 2
19 21 2
20 21 2
21 21 1
22 21 2
23 21 2

0 22 0
1 22 2
2 22 2
3 22 2
4 22 2
5 22 2
6 22 2
7 22 2
8 22 2
9 22 2
10 22 2
11 22 2
12 22 2
13 22 2
14 22 2
15 22 2
16 22 2
17 22 2
18 22 2
19 22 1
20 22 2
21 22 2
22 22 0
23 22 0

0 23 0
1 23 0
2 23 2
3 23 2
4 23 2
5 23 2
6 23 2
7 23 2
8 23 2
9 23 2
10 23 2
11 23 2
12 23 1
13 23 2
14 23 2
15 23 2
16 23 2
17 23 2
18 23 2
19 23 1
20 23 0
21 23 2
22 23 2
23 23 0



==> data/lattice/fp_potts_cfg_Dis.dat <==
x y v
0 0 0
1 0 2
2 0 2
3 0 2
4 0 0
5 0 0
6 0 2
7 0 1
8 0 1
9 0 0
10 0 1
11 0 0
12 0 0
13 0 0
14 0 0
15 0 0
16 0 0
17 0 0
18 0 1
19 0 0
20 0 0
21 0 0
22 0 0
23 0 0

0 1 2
1 1 2
2 1 1
3 1 0
4 1 1
5 1 2
6 1 2
7 1 2
8 1 2
9 1 0
10 1 0
11 1 0
12 1 0
13 1 0
14 1 0
15 1 1
16 1 1
17 1 0
18 1 0
19 1 0
20 1 0
21 1 0
22 1 0
23 1 0

0 2 1
1 2 1
2 2 0
3 2 0
4 2 1
5 2 0
6 2 2
7 2 0
8 2 2
9 2 0
10 2 0
11 2 0
12 2 0
13 2 0
14 2 0
15 2 1
16 2 0
17 2 0
18 2 0
19 2 0
20 2 0
21 2 0
22 2 0
23 2 1

0 3 2
1 3 1
2 3 1
3 3 1
4 3 2
5 3 0
6 3 1
7 3 0
8 3 2
9 3 0
10 3 0
11 3 0
12 3 0
13 3 0
14 3 0
15 3 2
16 3 2
17 3 0
18 3 0
19 3 0
20 3 0
21 3 0
22 3 2
23 3 1

0 4 2
1 4 0
2 4 0
3 4 0
4 4 2
5 4 0
6 4 1
7 4 0
8 4 2
9 4 1
10 4 0
11 4 2
12 4 0
13 4 0
14 4 0
15 4 0
16 4 1
17 4 0
18 4 0
19 4 0
20 4 0
21 4 1
22 4 2
23 4 2

0 5 0
1 5 0
2 5 0
3 5 2
4 5 2
5 5 0
6 5 0
7 5 1
8 5 0
9 5 0
10 5 0
11 5 0
12 5 1
13 5 1
14 5 2
15 5 0
16 5 1
17 5 0
18 5 0
19 5 0
20 5 0
21 5 1
22 5 2
23 5 0

0 6 0
1 6 1
2 6 0
3 6 2
4 6 2
5 6 2
6 6 1
7 6 1
8 6 0
9 6 0
10 6 0
11 6 1
12 6 1
13 6 1
14 6 2
15 6 0
16 6 1
17 6 2
18 6 2
19 6 1
20 6 1
21 6 1
22 6 0
23 6 1

0 7 1
1 7 1
2 7 2
3 7 2
4 7 2
5 7 2
6 7 1
7 7 1
8 7 0
9 7 1
10 7 1
11 7 0
12 7 1
13 7 1
14 7 1
15 7 2
16 7 0
17 7 2
18 7 2
19 7 1
20 7 0
21 7 0
22 7 1
23 7 1

0 8 1
1 8 1
2 8 2
3 8 2
4 8 2
5 8 2
6 8 0
7 8 0
8 8 1
9 8 1
10 8 1
11 8 1
12 8 1
13 8 0
14 8 1
15 8 1
16 8 1
17 8 1
18 8 1
19 8 1
20 8 2
21 8 2
22 8 1
23 8 1

0 9 0
1 9 1
2 9 2
3 9 2
4 9 0
5 9 2
6 9 2
7 9 1
8 9 0
9 9 1
10 9 1
11 9 1
12 9 1
13 9 0
14 9 1
15 9 1
16 9 1
17 9 1
18 9 1
19 9 1
20 9 2
21 9 2
22 9 1
23 9 1

0 10 1
1 10 1
2 10 1
3 10 1
4 10 1
5 10 1
6 10 2
7 10 2
8 10 1
9 10 1
10 10 1
11 10 0
12 10 0
13 10 0
14 10 0
15 10 2
16 10 1
17 10 1
18 10 1
19 10 1
20 10 2
21 10 1
22 10 1
23 10 0

0 11 0
1 11 1
2 11 1
3 11 1
4 11 1
5 11 2
6 11 1
7 11 1
8 11 1
9 11 1
10 11 1
11 11 0
12 11 0
13 11 0
14 11 1
15 11 2
16 11 1
17 11 1
18 11 1
19 11 1
20 11 1
21 11 1
22 11 1
23 11 1

0 12 0
1 12 1
2 12 1
3 12 1
4 12 1
5 12 2
6 12 2
7 12 1
8 12 1
9 12 1
10 12 1
11 12 1
12 12 0
13 12 0
14 12 2
15 12 1
16 12 1
17 12 1
18 12 1
19 12 2
20 12 1
21 12 1
22 12 1
23 12 1

0 13 0
1 13 0
2 13 1
3 13 0
4 13 0
5 13 0
6 13 2
7 13 2
8 13 2
9 13 2
10 13 2
11 13 1
12 13 0
13 13 1
14 13 1
15 13 1
16 13 1
17 13 1
18 13 1
19 13 1
20 13 1
21 13 1
22 13 1
23 13 1

0 14 2
1 14 0
2 14 0
3 14 0
4 14 0
5 14 0
6 14 2
7 14 2
8 14 2
9 14 2
10 14 2
11 14 2
12 14 1
13 14 0
14 14 1
15 14 1
16 14 1
17 14 1
18 14 1
19 14 1
20 14 1
21 14 0
22 14 0
23 14 0

0 15 2
1 15 0
2 15 0
3 15 0
4 15 0
5 15 0
6 15 2
7 15 2
8 15 0
9 15 2
10 15 1
11 15 2
12 15 1
13 15 0
14 15 1
15 15 1
16 15 1
17 15 1
18 15 1
19 15 1
20 15 1
21 15 2
22 15 1
23 15 2

0 16 2
1 16 0
2 16 1
3 16 1
4 16 0
5 16 0
6 16 2
7 16 2
8 16 0
9 16 1
10 16 0
11 16 2
12 16 0
13 16 1
14 16 1
15 16 2
16 16 2
17 16 2
18 16 2
19 16 1
20 16 2
21 16 2
22 16 1
23 16 2

0 17 0
1 17 0
2 17 0
3 17 1
4 17 2
5 17 2
6 17 2
7 17 0
8 17 0
9 17 1
10 17 1
11 17 1
12 17 1
13 17 1
14 17 2
15 17 2
16 17 0
17 17 0
18 17 0
19 17 0
20 17 0
21 17 1
22 17 1
23 17 0

0 18 1
1 18 0
2 18 2
3 18 2
4 18 1
5 18 2
6 18 2
7 18 0
8 18 0
9 18 2
10 18 1
11 18 1
12 18 1
13 18 2
14 18 2
15 18 0
16 18 0
17 18 0
18 18 0
19 18 0
20 18 0
21 18 0
22 18 1
23 18 1

0 19 0
1 19 0
2 19 2
3 19 2
4 19 1
5 19 0
6 19 0
7 19 2
8 19 2
9 19 1
10 19 1
11 19 1
12 19 2
13 19 2
14 19 2
15 19 0
16 19 2
17 19 0
18 19 0
19 19 0
20 19 0
21 19 0
22 19 2
23 19 1

0 20 2
1 20 1
2 20 1
3 20 0
4 20 0
5 20 0
6 20 0
7 20 2
8 20 0
9 20 0
10 20 1
11 20 1
12 20 2
13 20 2
14 20 2
15 20 2
16 20 2
17 20 2
18 20 2
19 20 0
20 20 1
21 20 0
22 20 1
23 20 2

0 21 1
1 21 1
2 21 1
3 21 0
4 21 0
5 21 0
6 21 0
7 21 0
8 21 1
9 21 1
10 21 2
11 21 2
12 21 2
13 21 2
14 21 2
15 21 2
16 21 2
17 21 0
18 21 0
19 21 0
20 21 0
21 21 0
22 21 0
23 21 2

0 22 1
1 22 1
2 22 1
3 22 2
4 22 0
5 22 2
6 22 0
7 22 0
8 22 1
9 22 1
10 22 1
11 22 2
12 22 2
13 22 2
14 22 0
15 22 0
16 22 2
17 22 0
18 22 0
19 22 0
20 22 0
21 22 0
22 22 0
23 22 2

0 23 2
1 23 2
2 23 2
3 23 2
4 23 1
5 23 0
6 23 0
7 23 0
8 23 1
9 23 1
10 23 1
11 23 0
12 23 2
13 23 0
14 23 0
15 23 0
16 23 2
17 23 0
18 23 0
19 23 0
20 23 0
21 23 0
22 23 0
23 23 0



==> data/lattice/fp_potts_cfg_Ord.dat <==
x y v
0 0 2
1 0 2
2 0 2
3 0 2
4 0 2
5 0 2
6 0 2
7 0 2
8 0 2
9 0 2
10 0 1
11 0 2
12 0 2
13 0 2
14 0 2
15 0 2
16 0 2
17 0 2
18 0 2
19 0 2
20 0 2
21 0 2
22 0 2
23 0 2

0 1 2
1 1 2
2 1 2
3 1 2
4 1 2
5 1 2
6 1 2
7 1 2
8 1 2
9 1 2
10 1 2
11 1 2
12 1 2
13 1 2
14 1 2
15 1 2
16 1 2
17 1 2
18 1 2
19 1 2
20 1 2
21 1 2
22 1 2
23 1 2

0 2 2
1 2 2
2 2 2
3 2 2
4 2 2
5 2 2
6 2 2
7 2 2
8 2 2
9 2 2
10 2 2
11 2 2
12 2 2
13 2 1
14 2 2
15 2 2
16 2 2
17 2 2
18 2 2
19 2 2
20 2 2
21 2 2
22 2 2
23 2 2

0 3 2
1 3 2
2 3 2
3 3 2
4 3 2
5 3 2
6 3 2
7 3 2
8 3 2
9 3 2
10 3 2
11 3 2
12 3 2
13 3 2
14 3 2
15 3 2
16 3 0
17 3 2
18 3 2
19 3 2
20 3 2
21 3 2
22 3 2
23 3 2

0 4 2
1 4 2
2 4 2
3 4 2
4 4 2
5 4 2
6 4 2
7 4 2
8 4 2
9 4 2
10 4 2
11 4 2
12 4 2
13 4 2
14 4 2
15 4 2
16 4 2
17 4 2
18 4 2
19 4 2
20 4 2
21 4 2
22 4 2
23 4 2

0 5 2
1 5 2
2 5 2
3 5 2
4 5 2
5 5 2
6 5 2
7 5 2
8 5 2
9 5 2
10 5 2
11 5 2
12 5 2
13 5 2
14 5 2
15 5 2
16 5 2
17 5 2
18 5 2
19 5 2
20 5 2
21 5 2
22 5 2
23 5 2

0 6 2
1 6 2
2 6 2
3 6 2
4 6 2
5 6 2
6 6 2
7 6 2
8 6 2
9 6 2
10 6 2
11 6 2
12 6 2
13 6 2
14 6 2
15 6 2
16 6 2
17 6 2
18 6 2
19 6 2
20 6 2
21 6 2
22 6 2
23 6 2

0 7 2
1 7 2
2 7 2
3 7 2
4 7 2
5 7 2
6 7 1
7 7 2
8 7 2
9 7 2
10 7 2
11 7 2
12 7 2
13 7 2
14 7 2
15 7 2
16 7 2
17 7 2
18 7 2
19 7 2
20 7 2
21 7 2
22 7 2
23 7 2

0 8 2
1 8 2
2 8 2
3 8 2
4 8 2
5 8 2
6 8 2
7 8 2
8 8 2
9 8 2
10 8 2
11 8 2
12 8 2
13 8 2
14 8 2
15 8 2
16 8 2
17 8 2
18 8 2
19 8 2
20 8 2
21 8 2
22 8 2
23 8 2

0 9 2
1 9 2
2 9 2
3 9 2
4 9 2
5 9 2
6 9 2
7 9 2
8 9 2
9 9 2
10 9 2
11 9 2
12 9 2
13 9 2
14 9 1
15 9 2
16 9 2
17 9 2
18 9 2
19 9 2
20 9 2
21 9 2
22 9 2
23 9 2

0 10 1
1 10 2
2 10 2
3 10 2
4 10 2
5 10 2
6 10 2
7 10 2
8 10 2
9 10 2
10 10 2
11 10 2
12 10 2
13 10 2
14 10 2
15 10 2
16 10 2
17 10 2
18 10 2
19 10 2
20 10 2
21 10 2
22 10 2
23 10 2

0 11 0
1 11 2
2 11 2
3 11 2
4 11 2
5 11 2
6 11 2
7 11 2
8 11 2
9 11 2
10 11 2
11 11 2
12 11 2
13 11 2
14 11 2
15 11 2
16 11 2
17 11 2
18 11 2
19 11 2
20 11 2
21 11 2
22 11 2
23 11 2

0 12 2
1 12 2
2 12 2
3 12 2
4 12 0
5 12 2
6 12 2
7 12 2
8 12 2
9 12 2
10 12 2
11 12 2
12 12 2
13 12 2
14 12 2
15 12 2
16 12 2
17 12 2
18 12 2
19 12 2
20 12 2
21 12 2
22 12 2
23 12 2

0 13 2
1 13 2
2 13 2
3 13 2
4 13 2
5 13 2
6 13 2
7 13 2
8 13 2
9 13 2
10 13 2
11 13 2
12 13 2
13 13 2
14 13 2
15 13 2
16 13 2
17 13 2
18 13 2
19 13 2
20 13 2
21 13 2
22 13 2
23 13 2

0 14 2
1 14 2
2 14 2
3 14 2
4 14 2
5 14 2
6 14 2
7 14 2
8 14 2
9 14 2
10 14 2
11 14 2
12 14 2
13 14 2
14 14 2
15 14 2
16 14 2
17 14 2
18 14 2
19 14 2
20 14 2
21 14 2
22 14 2
23 14 2

0 15 2
1 15 2
2 15 2
3 15 2
4 15 2
5 15 2
6 15 2
7 15 2
8 15 2
9 15 2
10 15 2
11 15 2
12 15 2
13 15 2
14 15 2
15 15 2
16 15 2
17 15 2
18 15 2
19 15 2
20 15 2
21 15 2
22 15 2
23 15 2

0 16 2
1 16 2
2 16 2
3 16 2
4 16 2
5 16 2
6 16 2
7 16 2
8 16 2
9 16 2
10 16 2
11 16 2
12 16 2
13 16 2
14 16 2
15 16 2
16 16 2
17 16 2
18 16 2
19 16 2
20 16 2
21 16 2
22 16 2
23 16 2

0 17 2
1 17 2
2 17 2
3 17 1
4 17 2
5 17 2
6 17 2
7 17 2
8 17 2
9 17 2
10 17 2
11 17 2
12 17 2
13 17 2
14 17 2
15 17 2
16 17 2
17 17 2
18 17 2
19 17 2
20 17 2
21 17 2
22 17 2
23 17 2

0 18 2
1 18 2
2 18 2
3 18 2
4 18 2
5 18 2
6 18 2
7 18 2
8 18 2
9 18 2
10 18 2
11 18 2
12 18 2
13 18 2
14 18 2
15 18 2
16 18 2
17 18 2
18 18 2
19 18 2
20 18 2
21 18 2
22 18 2
23 18 2

0 19 2
1 19 2
2 19 2
3 19 2
4 19 2
5 19 2
6 19 2
7 19 2
8 19 2
9 19 2
10 19 2
11 19 2
12 19 2
13 19 2
14 19 2
15 19 2
16 19 2
17 19 2
18 19 2
19 19 2
20 19 2
21 19 2
22 19 2
23 19 1

0 20 2
1 20 2
2 20 2
3 20 2
4 20 2
5 20 2
6 20 2
7 20 2
8 20 2
9 20 2
10 20 2
11 20 2
12 20 2
13 20 2
14 20 2
15 20 2
16 20 2
17 20 2
18 20 2
19 20 2
20 20 2
21 20 2
22 20 2
23 20 2

0 21 2
1 21 2
2 21 2
3 21 2
4 21 2
5 21 2
6 21 2
7 21 2
8 21 2
9 21 2
10 21 2
11 21 2
12 21 2
13 21 2
14 21 2
15 21 2
16 21 2
17 21 2
18 21 2
19 21 2
20 21 2
21 21 2
22 21 2
23 21 2

0 22 2
1 22 2
2 22 2
3 22 2
4 22 2
5 22 2
6 22 2
7 22 2
8 22 2
9 22 2
10 22 2
11 22 2
12 22 2
13 22 2
14 22 2
15 22 2
16 22 2
17 22 2
18 22 2
19 22 2
20 22 2
21 22 2
22 22 2
23 22 2

0 23 2
1 23 2
2 23 2
3 23 2
4 23 2
5 23 2
6 23 2
7 23 2
8 23 2
9 23 2
10 23 2
11 23 2
12 23 2
13 23 2
14 23 2
15 23 2
16 23 2
17 23 2
18 23 2
19 23 2
20 23 2
21 23 2
22 23 2
23 23 2



==> data/lattice/fp_potts_ess.dat <==
h beta v
-0.010000 0.800000 0.690117
-0.007500 0.800000 0.641148
-0.005000 0.800000 0.655058
-0.002500 0.800000 0.679539
0.000000 0.800000 0.649592
0.002500 0.800000 0.660263
0.005000 0.800000 0.702329
0.007500 0.800000 0.682731
0.010000 0.800000 0.672725

-0.010000 0.862500 0.606412
-0.007500 0.862500 0.656846
-0.005000 0.862500 0.637510
-0.002500 0.862500 0.657935
0.000000 0.862500 0.668787
0.002500 0.862500 0.656744
0.005000 0.862500 0.647680
0.007500 0.862500 0.660318
0.010000 0.862500 0.675345

-0.010000 0.925000 0.567635
-0.007500 0.925000 0.662884
-0.005000 0.925000 0.667404
-0.002500 0.925000 0.641599
0.000000 0.925000 0.644418
0.002500 0.925000 0.654071
0.005000 0.925000 0.653747
0.007500 0.925000 0.620326
0.010000 0.925000 0.596423

-0.010000 0.987500 0.637348
-0.007500 0.987500 0.713302
-0.005000 0.987500 0.672564
-0.002500 0.987500 0.697706
0.000000 0.987500 0.631718
0.002500 0.987500 0.675433
0.005000 0.987500 0.692428
0.007500 0.987500 0.726154
0.010000 0.987500 0.664210

-0.010000 1.050000 0.803884
-0.007500 1.050000 0.816296
-0.005000 1.050000 0.823595
-0.002500 1.050000 0.724311
0.000000 1.050000 0.844930
0.002500 1.050000 0.771311
0.005000 1.050000 0.807745
0.007500 1.050000 0.784045
0.010000 1.050000 0.808566

-0.010000 1.112500 0.877142
-0.007500 1.112500 0.894082
-0.005000 1.112500 0.902847
-0.002500 1.112500 0.884141
0.000000 1.112500 0.886982
0.002500 1.112500 0.812776
0.005000 1.112500 0.890781
0.007500 1.112500 0.903629
0.010000 1.112500 0.885454

-0.010000 1.175000 0.900899
-0.007500 1.175000 0.893270
-0.005000 1.175000 0.926970
-0.002500 1.175000 0.924252
0.000000 1.175000 0.942202
0.002500 1.175000 0.904425
0.005000 1.175000 0.890727
0.007500 1.175000 0.913369
0.010000 1.175000 0.948390

-0.010000 1.237500 0.874892
-0.007500 1.237500 0.929302
-0.005000 1.237500 0.919859
-0.002500 1.237500 0.950791
0.000000 1.237500 0.953219
0.002500 1.237500 0.907132
0.005000 1.237500 0.941105
0.007500 1.237500 0.933068
0.010000 1.237500 0.933806

-0.010000 1.300000 0.891623
-0.007500 1.300000 0.938318
-0.005000 1.300000 0.967859
-0.002500 1.300000 0.968244
0.000000 1.300000 0.937724
0.002500 1.300000 0.909647
0.005000 1.300000 0.960392
0.007500 1.300000 0.934878
0.010000 1.300000 0.951266



==> data/lattice/fp_potts_mtv_rw.dat <==
h beta v
-0.010000 0.800000 0.020088
-0.007500 0.800000 0.019526
-0.005000 0.800000 0.008797
-0.002500 0.800000 0.011011
0.000000 0.800000 0.009912
0.002500 0.800000 0.004185
0.005000 0.800000 0.014334
0.007500 0.800000 0.021415
0.010000 0.800000 0.006644

-0.010000 0.862500 0.007729
-0.007500 0.862500 0.004178
-0.005000 0.862500 0.003358
-0.002500 0.862500 0.007032
0.000000 0.862500 0.011675
0.002500 0.862500 0.015524
0.005000 0.862500 0.019528
0.007500 0.862500 0.016184
0.010000 0.862500 0.012129

-0.010000 0.925000 0.006574
-0.007500 0.925000 0.003147
-0.005000 0.925000 0.015976
-0.002500 0.925000 0.019721
0.000000 0.925000 0.008008
0.002500 0.925000 0.010996
0.005000 0.925000 0.006099
0.007500 0.925000 0.016072
0.010000 0.925000 0.013818

-0.010000 0.987500 0.005617
-0.007500 0.987500 0.004432
-0.005000 0.987500 0.015381
-0.002500 0.987500 0.010930
0.000000 0.987500 0.011816
0.002500 0.987500 0.005125
0.005000 0.987500 0.008881
0.007500 0.987500 0.005292
0.010000 0.987500 0.006165

-0.010000 1.050000 0.004362
-0.007500 1.050000 0.006490
-0.005000 1.050000 0.013085
-0.002500 1.050000 0.014139
0.000000 1.050000 0.010293
0.002500 1.050000 0.004196
0.005000 1.050000 0.009234
0.007500 1.050000 0.004502
0.010000 1.050000 0.000831

-0.010000 1.112500 0.009256
-0.007500 1.112500 0.005612
-0.005000 1.112500 0.005092
-0.002500 1.112500 0.004399
0.000000 1.112500 0.012043
0.002500 1.112500 0.009184
0.005000 1.112500 0.003987
0.007500 1.112500 0.000962
0.010000 1.112500 0.000258

-0.010000 1.175000 0.006906
-0.007500 1.175000 0.003580
-0.005000 1.175000 0.017467
-0.002500 1.175000 0.016859
0.000000 1.175000 0.004509
0.002500 1.175000 0.010273
0.005000 1.175000 0.005470
0.007500 1.175000 0.002647
0.010000 1.175000 0.000406

-0.010000 1.237500 0.005771
-0.007500 1.237500 0.006729
-0.005000 1.237500 0.007000
-0.002500 1.237500 0.017116
0.000000 1.237500 0.006960
0.002500 1.237500 0.002410
0.005000 1.237500 0.003270
0.007500 1.237500 0.001034
0.010000 1.237500 0.000171

-0.010000 1.300000 0.011508
-0.007500 1.300000 0.002813
-0.005000 1.300000 0.005436
-0.002500 1.300000 0.004250
0.000000 1.300000 0.006371
0.002500 1.300000 0.003096
0.005000 1.300000 0.002198
0.007500 1.300000 0.000604
0.010000 1.300000 0.000276



==> data/lattice/ising25_critical_config.dat <==
x y v
0 0 0
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 1
10 0 1
11 0 1
12 0 1
13 0 1
14 0 0
15 0 0
16 0 0
17 0 1
18 0 0
19 0 0
20 0 0
21 0 0
22 0 0
23 0 0
24 0 0

0 1 0
1 1 0
2 1 0
3 1 0
4 1 0
5 1 0
6 1 0
7 1 0
8 1 0
9 1 0
10 1 1
11 1 1
12 1 1
13 1 1
14 1 0
15 1 0
16 1 0
17 1 0
18 1 0
19 1 0
20 1 0
21 1 0
22 1 0
23 1 0
24 1 0

0 2 0
1 2 0
2 2 0
3 2 0
4 2 0
5 2 0
6 2 0
7 2 0
8 2 1
9 2 1
10 2 1
11 2 1
12 2 1
13 2 1
14 2 0
15 2 0
16 2 0
17 2 0
18 2 0
19 2 0
20 2 0
21 2 0
22 2 0
23 2 0
24 2 0

0 3 0
1 3 0
2 3 0
3 3 0
4 3 0
5 3 0
6 3 0
7 3 0
8 3 0
9 3 0
10 3 1
11 3 1
12 3 1
13 3 1
14 3 0
15 3 0
16 3 0
17 3 0
18 3 0
19 3 0
20 3 0
21 3 0
22 3 0
23 3 0
24 3 0

0 4 0
1 4 0
2 4 1
3 4 1
4 4 0
5 4 0
6 4 0
7 4 0
8 4 0
9 4 0
10 4 1
11 4 0
12 4 1
13 4 0
14 4 0
15 4 0
16 4 0
17 4 0
18 4 0
19 4 0
20 4 0
21 4 0
22 4 0
23 4 0
24 4 0

0 5 0
1 5 1
2 5 1
3 5 1
4 5 1
5 5 0
6 5 0
7 5 0
8 5 0
9 5 0
10 5 0
11 5 0
12 5 1
13 5 0
14 5 0
15 5 0
16 5 0
17 5 0
18 5 0
19 5 0
20 5 0
21 5 0
22 5 0
23 5 0
24 5 0

0 6 1
1 6 1
2 6 1
3 6 0
4 6 0
5 6 0
6 6 0
7 6 0
8 6 0
9 6 0
10 6 0
11 6 0
12 6 0
13 6 0
14 6 0
15 6 0
16 6 0
17 6 1
18 6 1
19 6 0
20 6 0
21 6 0
22 6 0
23 6 0
24 6 0

0 7 0
1 7 0
2 7 0
3 7 0
4 7 0
5 7 0
6 7 0
7 7 0
8 7 0
9 7 0
10 7 0
11 7 0
12 7 0
13 7 0
14 7 0
15 7 0
16 7 0
17 7 0
18 7 0
19 7 0
20 7 0
21 7 0
22 7 0
23 7 0
24 7 0

0 8 0
1 8 0
2 8 1
3 8 0
4 8 0
5 8 0
6 8 0
7 8 0
8 8 0
9 8 0
10 8 0
11 8 0
12 8 0
13 8 0
14 8 0
15 8 1
16 8 0
17 8 0
18 8 0
19 8 0
20 8 0
21 8 0
22 8 0
23 8 0
24 8 0

0 9 0
1 9 0
2 9 1
3 9 1
4 9 1
5 9 1
6 9 0
7 9 1
8 9 0
9 9 0
10 9 0
11 9 0
12 9 0
13 9 0
14 9 0
15 9 0
16 9 0
17 9 0
18 9 0
19 9 0
20 9 0
21 9 0
22 9 0
23 9 0
24 9 0

0 10 0
1 10 0
2 10 1
3 10 1
4 10 1
5 10 1
6 10 0
7 10 0
8 10 0
9 10 0
10 10 0
11 10 0
12 10 0
13 10 0
14 10 0
15 10 0
16 10 0
17 10 0
18 10 0
19 10 0
20 10 1
21 10 1
22 10 1
23 10 0
24 10 0

0 11 0
1 11 0
2 11 1
3 11 1
4 11 1
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 0
11 11 0
12 11 0
13 11 0
14 11 0
15 11 0
16 11 0
17 11 0
18 11 0
19 11 0
20 11 0
21 11 0
22 11 1
23 11 1
24 11 0

0 12 0
1 12 0
2 12 0
3 12 0
4 12 0
5 12 0
6 12 0
7 12 0
8 12 0
9 12 1
10 12 0
11 12 0
12 12 0
13 12 0
14 12 0
15 12 0
16 12 0
17 12 0
18 12 0
19 12 0
20 12 1
21 12 0
22 12 0
23 12 0
24 12 0

0 13 0
1 13 0
2 13 0
3 13 0
4 13 0
5 13 0
6 13 0
7 13 0
8 13 0
9 13 0
10 13 0
11 13 0
12 13 0
13 13 0
14 13 0
15 13 0
16 13 0
17 13 0
18 13 0
19 13 0
20 13 0
21 13 0
22 13 0
23 13 0
24 13 0

0 14 1
1 14 0
2 14 1
3 14 0
4 14 0
5 14 0
6 14 0
7 14 0
8 14 0
9 14 0
10 14 0
11 14 0
12 14 0
13 14 0
14 14 0
15 14 0
16 14 0
17 14 0
18 14 0
19 14 0
20 14 0
21 14 0
22 14 0
23 14 0
24 14 0

0 15 0
1 15 0
2 15 0
3 15 0
4 15 0
5 15 0
6 15 0
7 15 0
8 15 0
9 15 0
10 15 0
11 15 0
12 15 0
13 15 0
14 15 0
15 15 0
16 15 0
17 15 0
18 15 0
19 15 0
20 15 0
21 15 0
22 15 0
23 15 0
24 15 0

0 16 0
1 16 0
2 16 0
3 16 0
4 16 0
5 16 0
6 16 0
7 16 0
8 16 0
9 16 0
10 16 0
11 16 0
12 16 0
13 16 0
14 16 0
15 16 0
16 16 0
17 16 0
18 16 0
19 16 0
20 16 0
21 16 0
22 16 0
23 16 0
24 16 0

0 17 0
1 17 0
2 17 0
3 17 0
4 17 0
5 17 0
6 17 0
7 17 0
8 17 0
9 17 0
10 17 0
11 17 0
12 17 0
13 17 0
14 17 0
15 17 0
16 17 0
17 17 1
18 17 0
19 17 0
20 17 0
21 17 0
22 17 0
23 17 0
24 17 0

0 18 0
1 18 0
2 18 0
3 18 0
4 18 0
5 18 1
6 18 0
7 18 0
8 18 0
9 18 0
10 18 0
11 18 1
12 18 0
13 18 0
14 18 0
15 18 0
16 18 0
17 18 1
18 18 0
19 18 0
20 18 0
21 18 0
22 18 0
23 18 0
24 18 0

0 19 0
1 19 0
2 19 0
3 19 0
4 19 0
5 19 1
6 19 0
7 19 0
8 19 0
9 19 0
10 19 0
11 19 0
12 19 0
13 19 0
14 19 1
15 19 0
16 19 0
17 19 0
18 19 0
19 19 0
20 19 0
21 19 0
22 19 0
23 19 0
24 19 0

0 20 1
1 20 0
2 20 0
3 20 0
4 20 0
5 20 0
6 20 0
7 20 0
8 20 0
9 20 0
10 20 0
11 20 0
12 20 0
13 20 0
14 20 0
15 20 0
16 20 0
17 20 0
18 20 0
19 20 0
20 20 0
21 20 0
22 20 0
23 20 0
24 20 0

0 21 0
1 21 0
2 21 0
3 21 0
4 21 0
5 21 0
6 21 0
7 21 0
8 21 0
9 21 0
10 21 1
11 21 1
12 21 1
13 21 1
14 21 1
15 21 1
16 21 0
17 21 0
18 21 0
19 21 0
20 21 0
21 21 0
22 21 0
23 21 0
24 21 0

0 22 0
1 22 0
2 22 0
3 22 0
4 22 0
5 22 0
6 22 0
7 22 0
8 22 0
9 22 0
10 22 1
11 22 1
12 22 1
13 22 1
14 22 1
15 22 1
16 22 0
17 22 0
18 22 0
19 22 0
20 22 0
21 22 0
22 22 0
23 22 0
24 22 0

0 23 0
1 23 0
2 23 0
3 23 0
4 23 0
5 23 0
6 23 0
7 23 0
8 23 0
9 23 0
10 23 1
11 23 1
12 23 1
13 23 1
14 23 0
15 23 0
16 23 0
17 23 0
18 23 0
19 23 0
20 23 0
21 23 0
22 23 0
23 23 0
24 23 0

0 24 0
1 24 0
2 24 0
3 24 0
4 24 0
5 24 0
6 24 0
7 24 0
8 24 0
9 24 1
10 24 1
11 24 1
12 24 1
13 24 1
14 24 0
15 24 0
16 24 0
17 24 0
18 24 0
19 24 0
20 24 0
21 24 0
22 24 0
23 24 0
24 24 0



==> data/lattice/ising25_disordered_config.dat <==
x y v
0 0 1
1 0 1
2 0 1
3 0 1
4 0 1
5 0 1
6 0 1
7 0 1
8 0 1
9 0 1
10 0 0
11 0 0
12 0 0
13 0 1
14 0 0
15 0 0
16 0 0
17 0 0
18 0 0
19 0 0
20 0 1
21 0 1
22 0 1
23 0 1
24 0 1

0 1 1
1 1 1
2 1 1
3 1 1
4 1 1
5 1 1
6 1 1
7 1 1
8 1 1
9 1 1
10 1 0
11 1 1
12 1 1
13 1 1
14 1 0
15 1 0
16 1 0
17 1 0
18 1 1
19 1 0
20 1 0
21 1 1
22 1 1
23 1 1
24 1 0

0 2 1
1 2 1
2 2 0
3 2 0
4 2 1
5 2 1
6 2 1
7 2 1
8 2 0
9 2 0
10 2 1
11 2 1
12 2 1
13 2 1
14 2 0
15 2 1
16 2 1
17 2 1
18 2 1
19 2 0
20 2 0
21 2 0
22 2 1
23 2 1
24 2 1

0 3 1
1 3 1
2 3 0
3 3 0
4 3 1
5 3 1
6 3 1
7 3 0
8 3 1
9 3 1
10 3 0
11 3 0
12 3 0
13 3 1
14 3 1
15 3 1
16 3 1
17 3 1
18 3 1
19 3 1
20 3 1
21 3 1
22 3 1
23 3 1
24 3 1

0 4 1
1 4 1
2 4 1
3 4 0
4 4 0
5 4 0
6 4 1
7 4 1
8 4 1
9 4 0
10 4 0
11 4 1
12 4 1
13 4 1
14 4 1
15 4 1
16 4 1
17 4 1
18 4 1
19 4 1
20 4 1
21 4 1
22 4 1
23 4 1
24 4 1

0 5 1
1 5 1
2 5 1
3 5 0
4 5 0
5 5 0
6 5 0
7 5 0
8 5 0
9 5 1
10 5 1
11 5 0
12 5 1
13 5 1
14 5 1
15 5 0
16 5 1
17 5 1
18 5 1
19 5 1
20 5 1
21 5 1
22 5 1
23 5 1
24 5 1

0 6 1
1 6 1
2 6 1
3 6 0
4 6 1
5 6 1
6 6 0
7 6 0
8 6 0
9 6 0
10 6 1
11 6 1
12 6 0
13 6 0
14 6 1
15 6 1
16 6 0
17 6 1
18 6 1
19 6 1
20 6 1
21 6 1
22 6 1
23 6 1
24 6 1

0 7 1
1 7 0
2 7 1
3 7 1
4 7 1
5 7 0
6 7 0
7 7 0
8 7 0
9 7 1
10 7 1
11 7 1
12 7 1
13 7 0
14 7 0
15 7 1
16 7 1
17 7 1
18 7 1
19 7 1
20 7 1
21 7 1
22 7 1
23 7 1
24 7 1

0 8 0
1 8 1
2 8 1
3 8 1
4 8 1
5 8 0
6 8 1
7 8 0
8 8 1
9 8 1
10 8 1
11 8 1
12 8 1
13 8 0
14 8 0
15 8 1
16 8 1
17 8 1
18 8 1
19 8 1
20 8 1
21 8 0
22 8 1
23 8 0
24 8 0

0 9 1
1 9 0
2 9 1
3 9 1
4 9 1
5 9 1
6 9 0
7 9 0
8 9 1
9 9 1
10 9 0
11 9 0
12 9 1
13 9 0
14 9 0
15 9 0
16 9 0
17 9 0
18 9 1
19 9 0
20 9 0
21 9 0
22 9 0
23 9 0
24 9 1

0 10 1
1 10 0
2 10 1
3 10 1
4 10 1
5 10 0
6 10 0
7 10 0
8 10 0
9 10 1
10 10 1
11 10 0
12 10 0
13 10 0
14 10 0
15 10 0
16 10 1
17 10 1
18 10 1
19 10 0
20 10 1
21 10 0
22 10 0
23 10 0
24 10 0

0 11 0
1 11 0
2 11 1
3 11 0
4 11 1
5 11 1
6 11 0
7 11 0
8 11 1
9 11 1
10 11 0
11 11 0
12 11 0
13 11 1
14 11 0
15 11 1
16 11 1
17 11 1
18 11 0
19 11 0
20 11 1
21 11 0
22 11 0
23 11 0
24 11 0

0 12 1
1 12 0
2 12 1
3 12 1
4 12 1
5 12 1
6 12 0
7 12 0
8 12 1
9 12 1
10 12 0
11 12 0
12 12 0
13 12 0
14 12 1
15 12 1
16 12 0
17 12 0
18 12 1
19 12 1
20 12 1
21 12 0
22 12 0
23 12 0
24 12 0

0 13 1
1 13 1
2 13 0
3 13 0
4 13 1
5 13 0
6 13 0
7 13 0
8 13 0
9 13 1
10 13 0
11 13 0
12 13 0
13 13 0
14 13 1
15 13 0
16 13 0
17 13 0
18 13 1
19 13 1
20 13 1
21 13 0
22 13 1
23 13 0
24 13 0

0 14 1
1 14 1
2 14 1
3 14 0
4 14 1
5 14 0
6 14 0
7 14 0
8 14 0
9 14 1
10 14 0
11 14 0
12 14 0
13 14 0
14 14 0
15 14 0
16 14 0
17 14 0
18 14 0
19 14 0
20 14 0
21 14 0
22 14 1
23 14 0
24 14 0

0 15 1
1 15 1
2 15 0
3 15 0
4 15 1
5 15 0
6 15 0
7 15 1
8 15 1
9 15 1
10 15 1
11 15 0
12 15 0
13 15 0
14 15 0
15 15 0
16 15 0
17 15 1
18 15 0
19 15 0
20 15 0
21 15 0
22 15 0
23 15 1
24 15 1

0 16 1
1 16 0
2 16 0
3 16 0
4 16 1
5 16 0
6 16 0
7 16 0
8 16 1
9 16 1
10 16 1
11 16 1
12 16 1
13 16 0
14 16 0
15 16 1
16 16 1
17 16 0
18 16 0
19 16 0
20 16 0
21 16 0
22 16 1
23 16 1
24 16 1

0 17 1
1 17 1
2 17 1
3 17 1
4 17 1
5 17 1
6 17 0
7 17 0
8 17 0
9 17 1
10 17 1
11 17 1
12 17 1
13 17 1
14 17 0
15 17 1
16 17 1
17 17 0
18 17 0
19 17 0
20 17 0
21 17 0
22 17 1
23 17 0
24 17 0

0 18 1
1 18 1
2 18 1
3 18 1
4 18 1
5 18 0
6 18 0
7 18 0
8 18 1
9 18 1
10 18 1
11 18 1
12 18 1
13 18 1
14 18 1
15 18 1
16 18 1
17 18 1
18 18 1
19 18 0
20 18 0
21 18 0
22 18 1
23 18 0
24 18 1

0 19 0
1 19 1
2 19 0
3 19 0
4 19 0
5 19 0
6 19 0
7 19 0
8 19 1
9 19 1
10 19 1
11 19 1
12 19 1
13 19 1
14 19 1
15 19 1
16 19 1
17 19 1
18 19 1
19 19 1
20 19 0
21 19 0
22 19 1
23 19 0
24 19 0

0 20 1
1 20 0
2 20 0
3 20 0
4 20 0
5 20 0
6 20 0
7 20 0
8 20 0
9 20 0
10 20 1
11 20 1
12 20 1
13 20 0
14 20 0
15 20 0
16 20 1
17 20 1
18 20 1
19 20 0
20 20 0
21 20 1
22 20 0
23 20 0
24 20 0

0 21 0
1 21 0
2 21 0
3 21 1
4 21 0
5 21 0
6 21 0
7 21 1
8 21 1
9 21 0
10 21 1
11 21 1
12 21 1
13 21 1
14 21 1
15 21 0
16 21 0
17 21 0
18 21 0
19 21 0
20 21 0
21 21 0
22 21 0
23 21 0
24 21 0

0 22 1
1 22 1
2 22 0
3 22 1
4 22 0
5 22 0
6 22 0
7 22 1
8 22 0
9 22 0
10 22 1
11 22 1
12 22 1
13 22 1
14 22 1
15 22 0
16 22 0
17 22 0
18 22 0
19 22 0
20 22 0
21 22 0
22 22 0
23 22 0
24 22 1

0 23 0
1 23 1
2 23 0
3 23 0
4 23 0
5 23 0
6 23 1
7 23 1
8 23 1
9 23 0
10 23 0
11 23 1
12 23 1
13 23 1
14 23 0
15 23 1
16 23 1
17 23 1
18 23 1
19 23 0
20 23 0
21 23 0
22 23 1
23 23 1
24 23 1

0 24 0
1 24 1
2 24 0
3 24 0
4 24 0
5 24 0
6 24 1
7 24 1
8 24 1
9 24 1
10 24 0
11 24 0
12 24 1
13 24 1
14 24 0
15 24 0
16 24 0
17 24 0
18 24 0
19 24 0
20 24 1
21 24 1
22 24 1
23 24 1
24 24 1



==> data/lattice/ising25_ordered_config.dat <==
x y v
0 0 0
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 1
12 0 0
13 0 0
14 0 0
15 0 0
16 0 0
17 0 0
18 0 0
19 0 0
20 0 0
21 0 0
22 0 0
23 0 0
24 0 0

0 1 0
1 1 0
2 1 0
3 1 0
4 1 0
5 1 0
6 1 0
7 1 0
8 1 0
9 1 0
10 1 0
11 1 1
12 1 0
13 1 0
14 1 0
15 1 0
16 1 0
17 1 0
18 1 0
19 1 0
20 1 0
21 1 0
22 1 0
23 1 0
24 1 0

0 2 0
1 2 0
2 2 0
3 2 0
4 2 0
5 2 0
6 2 0
7 2 0
8 2 0
9 2 0
10 2 0
11 2 0
12 2 0
13 2 0
14 2 0
15 2 0
16 2 0
17 2 0
18 2 0
19 2 0
20 2 0
21 2 0
22 2 0
23 2 0
24 2 0

0 3 0
1 3 0
2 3 0
3 3 0
4 3 0
5 3 0
6 3 0
7 3 0
8 3 0
9 3 0
10 3 0
11 3 0
12 3 0
13 3 0
14 3 0
15 3 0
16 3 0
17 3 0
18 3 0
19 3 0
20 3 0
21 3 0
22 3 0
23 3 0
24 3 0

0 4 0
1 4 0
2 4 0
3 4 0
4 4 0
5 4 0
6 4 0
7 4 0
8 4 0
9 4 0
10 4 0
11 4 0
12 4 0
13 4 0
14 4 0
15 4 0
16 4 0
17 4 0
18 4 0
19 4 0
20 4 0
21 4 0
22 4 0
23 4 0
24 4 0

0 5 0
1 5 0
2 5 0
3 5 0
4 5 0
5 5 0
6 5 0
7 5 0
8 5 0
9 5 0
10 5 0
11 5 0
12 5 0
13 5 0
14 5 0
15 5 0
16 5 0
17 5 0
18 5 0
19 5 0
20 5 0
21 5 0
22 5 0
23 5 0
24 5 0

0 6 0
1 6 0
2 6 0
3 6 0
4 6 0
5 6 0
6 6 0
7 6 0
8 6 0
9 6 0
10 6 0
11 6 0
12 6 0
13 6 0
14 6 0
15 6 0
16 6 0
17 6 0
18 6 0
19 6 0
20 6 0
21 6 0
22 6 0
23 6 0
24 6 0

0 7 0
1 7 0
2 7 0
3 7 0
4 7 0
5 7 0
6 7 0
7 7 0
8 7 0
9 7 0
10 7 0
11 7 0
12 7 0
13 7 0
14 7 0
15 7 0
16 7 0
17 7 0
18 7 0
19 7 0
20 7 0
21 7 0
22 7 0
23 7 0
24 7 0

0 8 0
1 8 0
2 8 0
3 8 0
4 8 0
5 8 0
6 8 0
7 8 0
8 8 0
9 8 0
10 8 0
11 8 0
12 8 0
13 8 0
14 8 0
15 8 0
16 8 0
17 8 0
18 8 0
19 8 0
20 8 0
21 8 0
22 8 0
23 8 0
24 8 0

0 9 0
1 9 0
2 9 1
3 9 0
4 9 0
5 9 0
6 9 0
7 9 0
8 9 0
9 9 0
10 9 0
11 9 0
12 9 0
13 9 0
14 9 0
15 9 0
16 9 0
17 9 0
18 9 0
19 9 0
20 9 0
21 9 0
22 9 0
23 9 0
24 9 0

0 10 0
1 10 0
2 10 0
3 10 0
4 10 0
5 10 0
6 10 0
7 10 0
8 10 0
9 10 0
10 10 0
11 10 0
12 10 1
13 10 1
14 10 0
15 10 0
16 10 0
17 10 0
18 10 0
19 10 0
20 10 0
21 10 0
22 10 0
23 10 0
24 10 0

0 11 0
1 11 0
2 11 0
3 11 0
4 11 0
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 0
11 11 0
12 11 0
13 11 0
14 11 0
15 11 0
16 11 0
17 11 0
18 11 0
19 11 0
20 11 0
21 11 0
22 11 0
23 11 0
24 11 0

0 12 0
1 12 0
2 12 0
3 12 0
4 12 0
5 12 0
6 12 0
7 12 0
8 12 0
9 12 0
10 12 0
11 12 0
12 12 0
13 12 0
14 12 0
15 12 0
16 12 0
17 12 0
18 12 0
19 12 0
20 12 0
21 12 0
22 12 0
23 12 0
24 12 0

0 13 0
1 13 0
2 13 0
3 13 0
4 13 0
5 13 0
6 13 0
7 13 0
8 13 0
9 13 0
10 13 0
11 13 0
12 13 0
13 13 0
14 13 0
15 13 0
16 13 0
17 13 0
18 13 0
19 13 0
20 13 0
21 13 0
22 13 0
23 13 0
24 13 0

0 14 0
1 14 0
2 14 0
3 14 0
4 14 0
5 14 0
6 14 0
7 14 0
8 14 0
9 14 0
10 14 0
11 14 0
12 14 0
13 14 0
14 14 0
15 14 0
16 14 0
17 14 0
18 14 0
19 14 0
20 14 0
21 14 0
22 14 0
23 14 0
24 14 0

0 15 0
1 15 0
2 15 0
3 15 0
4 15 0
5 15 0
6 15 0
7 15 0
8 15 0
9 15 0
10 15 0
11 15 0
12 15 0
13 15 0
14 15 0
15 15 0
16 15 0
17 15 0
18 15 0
19 15 0
20 15 0
21 15 0
22 15 0
23 15 0
24 15 0

0 16 0
1 16 0
2 16 0
3 16 0
4 16 0
5 16 0
6 16 0
7 16 0
8 16 1
9 16 0
10 16 0
11 16 0
12 16 0
13 16 0
14 16 0
15 16 0
16 16 0
17 16 0
18 16 0
19 16 0
20 16 0
21 16 0
22 16 0
23 16 0
24 16 0

0 17 0
1 17 0
2 17 0
3 17 0
4 17 0
5 17 0
6 17 0
7 17 0
8 17 0
9 17 0
10 17 0
11 17 0
12 17 0
13 17 0
14 17 0
15 17 0
16 17 0
17 17 0
18 17 1
19 17 0
20 17 0
21 17 0
22 17 0
23 17 0
24 17 0

0 18 0
1 18 0
2 18 0
3 18 0
4 18 0
5 18 0
6 18 0
7 18 0
8 18 0
9 18 0
10 18 0
11 18 0
12 18 0
13 18 0
14 18 0
15 18 0
16 18 0
17 18 0
18 18 0
19 18 0
20 18 0
21 18 0
22 18 0
23 18 0
24 18 0

0 19 0
1 19 0
2 19 0
3 19 0
4 19 0
5 19 0
6 19 0
7 19 0
8 19 0
9 19 0
10 19 0
11 19 0
12 19 0
13 19 0
14 19 0
15 19 0
16 19 0
17 19 0
18 19 0
19 19 0
20 19 0
21 19 0
22 19 0
23 19 0
24 19 0

0 20 0
1 20 0
2 20 0
3 20 0
4 20 0
5 20 0
6 20 0
7 20 0
8 20 0
9 20 0
10 20 0
11 20 0
12 20 0
13 20 0
14 20 0
15 20 0
16 20 0
17 20 0
18 20 0
19 20 0
20 20 0
21 20 0
22 20 0
23 20 0
24 20 0

0 21 0
1 21 0
2 21 0
3 21 0
4 21 0
5 21 0
6 21 0
7 21 0
8 21 0
9 21 0
10 21 1
11 21 0
12 21 0
13 21 0
14 21 0
15 21 0
16 21 0
17 21 0
18 21 0
19 21 0
20 21 0
21 21 0
22 21 0
23 21 0
24 21 0

0 22 0
1 22 0
2 22 0
3 22 0
4 22 0
5 22 0
6 22 0
7 22 0
8 22 0
9 22 0
10 22 0
11 22 0
12 22 0
13 22 0
14 22 0
15 22 0
16 22 0
17 22 0
18 22 0
19 22 0
20 22 0
21 22 0
22 22 0
23 22 0
24 22 0

0 23 0
1 23 0
2 23 0
3 23 0
4 23 0
5 23 0
6 23 0
7 23 0
8 23 0
9 23 0
10 23 0
11 23 0
12 23 0
13 23 0
14 23 0
15 23 0
16 23 0
17 23 0
18 23 0
19 23 0
20 23 0
21 23 0
22 23 0
23 23 0
24 23 0

0 24 0
1 24 0
2 24 0
3 24 0
4 24 0
5 24 0
6 24 0
7 24 0
8 24 0
9 24 0
10 24 0
11 24 0
12 24 0
13 24 0
14 24 0
15 24 0
16 24 0
17 24 0
18 24 0
19 24 0
20 24 0
21 24 0
22 24 0
23 24 0
24 24 0



==> data/lattice/potts16_critical_config.dat <==
x y v
0 0 1
1 0 1
2 0 1
3 0 1
4 0 1
5 0 1
6 0 1
7 0 2
8 0 1
9 0 2
10 0 2
11 0 1
12 0 2
13 0 1
14 0 1
15 0 1

0 1 1
1 1 1
2 1 1
3 1 1
4 1 1
5 1 1
6 1 1
7 1 1
8 1 1
9 1 0
10 1 0
11 1 1
12 1 1
13 1 1
14 1 1
15 1 1

0 2 1
1 2 1
2 2 1
3 2 1
4 2 1
5 2 1
6 2 1
7 2 1
8 2 1
9 2 1
10 2 1
11 2 1
12 2 0
13 2 0
14 2 0
15 2 1

0 3 1
1 3 1
2 3 1
3 3 1
4 3 1
5 3 1
6 3 1
7 3 1
8 3 1
9 3 1
10 3 1
11 3 1
12 3 1
13 3 1
14 3 1
15 3 1

0 4 1
1 4 1
2 4 1
3 4 1
4 4 1
5 4 1
6 4 1
7 4 1
8 4 2
9 4 2
10 4 2
11 4 2
12 4 1
13 4 1
14 4 2
15 4 1

0 5 1
1 5 1
2 5 1
3 5 2
4 5 1
5 5 1
6 5 1
7 5 1
8 5 1
9 5 1
10 5 1
11 5 1
12 5 1
13 5 1
14 5 2
15 5 1

0 6 1
1 6 1
2 6 1
3 6 0
4 6 2
5 6 2
6 6 2
7 6 1
8 6 1
9 6 1
10 6 1
11 6 1
12 6 1
13 6 1
14 6 1
15 6 1

0 7 1
1 7 1
2 7 0
3 7 0
4 7 0
5 7 1
6 7 1
7 7 1
8 7 1
9 7 1
10 7 1
11 7 1
12 7 1
13 7 1
14 7 1
15 7 2

0 8 1
1 8 1
2 8 2
3 8 0
4 8 1
5 8 1
6 8 1
7 8 1
8 8 1
9 8 1
10 8 1
11 8 1
12 8 1
13 8 1
14 8 1
15 8 1

0 9 1
1 9 1
2 9 1
3 9 0
4 9 0
5 9 1
6 9 1
7 9 1
8 9 1
9 9 1
10 9 2
11 9 1
12 9 1
13 9 1
14 9 1
15 9 1

0 10 1
1 10 1
2 10 1
3 10 0
4 10 0
5 10 0
6 10 1
7 10 2
8 10 1
9 10 1
10 10 1
11 10 1
12 10 1
13 10 1
14 10 1
15 10 1

0 11 1
1 11 1
2 11 1
3 11 0
4 11 0
5 11 0
6 11 1
7 11 1
8 11 1
9 11 1
10 11 1
11 11 1
12 11 1
13 11 1
14 11 1
15 11 1

0 12 1
1 12 1
2 12 1
3 12 1
4 12 0
5 12 0
6 12 1
7 12 1
8 12 1
9 12 1
10 12 1
11 12 1
12 12 1
13 12 1
14 12 1
15 12 1

0 13 1
1 13 1
2 13 1
3 13 1
4 13 1
5 13 1
6 13 1
7 13 1
8 13 1
9 13 1
10 13 1
11 13 1
12 13 1
13 13 1
14 13 1
15 13 1

0 14 1
1 14 1
2 14 1
3 14 1
4 14 1
5 14 1
6 14 1
7 14 1
8 14 1
9 14 1
10 14 1
11 14 1
12 14 1
13 14 1
14 14 1
15 14 1

0 15 1
1 15 1
2 15 1
3 15 1
4 15 1
5 15 1
6 15 1
7 15 2
8 15 1
9 15 1
10 15 1
11 15 1
12 15 1
13 15 1
14 15 1
15 15 1



==> data/lattice/potts16_disordered_config.dat <==
x y v
0 0 0
1 0 0
2 0 0
3 0 1
4 0 1
5 0 0
6 0 2
7 0 2
8 0 2
9 0 0
10 0 0
11 0 0
12 0 2
13 0 1
14 0 1
15 0 1

0 1 0
1 1 0
2 1 0
3 1 0
4 1 0
5 1 0
6 1 2
7 1 2
8 1 2
9 1 1
10 1 1
11 1 2
12 1 2
13 1 2
14 1 1
15 1 0

0 2 2
1 2 0
2 2 1
3 2 2
4 2 0
5 2 2
6 2 1
7 2 0
8 2 0
9 2 1
10 2 1
11 2 1
12 2 0
13 2 2
14 2 1
15 2 2

0 3 0
1 3 0
2 3 1
3 3 1
4 3 0
5 3 0
6 3 2
7 3 2
8 3 2
9 3 0
10 3 1
11 3 2
12 3 0
13 3 1
14 3 1
15 3 2

0 4 0
1 4 2
2 4 1
3 4 1
4 4 2
5 4 2
6 4 2
7 4 2
8 4 0
9 4 1
10 4 0
11 4 1
12 4 0
13 4 2
14 4 0
15 4 2

0 5 2
1 5 1
2 5 2
3 5 0
4 5 1
5 5 1
6 5 1
7 5 2
8 5 2
9 5 0
10 5 0
11 5 1
12 5 1
13 5 2
14 5 0
15 5 2

0 6 2
1 6 1
2 6 2
3 6 0
4 6 2
5 6 1
6 6 2
7 6 2
8 6 2
9 6 2
10 6 0
11 6 0
12 6 2
13 6 0
14 6 2
15 6 2

0 7 2
1 7 2
2 7 0
3 7 0
4 7 1
5 7 0
6 7 1
7 7 0
8 7 2
9 7 2
10 7 0
11 7 0
12 7 2
13 7 1
14 7 1
15 7 0

0 8 2
1 8 1
2 8 2
3 8 2
4 8 1
5 8 2
6 8 2
7 8 0
8 8 0
9 8 1
10 8 1
11 8 0
12 8 2
13 8 2
14 8 1
15 8 0

0 9 0
1 9 1
2 9 2
3 9 2
4 9 1
5 9 2
6 9 2
7 9 2
8 9 1
9 9 0
10 9 1
11 9 1
12 9 2
13 9 0
14 9 0
15 9 2

0 10 0
1 10 0
2 10 1
3 10 2
4 10 1
5 10 1
6 10 2
7 10 0
8 10 2
9 10 1
10 10 1
11 10 2
12 10 0
13 10 0
14 10 1
15 10 2

0 11 0
1 11 0
2 11 1
3 11 1
4 11 2
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 1
11 11 1
12 11 1
13 11 1
14 11 2
15 11 2

0 12 2
1 12 0
2 12 1
3 12 0
4 12 2
5 12 1
6 12 0
7 12 1
8 12 1
9 12 0
10 12 2
11 12 2
12 12 2
13 12 2
14 12 2
15 12 2

0 13 2
1 13 1
2 13 1
3 13 2
4 13 2
5 13 2
6 13 1
7 13 2
8 13 1
9 13 2
10 13 2
11 13 2
12 13 0
13 13 0
14 13 1
15 13 1

0 14 1
1 14 1
2 14 1
3 14 2
4 14 2
5 14 1
6 14 1
7 14 0
8 14 0
9 14 1
10 14 2
11 14 2
12 14 2
13 14 1
14 14 0
15 14 0

0 15 1
1 15 0
2 15 1
3 15 2
4 15 2
5 15 2
6 15 0
7 15 2
8 15 0
9 15 0
10 15 0
11 15 0
12 15 2
13 15 0
14 15 2
15 15 0



==> data/lattice/potts16_ordered_config.dat <==
x y v
0 0 2
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
12 0 0
13 0 0
14 0 0
15 0 0

0 1 0
1 1 0
2 1 0
3 1 0
4 1 0
5 1 0
6 1 0
7 1 0
8 1 2
9 1 0
10 1 0
11 1 0
12 1 0
13 1 0
14 1 0
15 1 0

0 2 0
1 2 0
2 2 0
3 2 0
4 2 0
5 2 0
6 2 0
7 2 0
8 2 0
9 2 0
10 2 0
11 2 1
12 2 0
13 2 0
14 2 0
15 2 0

0 3 0
1 3 0
2 3 0
3 3 0
4 3 0
5 3 0
6 3 0
7 3 0
8 3 0
9 3 0
10 3 0
11 3 0
12 3 0
13 3 0
14 3 0
15 3 0

0 4 0
1 4 0
2 4 0
3 4 0
4 4 0
5 4 0
6 4 0
7 4 0
8 4 0
9 4 0
10 4 0
11 4 0
12 4 0
13 4 0
14 4 0
15 4 0

0 5 0
1 5 0
2 5 0
3 5 0
4 5 0
5 5 0
6 5 0
7 5 0
8 5 0
9 5 0
10 5 0
11 5 0
12 5 0
13 5 0
14 5 0
15 5 0

0 6 0
1 6 0
2 6 0
3 6 0
4 6 2
5 6 0
6 6 0
7 6 0
8 6 0
9 6 0
10 6 0
11 6 0
12 6 0
13 6 0
14 6 0
15 6 0

0 7 0
1 7 0
2 7 0
3 7 0
4 7 2
5 7 0
6 7 0
7 7 0
8 7 0
9 7 0
10 7 0
11 7 0
12 7 0
13 7 0
14 7 0
15 7 0

0 8 0
1 8 0
2 8 2
3 8 2
4 8 0
5 8 0
6 8 0
7 8 0
8 8 0
9 8 0
10 8 0
11 8 0
12 8 0
13 8 0
14 8 0
15 8 0

0 9 0
1 9 0
2 9 0
3 9 0
4 9 0
5 9 0
6 9 0
7 9 0
8 9 0
9 9 0
10 9 0
11 9 0
12 9 0
13 9 0
14 9 0
15 9 0

0 10 0
1 10 0
2 10 0
3 10 0
4 10 0
5 10 0
6 10 0
7 10 0
8 10 0
9 10 0
10 10 0
11 10 0
12 10 0
13 10 0
14 10 0
15 10 0

0 11 0
1 11 0
2 11 0
3 11 0
4 11 0
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 0
11 11 0
12 11 0
13 11 0
14 11 0
15 11 0

0 12 0
1 12 0
2 12 0
3 12 0
4 12 0
5 12 0
6 12 0
7 12 0
8 12 0
9 12 0
10 12 0
11 12 0
12 12 0
13 12 0
14 12 0
15 12 0

0 13 0
1 13 0
2 13 0
3 13 0
4 13 0
5 13 0
6 13 0
7 13 0
8 13 0
9 13 0
10 13 0
11 13 0
12 13 0
13 13 0
14 13 0
15 13 0

0 14 0
1 14 0
2 14 0
3 14 0
4 14 0
5 14 0
6 14 0
7 14 0
8 14 0
9 14 0
10 14 0
11 14 0
12 14 0
13 14 0
14 14 0
15 14 0

0 15 0
1 15 0
2 15 0
3 15 0
4 15 0
5 15 0
6 15 0
7 15 0
8 15 0
9 15 0
10 15 0
11 15 0
12 15 0
13 15 0
14 15 0
15 15 0



==> data/peptides/energy_al4_cartesian.dat <==
E md raw rw mle_raw mle_rw
-47.6164 1.08692e-06 2.47339e-07 1.28304e-07 0 0
-45.5949 2.17385e-06 5.77124e-07 5.31936e-07 0 0
-43.5734 2.826e-06 4.94677e-07 3.84096e-07 8.24462e-08 2.34782e-08
-41.5519 3.04339e-06 1.97871e-06 3.21233e-06 2.47339e-07 9.53378e-08
-39.5303 7.82585e-06 3.87497e-06 3.83566e-06 7.42016e-07 5.46815e-05
-37.5088 1.32605e-05 6.67814e-06 7.89105e-06 1.23669e-06 2.34608e-07
-35.4873 2.69557e-05 1.10478e-05 1.39878e-05 2.06116e-06 3.14925e-06
-33.4658 3.86945e-05 2.13536e-05 3.12204e-05 4.12231e-06 7.06633e-06
-31.4443 6.23894e-05 3.32258e-05 3.80958e-05 6.26591e-06 1.43054e-05
-29.4227 8.8693e-05 5.12815e-05 7.98652e-05 9.31642e-06 2.85129e-05
-27.4012 0.000133909 7.68399e-05 0.000112636 1.48403e-05 2.34644e-05
-25.3797 0.000207168 0.000119547 0.000152601 2.61355e-05 5.46313e-05
-23.3582 0.00029173 0.000168767 0.000231627 3.77604e-05 5.41183e-05
-21.3367 0.000408901 0.00023728 0.000427015 5.26007e-05 0.0002075
-19.3151 0.000601286 0.000345779 0.000686142 7.46138e-05 0.000148067
-17.2936 0.000818236 0.000468542 0.000697132 0.000103388 0.000464541
-15.2721 0.00108475 0.000642421 0.00103868 0.000143621 0.000521631
-13.2506 0.00145191 0.000819351 0.00118161 0.000189379 0.000351998
-11.2291 0.00189212 0.00107947 0.00158657 0.000262674 0.000372043
-9.20754 0.00238775 0.00140629 0.00216931 0.000339761 0.00109029
-7.18602 0.00307426 0.00175874 0.00308883 0.000449662 0.00111264
-5.1645 0.00376576 0.00215951 0.00448843 0.000550246 0.000831032
-3.14298 0.00452378 0.00263952 0.00411257 0.000685458 0.00126938
-1.12146 0.00555027 0.00320996 0.00458097 0.0008473 0.00140367
0.900062 0.00649785 0.00376771 0.00696386 0.00104575 0.0022631
2.92158 0.00758499 0.00444525 0.00691259 0.00125038 0.0107293
4.9431 0.00875148 0.00515429 0.00790656 0.00148815 0.00530537
6.96462 0.00995601 0.0058865 0.00787009 0.001766 0.00770677
8.98614 0.0112071 0.00665728 0.00918768 0.0020295 0.00422654
11.0077 0.0124551 0.00743673 0.0102575 0.00232136 0.00543555
13.0292 0.0137144 0.00822962 0.0120143 0.00266903 0.0169006
15.0507 0.0148904 0.00899925 0.0122796 0.00303295 0.00649803
17.0722 0.0159821 0.00976988 0.0172498 0.00343141 0.00454149
19.0937 0.0170212 0.0104098 0.0117237 0.00380959 0.00779923
21.1153 0.0179129 0.0111384 0.0139903 0.00417903 0.00935808
23.1368 0.0184149 0.0117245 0.0159517 0.0045662 0.0192386
25.1583 0.0191212 0.0122573 0.0328038 0.0049349 0.0256187
27.1798 0.0193531 0.0128071 0.0161755 0.00537483 0.0211755
29.2013 0.0195427 0.0130901 0.0149479 0.00571591 0.0135783
31.2229 0.0195907 0.0133175 0.0547753 0.00606606 0.141523
33.2444 0.0192544 0.0135828 0.016969 0.00639948 0.00686458
35.2659 0.0188444 0.0136177 0.0547017 0.00672044 0.00870163
37.2874 0.0182075 0.0137752 0.0126215 0.00701535 0.0872519
39.3089 0.0175584 0.0135445 0.0122281 0.0072133 0.0128598
41.3305 0.0167567 0.0134694 0.0133513 0.00750731 0.00685344
43.352 0.0157576 0.0132563 0.0107128 0.00773939 0.00337703
45.3735 0.0146535 0.012951 0.0104691 0.00789085 0.0067919
47.395 0.0136774 0.0126195 0.008872 0.00804609 0.00490594
49.4165 0.0126453 0.0122717 0.00984067 0.00813126 0.00969964
51.4381 0.0114501 0.0118804 0.00872711 0.00822055 0.00860633
53.4596 0.0104125 0.0113644 0.00900133 0.00826358 0.00743571
55.4811 0.00936515 0.0109132 0.00743201 0.00824355 0.00240791
57.5026 0.00841453 0.0103899 0.00452415 0.00824429 0.0030033
59.5241 0.00744478 0.00987384 0.00444576 0.00823728 0.00348862
61.5457 0.00649089 0.00932953 0.00602795 0.00811922 0.00150192
63.5672 0.00565722 0.0088431 0.00341944 0.00804535 0.0024123
65.5887 0.00491203 0.00833004 0.00282911 0.00797453 0.00122604
67.6102 0.00422574 0.00784064 0.0019689 0.00782258 0.00373824
69.6317 0.00350229 0.00735222 0.00182278 0.00766808 0.000667967
71.6533 0.00301556 0.00687016 0.00208482 0.00748752 0.000427994
73.6748 0.00253775 0.0064224 0.0019916 0.00733326 0.000408786
75.6963 0.00214689 0.0060166 0.0024881 0.00716688 0.000391069
77.7178 0.00178125 0.00558985 0.00110296 0.00695442 0.000247243
79.7393 0.00147452 0.00517301 0.00124742 0.00678021 0.000176523
81.7609 0.00121301 0.00480917 0.00076884 0.00655101 0.000427211
83.7824 0.000996274 0.00442431 0.00722065 0.00638604 0.000461531
85.8039 0.000792802 0.00413253 0.000330797 0.00617126 4.05656e-05
87.8254 0.000654111 0.00385593 0.000277638 0.00589622 7.17683e-05
89.8469 0.00053694 0.00354445 0.000184128 0.00568054 4.01764e-05
91.8685 0.0004189 0.00327971 0.000201583 0.00548383 7.00283e-05
93.89 0.000324555 0.00303938 0.00036431 0.0052881 5.70087e-05
95.9115 0.000256949 0.00283087 0.000134578 0.00507465 6.6985e-05
97.933 0.000202603 0.00262344 0.000117299 0.00488807 1.73623e-05
99.9545 0.000152387 0.00238871 0.000120043 0.00468212 1.52068e-05
101.976 0.000122822 0.00219167 3.91243e-05 0.00448648 2.44191e-05
103.998 9.32581e-05 0.0020431 5.30649e-05 0.00427673 7.09833e-06
106.019 6.76067e-05 0.00191086 7.54483e-05 0.00408125 4.48489e-06
108.041 5.99982e-05 0.00176245 3.82131e-05 0.00394546 3.39735e-06
110.062 4.0651e-05 0.00163483 2.42465e-05 0.0037814 2.71044e-06
112.084 3.58685e-05 0.00152328 2.47777e-05 0.00356992 8.59948e-07
114.105 2.36949e-05 0.00141387 5.79406e-05 0.0034343 2.15789e-06
116.127 1.80429e-05 0.00130356 8.0152e-06 0.00327699 1.53146e-06
118.148 9.9997e-06 0.00120132 3.32821e-06 0.00315703 5.48473e-07
120.17 9.9997e-06 0.00111162 1.87393e-06 0.00302784 1.11298e-06
122.191 6.08677e-06 0.00104121 3.00874e-06 0.00287828 2.26476e-06
124.213 5.652e-06 0.000974762 9.26245e-07 0.00272509 1.55436e-07
126.234 2.826e-06 0.000905919 8.1318e-07 0.00259747 1.84554e-06
128.256 3.69554e-06 0.000837489 1.55804e-06 0.00249721 1.47397e-07
130.277 1.73908e-06 0.000780518 2.23137e-07 0.00237659 6.67203e-08
132.299 1.08692e-06 0.000721487 4.70307e-07 0.00229629 7.51043e-08
134.32 1.52169e-06 0.00067779 1.79827e-07 0.0021934 1.69609e-08
136.342 8.69539e-07 0.000633187 1.50307e-07 0.00208812 4.11871e-08
138.363 6.52154e-07 0.000602929 3.9133e-07 0.00201004 1.94275e-08
140.385 6.52154e-07 0.000560634 5.37267e-08 0.00190912 2.98448e-09
142.406 0 0.000537962 1.97688e-08 0.00184416 8.0681e-09
144.428 2.17385e-07 0.000502262 3.49177e-08 0.00173953 3.30832e-09
146.449 0 0.000465656 4.62877e-09 0.00166912 9.04114e-10
148.471 2.17385e-07 0.000436058 8.30332e-09 0.00160803 3.90307e-10
150.493 0 0.000415034 7.11229e-09 0.00155452 1.79493e-09
152.514 0 0.000397226 1.94948e-09 0.00146664 2.38003e-10


==> data/peptides/energy_al4_internal.dat <==
E md raw rw mle_raw mle_rw
-47.6164 1.08692e-06 1.64892e-07 3.54408e-07 8.24462e-08 4.91905e-08
-45.5949 2.17385e-06 2.47339e-07 2.23649e-07 1.64892e-07 3.75843e-07
-43.5734 2.826e-06 8.24462e-07 2.28848e-06 6.5957e-07 1.49465e-06
-41.5519 3.04339e-06 1.56648e-06 3.28361e-06 1.73137e-06 3.9887e-06
-39.5303 7.82585e-06 4.12231e-06 8.71083e-06 1.81382e-06 5.82232e-06
-37.5088 1.32605e-05 4.36965e-06 9.89864e-06 4.36965e-06 1.45913e-05
-35.4873 2.69557e-05 8.40951e-06 2.01426e-05 6.26591e-06 1.2772e-05
-33.4658 3.86945e-05 1.72313e-05 3.00683e-05 1.31089e-05 3.45685e-05
-31.4443 6.23894e-05 2.86913e-05 5.34073e-05 2.11062e-05 5.80188e-05
-29.4227 8.8693e-05 4.69943e-05 9.13056e-05 3.47099e-05 8.10664e-05
-27.4012 0.000133909 6.61219e-05 0.000116522 5.54863e-05 0.00011946
-25.3797 0.000207168 0.000101739 0.000213529 8.68159e-05 0.000220229
-23.3582 0.00029173 0.000148238 0.000271991 0.000120124 0.000280585
-21.3367 0.000408901 0.000228706 0.000409697 0.000185257 0.000427096
-19.3151 0.000601286 0.000322859 0.000593452 0.000262509 0.000536834
-17.2936 0.000818236 0.000463513 0.000832056 0.000380902 0.000846772
-15.2721 0.00108475 0.000632115 0.00111356 0.000522214 0.0011062
-13.2506 0.00145191 0.00088102 0.00144424 0.000702936 0.00139189
-11.2291 0.00189212 0.00116439 0.00182777 0.000942278 0.00191666
-9.20754 0.00238775 0.00150943 0.00229314 0.00124387 0.00245655
-7.18602 0.00307426 0.00196049 0.00295 0.00160976 0.00304157
-5.1645 0.00376576 0.00248971 0.00362676 0.00204021 0.00376756
-3.14298 0.00452378 0.00311432 0.004545 0.00258205 0.00467707
-1.12146 0.00555027 0.00380374 0.00543738 0.0031797 0.0054076
0.900062 0.00649785 0.00465351 0.00656116 0.00387242 0.00637731
2.92158 0.00758499 0.0055577 0.00754971 0.00463405 0.00752875
4.9431 0.00875148 0.00653436 0.00890816 0.00547698 0.0086822
6.96462 0.00995601 0.00761391 0.0100922 0.00647359 0.0102589
8.98614 0.0112071 0.00875076 0.0112986 0.00744044 0.0114926
11.0077 0.0124551 0.00994186 0.0123556 0.00848751 0.0123053
13.0292 0.0137144 0.011187 0.0136381 0.00961034 0.0135267
15.0507 0.0148904 0.0123884 0.0149464 0.0107493 0.0149191
17.0722 0.0159821 0.0135485 0.0158421 0.0117998 0.015737
19.0937 0.0170212 0.0146723 0.0170047 0.012959 0.0169663
21.1153 0.0179129 0.0157377 0.0180262 0.0139206 0.0178571
23.1368 0.0184149 0.0166933 0.0186048 0.0148979 0.019041
25.1583 0.0191212 0.0175869 0.0190637 0.0157682 0.0192598
27.1798 0.0193531 0.0182107 0.0195108 0.0164749 0.0193163
29.2013 0.0195427 0.0186243 0.019548 0.0171224 0.0195371
31.2229 0.0195907 0.0189644 0.0197525 0.0175897 0.0193494
33.2444 0.0192544 0.0190285 0.0193106 0.0178919 0.0196156
35.2659 0.0188444 0.0190328 0.0188968 0.018038 0.0189168
37.2874 0.0182075 0.0188227 0.0182455 0.0180053 0.018421
39.3089 0.0175584 0.0184727 0.0175856 0.0178949 0.0173987
41.3305 0.0167567 0.0178774 0.0168318 0.0174937 0.0167751
43.352 0.0157576 0.0171617 0.0157321 0.0171468 0.0161832
45.3735 0.0146535 0.0163905 0.0146465 0.016617 0.0148809
47.395 0.0136774 0.0155318 0.0135825 0.0159181 0.013742
49.4165 0.0126453 0.0145601 0.0125012 0.0151536 0.0123244
51.4381 0.0114501 0.0135244 0.0114576 0.0143289 0.0115973
53.4596 0.0104125 0.0125517 0.0105466 0.0134272 0.0102667
55.4811 0.00936515 0.0114637 0.00931603 0.0124717 0.00919415
57.5026 0.00841453 0.0104191 0.00826023 0.0115402 0.00822755
59.5241 0.00744478 0.00936276 0.00730045 0.0106348 0.00727079
61.5457 0.00649089 0.00841166 0.00647918 0.00978002 0.00633161
63.5672 0.00565722 0.00751374 0.00570405 0.00883436 0.0055175
65.5887 0.00491203 0.00666182 0.00482262 0.00795763 0.00493636
67.6102 0.00422574 0.00582746 0.00417721 0.00712632 0.004204
69.6317 0.00350229 0.00508602 0.00366674 0.00637515 0.00349582
71.6533 0.00301556 0.00442522 0.0030083 0.00568937 0.00298025
73.6748 0.00253775 0.00380555 0.00249131 0.00502617 0.00248843
75.6963 0.00214689 0.00328763 0.00216968 0.00441104 0.00207576
77.7178 0.00178125 0.0027753 0.00171822 0.00385205 0.00173885
79.7393 0.00147452 0.00234947 0.00147172 0.00337972 0.00138763
81.7609 0.00121301 0.00199899 0.00136253 0.00293492 0.00125697
83.7824 0.000996274 0.00167011 0.000985938 0.00252005 0.000940026
85.8039 0.000792802 0.00139557 0.000788342 0.00216116 0.000827753
87.8254 0.000654111 0.00115482 0.000617053 0.00189676 0.000733856
89.8469 0.00053694 0.000972206 0.000536886 0.00160177 0.000424498
91.8685 0.0004189 0.000794617 0.000424046 0.00138361 0.000486985
93.89 0.000324555 0.000660477 0.00032694 0.00117189 0.000316542
95.9115 0.000256949 0.00053318 0.000258908 0.00101054 0.000270722
97.933 0.000202603 0.000438779 0.000190616 0.000845486 0.000171375
99.9545 0.000152387 0.000366886 0.000172178 0.000733359 0.000218811
101.976 0.000122822 0.00030637 0.000127222 0.000632775 0.000107061
103.998 9.32581e-05 0.000234395 8.66934e-05 0.000537137 9.12888e-05
106.019 6.76067e-05 0.000209166 6.9302e-05 0.000457329 5.52141e-05
108.041 5.99982e-05 0.000156483 5.5492e-05 0.000399699 5.00216e-05
110.062 4.0651e-05 0.000143292 4.34513e-05 0.000342069 5.42521e-05
112.084 3.58685e-05 0.000109736 3.00205e-05 0.000295899 2.30769e-05
114.105 2.36949e-05 9.86057e-05 2.21808e-05 0.000265477 2.45431e-05
116.127 1.80429e-05 8.28585e-05 1.27095e-05 0.000233817 1.45212e-05
118.148 9.9997e-06 6.69463e-05 1.18535e-05 0.000196469 4.55212e-05
120.17 9.9997e-06 5.87842e-05 9.49601e-06 0.000175198 6.02973e-06
122.191 6.08677e-06 4.85608e-05 7.8059e-06 0.000164975 7.1437e-06
124.213 5.652e-06 4.47683e-05 4.92656e-06 0.000146177 3.81349e-06
126.234 2.826e-06 3.89971e-05 2.60977e-06 0.000134058 2.34624e-06
128.256 3.69554e-06 3.41327e-05 2.60696e-06 0.000118723 2.90374e-06
130.277 1.73908e-06 3.14945e-05 1.60369e-06 0.000113611 1.31919e-06
132.299 1.08692e-06 2.61355e-05 1.33539e-06 0.000102728 1.64809e-06
134.32 1.52169e-06 2.47339e-05 7.0165e-07 8.90419e-05 8.04724e-07
136.342 8.69539e-07 2.3827e-05 8.21434e-07 9.09382e-05 6.65415e-07
138.363 6.52154e-07 2.10238e-05 4.63876e-07 7.80766e-05 4.16036e-07
140.385 6.52154e-07 2.2178e-05 2.08776e-07 7.60154e-05 6.73768e-07
142.406 0 2.07764e-05 1.32324e-07 7.84888e-05 1.36421e-06
144.428 2.17385e-07 1.78908e-05 3.87825e-07 6.95022e-05 1.04842e-07
146.449 0 1.77259e-05 1.63009e-06 6.27416e-05 1.49157e-07
148.471 2.17385e-07 1.69839e-05 1.1674e-07 6.01033e-05 2.72652e-07
150.493 0 1.56648e-05 1.67391e-11 5.78772e-05 3.4097e-09
152.514 0 1.35212e-05 7.33187e-09 5.2848e-05 3.96594e-09


==> data/peptides/energy_aldp_cartesian.dat <==
E md raw rw mle_raw mle_rw
-108.816 6.87488e-07 2.47415e-07 1.46823e-07 1.23707e-07 4.02848e-08
-107.468 3.43744e-07 4.9483e-07 3.72968e-07 6.18537e-07 2.60579e-07
-106.121 1.71872e-06 1.48449e-06 1.57263e-06 7.42245e-07 1.1394e-06
-104.774 3.43744e-06 3.21639e-06 2.51762e-06 2.84527e-06 2.36822e-06
-103.427 7.90611e-06 6.92762e-06 8.0682e-06 3.71122e-06 2.49897e-06
-102.079 1.75309e-05 1.29893e-05 1.61621e-05 9.03064e-06 1.60037e-05
-100.732 2.74995e-05 2.75868e-05 3.24749e-05 1.38552e-05 8.47853e-06
-99.3848 5.29365e-05 4.62666e-05 4.96697e-05 2.7463e-05 2.57371e-05
-98.0376 9.17796e-05 8.86982e-05 9.8977e-05 5.4555e-05 5.38231e-05
-96.6903 0.000167059 0.000151665 0.000178436 9.12961e-05 7.48538e-05
-95.343 0.000261245 0.000243333 0.000275908 0.000160325 0.00047918
-93.9958 0.000425555 0.000384112 0.000434133 0.000239869 0.000246461
-92.6485 0.000658269 0.000586868 0.000668177 0.000377184 0.000314081
-91.3012 0.000988951 0.000864591 0.00100568 0.000547653 0.000491735
-89.954 0.00142516 0.00127542 0.00145702 0.000784305 0.00176875
-88.6067 0.00194765 0.0017486 0.00200719 0.0010906 0.00114075
-87.2595 0.00274204 0.00233411 0.00268608 0.00148746 0.001473
-85.9122 0.00361859 0.0031611 0.00363362 0.00200258 0.00205103
-84.5649 0.00458795 0.00400391 0.0045892 0.00260998 0.00288934
-83.2177 0.00589142 0.0051805 0.0059677 0.0033641 0.0049919
-81.8704 0.00746852 0.00643328 0.00740491 0.00416572 0.005382
-80.5231 0.00909959 0.00786124 0.00909226 0.00511852 0.00561623
-79.1759 0.0109149 0.009439 0.0108406 0.00619589 0.00791327
-77.8286 0.012833 0.0111052 0.0128557 0.00740575 0.00785525
-76.4813 0.0147614 0.0128902 0.0149101 0.00864443 0.0209055
-75.1341 0.0169644 0.0148001 0.0169963 0.0100276 0.0181861
-73.7868 0.0189915 0.0166408 0.0191386 0.0113525 0.0114404
-72.4395 0.0211114 0.018516 0.0210992 0.0128051 0.0190504
-71.0923 0.0230652 0.0202477 0.0231278 0.0141216 0.0350537
-69.745 0.0247791 0.0218996 0.0248788 0.0156239 0.0304678
-68.3977 0.0263095 0.0233318 0.0262211 0.0168932 0.0234127
-67.0505 0.0274943 0.0245873 0.0273982 0.0180845 0.0245258
-65.7032 0.0286394 0.0258211 0.0291604 0.0192554 0.0271464
-64.356 0.0292849 0.0265062 0.0293266 0.0201538 0.0182594
-63.0087 0.0297414 0.0271419 0.0297541 0.0210967 0.0307059
-61.6614 0.0300511 0.0274616 0.0298251 0.0216123 0.0323712
-60.3142 0.0297015 0.0275253 0.0297145 0.0220937 0.0242737
-58.9669 0.0291316 0.0274105 0.0292496 0.0224352 0.0211402
-57.6196 0.0282492 0.0269678 0.028497 0.0225666 0.0314977
-56.2724 0.0274675 0.026395 0.0274113 0.0226534 0.0192662
-54.9251 0.0263459 0.0255546 0.0263234 0.0224576 0.0248422
-53.5778 0.0247709 0.0245337 0.0248726 0.0221137 0.0527642
-52.2306 0.0233619 0.0234645 0.023402 0.0216918 0.0151372
-50.8833 0.0218968 0.0222944 0.021993 0.0210938 0.0214174
-49.536 0.0203627 0.0209743 0.02046 0.0205106 0.0210927
-48.1888 0.0187113 0.0195703 0.0185253 0.0196895 0.012611
-46.8415 0.0170645 0.0182983 0.0169321 0.0188679 0.0260997
-45.4942 0.015585 0.0168523 0.0153342 0.0179769 0.012079
-44.147 0.0137728 0.0155145 0.0138117 0.017144 0.0415187
-42.7997 0.012603 0.0142238 0.012382 0.016166 0.00857102
-41.4524 0.0110318 0.0128938 0.0111534 0.0151951 0.00774642
-40.1052 0.00974857 0.0117453 0.00979646 0.0142028 0.0108351
-38.7579 0.00860769 0.0105541 0.00849612 0.0133449 0.00578613
-37.4107 0.00752833 0.00945731 0.00750075 0.0124033 0.00572012
-36.0634 0.00659026 0.00847235 0.00622655 0.0114585 0.00448572
-34.7161 0.00570237 0.00752822 0.00552401 0.0106383 0.0135794
-33.3689 0.00483957 0.00673909 0.00517945 0.00982089 0.00480569
-32.0216 0.00406443 0.00594723 0.0042817 0.00903151 0.00603669
-30.6743 0.003577 0.00515551 0.00339589 0.00834085 0.0037172
-29.3271 0.00300707 0.00455107 0.00293367 0.00765588 0.00144268
-27.9798 0.00249077 0.00401653 0.00234067 0.0069818 0.00159928
-26.6325 0.00209959 0.00349461 0.00204521 0.00637712 0.000948371
-25.2853 0.0017665 0.00303479 0.00169727 0.00585124 0.00161302
-23.938 0.00145644 0.00266453 0.00142305 0.0052901 0.00123891
-22.5907 0.00117148 0.00228945 0.00114729 0.00485762 0.000601666
-21.2435 0.000992388 0.00198439 0.000932861 0.00437999 0.00050771
-19.8962 0.000791986 0.00170221 0.000790927 0.00398585 0.000418129
-18.5489 0.000670644 0.00146717 0.000693821 0.00363527 0.000403236
-17.2017 0.000523178 0.00126714 0.000506983 0.00330385 0.000962844
-15.8544 0.000430367 0.00109469 0.000423168 0.00301228 0.000192763
-14.5072 0.000338244 0.000941042 0.000391097 0.00268952 0.000147902
-13.1599 0.000281526 0.000804222 0.000302365 0.00248405 0.00050943
-11.8126 0.000228246 0.000706369 0.00020108 0.00225271 0.000323789
-10.4654 0.000171528 0.000598497 0.000160696 0.00202014 7.51238e-05
-9.11809 0.000136466 0.000508932 0.000136863 0.00185289 0.000100464
-7.77083 0.00011756 0.000455614 9.99175e-05 0.00169331 8.58063e-05
-6.42356 8.93734e-05 0.000376689 0.000120701 0.00153719 5.26138e-05
-5.0763 7.76861e-05 0.000333763 6.39383e-05 0.001412 2.53596e-05
-3.72903 5.70615e-05 0.00027896 4.68208e-05 0.00127085 2.10889e-05
-2.38177 4.88116e-05 0.000247786 3.72217e-05 0.00116656 1.60808e-05
-1.0345 3.09369e-05 0.00021921 3.12047e-05 0.001077 1.42705e-05
0.312761 2.92182e-05 0.000192736 2.6941e-05 0.000987928 2.86261e-05
1.66003 2.19996e-05 0.000159459 2.81723e-05 0.000923105 5.44478e-06
3.00729 1.40935e-05 0.000144243 1.20876e-05 0.000831561 4.80004e-06
4.35456 1.68434e-05 0.000126924 1.71881e-05 0.000773419 3.36828e-06
5.70182 9.96857e-06 0.000107254 6.67527e-06 0.000711318 3.02865e-06
7.04909 8.59359e-06 9.71103e-05 4.51223e-06 0.000661092 3.03408e-06
8.39635 7.56236e-06 9.04301e-05 3.08808e-06 0.000617424 0.00153846
9.74361 2.06246e-06 8.15232e-05 3.05929e-06 0.000586621 7.40131e-07
11.0909 3.78118e-06 7.3977e-05 1.83298e-06 0.000534663 9.65009e-07
12.4381 2.06246e-06 6.32145e-05 1.9604e-06 0.000510169 8.06132e-07
13.7854 4.12493e-06 5.80188e-05 1.9516e-06 0.000472068 4.32026e-06
15.1327 6.87488e-07 4.98541e-05 6.1701e-07 0.000446584 9.26143e-07
16.4799 1.03123e-06 4.55243e-05 3.84828e-07 0.000419739 1.0942e-06
17.8272 0 4.15657e-05 4.25296e-07 0.000397843 3.22936e-07
19.1745 0 3.85967e-05 7.823e-07 0.000391658 1.6555e-07
20.5217 1.03123e-06 3.64937e-05 3.25908e-07 0.000347865 5.24032e-07
21.869 0 3.76071e-05 1.60211e-07 0.000332154 6.87491e-08
23.2163 6.87488e-07 3.0432e-05 2.41431e-08 0.000315454 9.64085e-08
24.5635 0 3.05557e-05 3.20833e-08 0.000313846 4.72037e-08


==> data/peptides/energy_aldp_internal.dat <==
E md raw rw mle_raw mle_rw
-108.816 6.87488e-07 1.23707e-07 9.96448e-08 1.23707e-07 1.08946e-07
-107.468 3.43744e-07 2.47415e-07 2.93434e-07 2.47415e-07 6.5359e-07
-106.121 1.71872e-06 6.18537e-07 7.26978e-07 7.42245e-07 7.68542e-07
-104.774 3.43744e-06 3.09269e-06 4.51625e-06 1.7319e-06 2.77455e-06
-103.427 7.90611e-06 5.93796e-06 7.87439e-06 4.32976e-06 7.65596e-06
-102.079 1.75309e-05 1.2247e-05 1.50746e-05 1.02677e-05 1.64721e-05
-100.732 2.74995e-05 2.63497e-05 3.33225e-05 1.79376e-05 2.85422e-05
-99.3848 5.29365e-05 4.39161e-05 5.28264e-05 3.99575e-05 5.64119e-05
-98.0376 9.17796e-05 8.5853e-05 0.000102705 6.6802e-05 0.000103909
-96.6903 0.000167059 0.000136573 0.0001592 0.000110223 0.000160829
-95.343 0.000261245 0.000239126 0.00028359 0.000198179 0.000298072
-93.9958 0.000425555 0.000377926 0.000449847 0.000300485 0.000440488
-92.6485 0.000658269 0.000570662 0.000676185 0.000469593 0.000674785
-91.3012 0.000988951 0.000860385 0.00101577 0.000697586 0.000995666
-89.954 0.00142516 0.00122953 0.00142649 0.00102318 0.00143453
-88.6067 0.00194765 0.00172485 0.00198824 0.00143958 0.00198918
-87.2595 0.00274204 0.00236553 0.00272275 0.00198117 0.00271919
-85.9122 0.00361859 0.00311421 0.0035737 0.00264561 0.00359438
-84.5649 0.00458795 0.0041155 0.00465613 0.00347779 0.00467185
-83.2177 0.00589142 0.00528194 0.00594166 0.00449775 0.00592721
-81.8704 0.00746852 0.00662998 0.00745261 0.00567941 0.00742403
-80.5231 0.00909959 0.00814292 0.00907153 0.00701483 0.00908637
-79.1759 0.0109149 0.00976151 0.0107915 0.00855796 0.0108685
-77.8286 0.012833 0.011637 0.0127719 0.0101876 0.0127969
-76.4813 0.0147614 0.0135971 0.0147669 0.0119807 0.0148644
-75.1341 0.0169644 0.0155802 0.0169349 0.0137668 0.01682
-73.7868 0.0189915 0.0176935 0.0191089 0.0157653 0.0190106
-72.4395 0.0211114 0.0197201 0.0211438 0.0176752 0.0210071
-71.0923 0.0230652 0.0215341 0.0229105 0.0194652 0.0228586
-69.745 0.0247791 0.0235012 0.0248144 0.0213649 0.0247045
-68.3977 0.0263095 0.0250281 0.0261629 0.0230803 0.026327
-67.0505 0.0274943 0.0262998 0.0274958 0.0245165 0.0274669
-65.7032 0.0286394 0.0275546 0.0285605 0.0257852 0.0286671
-64.356 0.0292849 0.028516 0.0294317 0.0267949 0.0294301
-63.0087 0.0297414 0.0291336 0.0297972 0.0276046 0.0299069
-61.6614 0.0300511 0.0293804 0.0300066 0.0281959 0.0299446
-60.3142 0.0297015 0.0292754 0.0295114 0.0283222 0.0295522
-58.9669 0.0291316 0.0291204 0.029165 0.0283406 0.0292153
-57.6196 0.0282492 0.0285707 0.0284982 0.0280335 0.0283537
-56.2724 0.0274675 0.0278125 0.0276118 0.0275908 0.027663
-54.9251 0.0263459 0.0267277 0.0263334 0.0269034 0.02633
-53.5778 0.0247709 0.0256136 0.0249013 0.0258948 0.024877
-52.2306 0.0233619 0.0243104 0.0235768 0.0248307 0.0235121
-50.8833 0.0218968 0.0228189 0.0219111 0.0236076 0.0218229
-49.536 0.0203627 0.0212856 0.0203959 0.0223291 0.0203342
-48.1888 0.0187113 0.0196179 0.0185466 0.0209532 0.0186878
-46.8415 0.0170645 0.0180931 0.0170061 0.019406 0.0171242
-45.4942 0.015585 0.0165043 0.0153751 0.0178994 0.0154399
-44.147 0.0137728 0.015023 0.0139329 0.016416 0.0138768
-42.7997 0.012603 0.0134521 0.0124113 0.0150305 0.0124945
-41.4524 0.0110318 0.0121362 0.0110711 0.0136274 0.0109267
-40.1052 0.00974857 0.0108423 0.00982316 0.0122959 0.00977246
-38.7579 0.00860769 0.00959141 0.00858402 0.0110611 0.00856099
-37.4107 0.00752833 0.00842151 0.00749665 0.00991156 0.00755783
-36.0634 0.00659026 0.00739263 0.00654543 0.00880537 0.00643711
-34.7161 0.00570237 0.00637081 0.00561305 0.00779233 0.00571165
-33.3689 0.00483957 0.00552799 0.00486775 0.00686688 0.00482943
-32.0216 0.00406443 0.0047422 0.00410742 0.00597086 0.00412853
-30.6743 0.003577 0.00406082 0.00345274 0.00513844 0.0034018
-29.3271 0.00300707 0.00352579 0.00301085 0.0045173 0.00298402
-27.9798 0.00249077 0.0029602 0.00250849 0.0039454 0.00255645
-26.6325 0.00209959 0.0025073 0.00215399 0.00338822 0.00222193
-25.2853 0.0017665 0.00210266 0.00172726 0.00290416 0.0018236
-23.938 0.00145644 0.00176419 0.00145797 0.00247427 0.00143524
-22.5907 0.00117148 0.0014522 0.0011942 0.00209387 0.00122443
-21.2435 0.000992388 0.00123114 0.0010077 0.00180464 0.000987211
-19.8962 0.000791986 0.00100277 0.000785115 0.00153546 0.000798931
-18.5489 0.000670644 0.000827974 0.000643949 0.00129905 0.000663266
-17.2017 0.000523178 0.000690782 0.000537354 0.00108207 0.000520684
-15.8544 0.000430367 0.000571528 0.000431832 0.000914445 0.000411907
-14.5072 0.000338244 0.00046415 0.000350457 0.000753873 0.000358076
-13.1599 0.000281526 0.000386586 0.000289692 0.000646495 0.000287615
-11.8126 0.000228246 0.000306547 0.000234863 0.000542086 0.000222616
-10.4654 0.000171528 0.000239621 0.000179879 0.000442625 0.000206482
-9.11809 0.000136466 0.000192612 0.000136385 0.000368896 0.000130545
-7.77083 0.00011756 0.00016651 0.000122497 0.000313969 0.000124559
-6.42356 8.93734e-05 0.000130388 9.20076e-05 0.000265847 7.49022e-05
-5.0763 7.76861e-05 0.000101316 7.07117e-05 0.000211911 6.58392e-05
-3.72903 5.70615e-05 7.91728e-05 5.71291e-05 0.000180737 5.62037e-05
-2.38177 4.88116e-05 6.30908e-05 4.32942e-05 0.000155253 4.07843e-05
-1.0345 3.09369e-05 5.4555e-05 3.44148e-05 0.000124945 3.50303e-05
0.312761 2.92182e-05 4.30502e-05 2.55311e-05 0.000105894 2.17935e-05
1.66003 2.19996e-05 3.24113e-05 1.93303e-05 8.84508e-05 2.15243e-05
3.00729 1.40935e-05 2.2391e-05 1.61196e-05 7.60801e-05 1.69373e-05
4.35456 1.68434e-05 1.83087e-05 1.13996e-05 6.24723e-05 9.12502e-06
5.70182 9.96857e-06 1.43501e-05 7.02086e-06 4.72562e-05 7.0236e-06
7.04909 8.59359e-06 1.29893e-05 5.65416e-06 4.25554e-05 5.52381e-06
8.39635 7.56236e-06 1.21233e-05 5.39463e-06 3.58752e-05 4.10902e-06
9.74361 2.06246e-06 6.43279e-06 3.44228e-06 3.15454e-05 3.32972e-06
11.0909 3.78118e-06 6.55649e-06 2.33669e-06 2.42467e-05 1.68283e-06
12.4381 2.06246e-06 5.93796e-06 2.00443e-06 1.91747e-05 1.58204e-06
13.7854 4.12493e-06 3.71122e-06 2.47344e-06 1.92984e-05 8.2037e-07
15.1327 6.87488e-07 2.72156e-06 4.37704e-07 1.70716e-05 1.70423e-06
16.4799 1.03123e-06 2.35044e-06 3.86313e-07 1.45975e-05 4.05573e-07
17.8272 0 2.59786e-06 4.66012e-07 1.05151e-05 4.57109e-07
19.1745 0 1.11337e-06 6.36527e-07 1.06388e-05 2.44304e-07
20.5217 1.03123e-06 1.7319e-06 9.90947e-07 1.2247e-05 1.05288e-07
21.869 0 4.9483e-07 5.35287e-08 1.00203e-05 2.97277e-07
23.2163 6.87488e-07 8.65952e-07 3.07524e-08 8.2884e-06 1.77382e-08
24.5635 0 9.89659e-07 2.46213e-08 7.54615e-06 6.06092e-09


==> data/rl/agg_AMDP.dat <==
step iqm lo hi
0.001114 0.020989 2.1629e-05 0.021283
2.6224 0.29977 0.28467 0.31986
5.2438 0.4638 0.43455 0.49944
7.8651 0.58574 0.55059 0.62279
10.486 0.64946 0.61662 0.68694
13.108 0.71154 0.67548 0.74614
15.729 0.75452 0.7159 0.78878
18.35 0.79275 0.75265 0.82873
20.972 0.8201 0.7841 0.85246
23.593 0.83384 0.79625 0.86448
26.214 0.85902 0.83224 0.87795
28.836 0.86885 0.84489 0.88906
31.457 0.87454 0.85303 0.89214
34.078 0.88261 0.86463 0.8989
36.7 0.88237 0.86309 0.89875
39.321 0.88507 0.86818 0.90056
41.942 0.89225 0.87689 0.90613
44.563 0.89025 0.87563 0.90427
47.185 0.88962 0.87318 0.90375
49.806 0.89024 0.87527 0.90489
52.428 0.89463 0.88011 0.90839


==> data/rl/agg_DIGIN.dat <==
step iqm lo hi
0 0.026927 0.024786 0.029245
2.6214 0.39942 0.37609 0.42657
5.2429 0.57419 0.5401 0.60741
7.8643 0.71902 0.69859 0.7379
10.486 0.78318 0.76439 0.80078
13.107 0.81696 0.7959 0.83577
15.729 0.83612 0.81407 0.85686
18.35 0.85495 0.83183 0.87537
20.972 0.87623 0.85627 0.89299
23.593 0.88114 0.85964 0.89957
26.214 0.88983 0.87208 0.9015
28.836 0.89618 0.87757 0.90912
31.457 0.90547 0.89277 0.91414
34.079 0.90592 0.89371 0.91484
36.7 0.91331 0.90189 0.92022
39.322 0.91254 0.90018 0.92049
41.943 0.91346 0.90352 0.92012
44.564 0.91531 0.90535 0.9215
47.186 0.91599 0.90684 0.92191
49.807 0.91556 0.90479 0.92288
52.429 0.91699 0.90798 0.92314


==> data/rl/agg_DPPO.dat <==
step iqm lo hi
0.001114 2.1629e-05 2.1629e-05 2.1629e-05
2.4914 0.028286 0.028003 0.028617
4.9816 0.031919 0.031501 0.032458
7.4719 0.037385 0.036543 0.0383
9.9621 0.045314 0.043757 0.047184
12.452 0.057884 0.055124 0.061132
14.943 0.071687 0.068082 0.075665
17.433 0.08602 0.081786 0.090855
19.923 0.10021 0.095747 0.10469
22.413 0.11382 0.11029 0.11713
24.904 0.12521 0.12185 0.12859
27.394 0.13506 0.13111 0.13921
29.884 0.14403 0.13836 0.15138
32.374 0.15475 0.14637 0.16542
34.865 0.16311 0.15449 0.17714
37.355 0.17128 0.1618 0.18595
39.845 0.18174 0.17016 0.19728
42.335 0.19323 0.18052 0.21018
44.826 0.20655 0.19173 0.22272
47.316 0.21944 0.20267 0.2385
49.806 0.23208 0.21545 0.25127
52.296 0.24175 0.22235 0.26332


==> data/rl/agg_FFM.dat <==
step iqm lo hi
0.001114 0.017432 2.1629e-05 0.017892
2.6224 0.37858 0.35576 0.40502
5.2438 0.57982 0.54762 0.61189
7.8651 0.65784 0.63008 0.68606
10.486 0.71965 0.68257 0.75261
13.108 0.76772 0.73093 0.79962
15.729 0.8111 0.7845 0.83386
18.35 0.81638 0.78747 0.84171
20.972 0.82066 0.78951 0.84836
23.593 0.83218 0.80266 0.85642
26.214 0.84526 0.81895 0.86854
28.836 0.85179 0.82426 0.87445
31.457 0.85105 0.82227 0.87571
34.078 0.86083 0.83375 0.88224
36.7 0.86123 0.83716 0.88186
39.321 0.87244 0.85022 0.89108
41.942 0.86853 0.8446 0.88768
44.563 0.86783 0.84093 0.88788
47.185 0.86824 0.84434 0.88687
49.806 0.87709 0.85652 0.89552
52.428 0.87878 0.85799 0.89756


==> data/rl/agg_FPO.dat <==
step iqm lo hi
0.001114 0.020929 2.1629e-05 0.021193
3.1467 0.053931 0.052409 0.055765
6.2923 0.13486 0.1269 0.14353
9.4379 0.21383 0.20099 0.2276
12.583 0.2955 0.28366 0.30571
15.729 0.36211 0.3465 0.37653
18.875 0.43696 0.4183 0.45676
22.02 0.50636 0.48739 0.52655
25.166 0.57863 0.55681 0.59967
28.311 0.64467 0.62191 0.66333
31.457 0.67569 0.65181 0.69358
34.602 0.70164 0.67938 0.71983
37.748 0.71488 0.69192 0.73448
40.894 0.71769 0.69464 0.73996
44.039 0.70886 0.68445 0.73213
47.185 0.72564 0.70133 0.74586
50.33 0.74398 0.71627 0.76492


==> data/rl/agg_PPO.dat <==
step iqm lo hi
0.001114 2.1629e-05 2.1629e-05 2.1629e-05
2.4914 0.075467 0.069655 0.08127
4.9816 0.10077 0.092889 0.1085
7.4719 0.12425 0.11508 0.13241
9.9621 0.14088 0.13018 0.15187
12.452 0.16938 0.15635 0.18325
14.943 0.18963 0.17427 0.20532
17.433 0.21448 0.19892 0.23058
19.923 0.23427 0.2171 0.25211
22.413 0.24912 0.22697 0.27043
24.904 0.27316 0.24739 0.30273
27.394 0.28471 0.25718 0.3147
29.884 0.30183 0.2735 0.33082
32.374 0.31037 0.27778 0.34615
34.865 0.30677 0.27224 0.34109
37.355 0.32422 0.29024 0.36257
39.845 0.32045 0.27882 0.36434
42.335 0.31972 0.27794 0.36394
44.826 0.29531 0.25284 0.33874
47.316 0.30108 0.26074 0.3412
49.806 0.30244 0.26203 0.34637
52.296 0.31021 0.26959 0.35224


==> data/rl/agg_REPPO.dat <==
step iqm lo hi
0.001114 2.1629e-05 2.1629e-05 2.1629e-05
2.4914 0.12383 0.11216 0.13547
4.9816 0.33857 0.31205 0.36785
7.4719 0.49458 0.4617 0.52913
9.9621 0.59683 0.56432 0.62599
12.452 0.67043 0.64203 0.69861
14.943 0.72835 0.70456 0.74886
17.433 0.77981 0.75424 0.80224
19.923 0.79533 0.76933 0.81957
22.413 0.81373 0.79213 0.83445
24.904 0.82795 0.80809 0.8452
27.394 0.8473 0.82871 0.86351
29.884 0.85348 0.83459 0.868
32.374 0.85788 0.83969 0.87395
34.865 0.85656 0.83902 0.87083
37.355 0.86509 0.84628 0.87905
39.845 0.87265 0.85628 0.88661
42.335 0.87918 0.86427 0.89167
44.826 0.88102 0.86598 0.89406
47.316 0.88292 0.86927 0.89526
49.806 0.88519 0.87255 0.89781
52.296 0.88772 0.87418 0.89975


==> data/rl/agg_SPO.dat <==
step iqm lo hi
0.001114 2.1629e-05 2.1629e-05 2.1629e-05
2.4914 0.075864 0.073866 0.077878
4.9816 0.12761 0.12379 0.13123
7.4719 0.18311 0.18013 0.18653
9.9621 0.23633 0.23263 0.23967
12.452 0.28648 0.28244 0.29054
14.943 0.33412 0.32861 0.33963
17.433 0.386 0.3788 0.39264
19.923 0.42359 0.41736 0.43001
22.413 0.45937 0.45075 0.46809
24.904 0.5006 0.4891 0.51341
27.394 0.54825 0.5372 0.55864
29.884 0.5792 0.56782 0.58927
32.374 0.61446 0.60364 0.62404
34.865 0.63926 0.62503 0.65478
37.355 0.66153 0.64649 0.67654
39.845 0.68503 0.67152 0.6986
42.335 0.69462 0.67335 0.71368
44.826 0.70379 0.68046 0.72326
47.316 0.71458 0.68665 0.73718
49.806 0.72751 0.70035 0.75179
52.296 0.73909 0.71263 0.7615


==> data/rl/agg_TRUDI.dat <==
step iqm lo hi
0.001114 2.1629e-05 2.1629e-05 2.1629e-05
2.4914 0.39232 0.36693 0.41949
4.9816 0.58622 0.55443 0.61382
7.4719 0.6867 0.66117 0.70879
9.9621 0.76993 0.74685 0.7881
12.452 0.8157 0.80165 0.82784
14.943 0.8486 0.83748 0.85847
17.433 0.85639 0.84719 0.8643
19.923 0.86567 0.85721 0.87389
22.413 0.87813 0.87138 0.88429
24.904 0.88237 0.8754 0.88897
27.394 0.88782 0.88155 0.89344
29.884 0.89081 0.88568 0.89595
32.374 0.89353 0.88868 0.89862
34.865 0.89359 0.88874 0.89892
37.355 0.89618 0.89088 0.90173
39.845 0.89733 0.89185 0.90295
42.335 0.9007 0.89573 0.90585
44.826 0.89742 0.89184 0.90316
47.316 0.90193 0.89587 0.90706
49.806 0.90555 0.89863 0.9119
52.296 0.90598 0.89891 0.91244


==> data/rl/band_AMDP.dat <==
step y
0.001114 0.021283
2.6224 0.31986
5.2438 0.49944
7.8651 0.62279
10.486 0.68694
13.108 0.74614
15.729 0.78878
18.35 0.82873
20.972 0.85246
23.593 0.86448
26.214 0.87795
28.836 0.88906
31.457 0.89214
34.078 0.8989
36.7 0.89875
39.321 0.90056
41.942 0.90613
44.563 0.90427
47.185 0.90375
49.806 0.90489
52.428 0.90839
52.428 0.88011
49.806 0.87527
47.185 0.87318
44.563 0.87563
41.942 0.87689
39.321 0.86818
36.7 0.86309
34.078 0.86463
31.457 0.85303
28.836 0.84489
26.214 0.83224
23.593 0.79625
20.972 0.7841
18.35 0.75265
15.729 0.7159
13.108 0.67548
10.486 0.61662
7.8651 0.55059
5.2438 0.43455
2.6224 0.28467
0.001114 2.1629e-05


==> data/rl/band_DIGIN.dat <==
step y
0 0.029245
2.6214 0.42657
5.2429 0.60741
7.8643 0.7379
10.486 0.80078
13.107 0.83577
15.729 0.85686
18.35 0.87537
20.972 0.89299
23.593 0.89957
26.214 0.9015
28.836 0.90912
31.457 0.91414
34.079 0.91484
36.7 0.92022
39.322 0.92049
41.943 0.92012
44.564 0.9215
47.186 0.92191
49.807 0.92288
52.429 0.92314
52.429 0.90798
49.807 0.90479
47.186 0.90684
44.564 0.90535
41.943 0.90352
39.322 0.90018
36.7 0.90189
34.079 0.89371
31.457 0.89277
28.836 0.87757
26.214 0.87208
23.593 0.85964
20.972 0.85627
18.35 0.83183
15.729 0.81407
13.107 0.7959
10.486 0.76439
7.8643 0.69859
5.2429 0.5401
2.6214 0.37609
0 0.024786


==> data/rl/band_DPPO.dat <==
step y
0.001114 2.1629e-05
2.4914 0.028617
4.9816 0.032458
7.4719 0.0383
9.9621 0.047184
12.452 0.061132
14.943 0.075665
17.433 0.090855
19.923 0.10469
22.413 0.11713
24.904 0.12859
27.394 0.13921
29.884 0.15138
32.374 0.16542
34.865 0.17714
37.355 0.18595
39.845 0.19728
42.335 0.21018
44.826 0.22272
47.316 0.2385
49.806 0.25127
52.296 0.26332
52.296 0.22235
49.806 0.21545
47.316 0.20267
44.826 0.19173
42.335 0.18052
39.845 0.17016
37.355 0.1618
34.865 0.15449
32.374 0.14637
29.884 0.13836
27.394 0.13111
24.904 0.12185
22.413 0.11029
19.923 0.095747
17.433 0.081786
14.943 0.068082
12.452 0.055124
9.9621 0.043757
7.4719 0.036543
4.9816 0.031501
2.4914 0.028003
0.001114 2.1629e-05


==> data/rl/band_FFM.dat <==
step y
0.001114 0.017892
2.6224 0.40502
5.2438 0.61189
7.8651 0.68606
10.486 0.75261
13.108 0.79962
15.729 0.83386
18.35 0.84171
20.972 0.84836
23.593 0.85642
26.214 0.86854
28.836 0.87445
31.457 0.87571
34.078 0.88224
36.7 0.88186
39.321 0.89108
41.942 0.88768
44.563 0.88788
47.185 0.88687
49.806 0.89552
52.428 0.89756
52.428 0.85799
49.806 0.85652
47.185 0.84434
44.563 0.84093
41.942 0.8446
39.321 0.85022
36.7 0.83716
34.078 0.83375
31.457 0.82227
28.836 0.82426
26.214 0.81895
23.593 0.80266
20.972 0.78951
18.35 0.78747
15.729 0.7845
13.108 0.73093
10.486 0.68257
7.8651 0.63008
5.2438 0.54762
2.6224 0.35576
0.001114 2.1629e-05


==> data/rl/band_FPO.dat <==
step y
0.001114 0.021193
3.1467 0.055765
6.2923 0.14353
9.4379 0.2276
12.583 0.30571
15.729 0.37653
18.875 0.45676
22.02 0.52655
25.166 0.59967
28.311 0.66333
31.457 0.69358
34.602 0.71983
37.748 0.73448
40.894 0.73996
44.039 0.73213
47.185 0.74586
50.33 0.76492
50.33 0.71627
47.185 0.70133
44.039 0.68445
40.894 0.69464
37.748 0.69192
34.602 0.67938
31.457 0.65181
28.311 0.62191
25.166 0.55681
22.02 0.48739
18.875 0.4183
15.729 0.3465
12.583 0.28366
9.4379 0.20099
6.2923 0.1269
3.1467 0.052409
0.001114 2.1629e-05


==> data/rl/band_PPO.dat <==
step y
0.001114 2.1629e-05
2.4914 0.08127
4.9816 0.1085
7.4719 0.13241
9.9621 0.15187
12.452 0.18325
14.943 0.20532
17.433 0.23058
19.923 0.25211
22.413 0.27043
24.904 0.30273
27.394 0.3147
29.884 0.33082
32.374 0.34615
34.865 0.34109
37.355 0.36257
39.845 0.36434
42.335 0.36394
44.826 0.33874
47.316 0.3412
49.806 0.34637
52.296 0.35224
52.296 0.26959
49.806 0.26203
47.316 0.26074
44.826 0.25284
42.335 0.27794
39.845 0.27882
37.355 0.29024
34.865 0.27224
32.374 0.27778
29.884 0.2735
27.394 0.25718
24.904 0.24739
22.413 0.22697
19.923 0.2171
17.433 0.19892
14.943 0.17427
12.452 0.15635
9.9621 0.13018
7.4719 0.11508
4.9816 0.092889
2.4914 0.069655
0.001114 2.1629e-05


==> data/rl/band_REPPO.dat <==
step y
0.001114 2.1629e-05
2.4914 0.13547
4.9816 0.36785
7.4719 0.52913
9.9621 0.62599
12.452 0.69861
14.943 0.74886
17.433 0.80224
19.923 0.81957
22.413 0.83445
24.904 0.8452
27.394 0.86351
29.884 0.868
32.374 0.87395
34.865 0.87083
37.355 0.87905
39.845 0.88661
42.335 0.89167
44.826 0.89406
47.316 0.89526
49.806 0.89781
52.296 0.89975
52.296 0.87418
49.806 0.87255
47.316 0.86927
44.826 0.86598
42.335 0.86427
39.845 0.85628
37.355 0.84628
34.865 0.83902
32.374 0.83969
29.884 0.83459
27.394 0.82871
24.904 0.80809
22.413 0.79213
19.923 0.76933
17.433 0.75424
14.943 0.70456
12.452 0.64203
9.9621 0.56432
7.4719 0.4617
4.9816 0.31205
2.4914 0.11216
0.001114 2.1629e-05


==> data/rl/band_SPO.dat <==
step y
0.001114 2.1629e-05
2.4914 0.077878
4.9816 0.13123
7.4719 0.18653
9.9621 0.23967
12.452 0.29054
14.943 0.33963
17.433 0.39264
19.923 0.43001
22.413 0.46809
24.904 0.51341
27.394 0.55864
29.884 0.58927
32.374 0.62404
34.865 0.65478
37.355 0.67654
39.845 0.6986
42.335 0.71368
44.826 0.72326
47.316 0.73718
49.806 0.75179
52.296 0.7615
52.296 0.71263
49.806 0.70035
47.316 0.68665
44.826 0.68046
42.335 0.67335
39.845 0.67152
37.355 0.64649
34.865 0.62503
32.374 0.60364
29.884 0.56782
27.394 0.5372
24.904 0.4891
22.413 0.45075
19.923 0.41736
17.433 0.3788
14.943 0.32861
12.452 0.28244
9.9621 0.23263
7.4719 0.18013
4.9816 0.12379
2.4914 0.073866
0.001114 2.1629e-05


==> data/rl/band_TRUDI.dat <==
step y
0.001114 2.1629e-05
2.4914 0.41949
4.9816 0.61382
7.4719 0.70879
9.9621 0.7881
12.452 0.82784
14.943 0.85847
17.433 0.8643
19.923 0.87389
22.413 0.88429
24.904 0.88897
27.394 0.89344
29.884 0.89595
32.374 0.89862
34.865 0.89892
37.355 0.90173
39.845 0.90295
42.335 0.90585
44.826 0.90316
47.316 0.90706
49.806 0.9119
52.296 0.91244
52.296 0.89891
49.806 0.89863
47.316 0.89587
44.826 0.89184
42.335 0.89573
39.845 0.89185
37.355 0.89088
34.865 0.88874
32.374 0.88868
29.884 0.88568
27.394 0.88155
24.904 0.8754
22.413 0.87138
19.923 0.85721
17.433 0.84719
14.943 0.83748
12.452 0.80165
9.9621 0.74685
7.4719 0.66117
4.9816 0.55443
2.4914 0.36693
0.001114 2.1629e-05

